Numerical relaxation limit and outgoing edges in a central scheme for networked conservation laws

A recently introduced scheme for networked conservation laws is analyzed in various experiments. The scheme makes use of a novel relaxation approach that governs the coupling conditions of the network and does not require a solution of the Riemann problem at the nodes. We numerically compare the dynamics of the solution obtained by the scheme to solutions obtained using a classical coupling condition. In particular, we investigate the case of two outgoing edges in the Lighthill-Whitham-Richards model of traffic flow and in the Buckley-Leverett model of two phase flow. Moreover, we numerically study the asymptotic preserving property of the scheme by comparing it to its preliminary form before the relaxation limit in a 1-to-1 network.

==> input/BL12_a2_2.dat <==
-1.0	0.0	0.0	0.011362258091209904	0.1365281043864248	0.654867171823501
-0.9974874371859297	0.002512562814070352	0.002512562814070352	0.012024925296365327	0.13652813084085633	0.6548675520422954
-0.9949748743718593	0.005025125628140704	0.005025125628140704	0.013502336257657257	0.13652815986086825	0.6548679950059331
-0.992462311557789	0.007537688442211055	0.007537688442211055	0.015470785758244412	0.1365281901043291	0.6548684729444838
-0.9899497487437185	0.010050251256281407	0.010050251256281407	0.01772583448936138	0.13652822127950176	0.6548689794700547
-0.9874371859296482	0.01256281407035176	0.01256281407035176	0.020140361135050768	0.13652825333709226	0.6548695139209322
-0.9849246231155779	0.01507537688442211	0.01507537688442211	0.022636891653742337	0.13652828628414718	0.6548700772100645
-0.9824120603015075	0.017587939698492462	0.017587939698492462	0.02516917397626325	0.13652832014119745	0.6548706707263914
-0.9798994974874372	0.020100502512562814	0.020100502512562814	0.027710125734696667	0.1365283549324	0.6548712960464039
-0.9773869346733668	0.022613065326633167	0.022613065326633167	0.030244166998905624	0.13652839068328113	0.6548719548608671
-0.9748743718592965	0.02512562814070352	0.02512562814070352	0.032762483285649784	0.1365284274202313	0.6548726489588058
-0.9723618090452262	0.02763819095477387	0.02763819095477387	0.035260176882367815	0.13652846517040376	0.6548733802268689
-0.9698492462311558	0.03015075376884422	0.03015075376884422	0.03773459285980103	0.13652850396170654	0.6548741506529636
-0.9673366834170855	0.032663316582914576	0.032663316582914576	0.040184353195927155	0.13652854382281626	0.6548749623312232
-0.964824120603015	0.035175879396984924	0.035175879396984924	0.042608806426053844	0.1365285847831981	0.65487581746754
-0.9623115577889447	0.03768844221105527	0.03768844221105527	0.04500771579877126	0.13652862687312672	0.6548767183854708
-0.9597989949748744	0.04020100502512563	0.04020100502512563	0.047381082011015166	0.13652867012370823	0.6548776675324725
-0.957286432160804	0.04271356783919598	0.04271356783919598	0.04972904099396756	0.13652871456690294	0.654878667486472
-0.9547738693467337	0.04522613065326633	0.04522613065326633	0.052051803301839006	0.1365287602355489	0.654879720962783
-0.9522613065326633	0.04773869346733668	0.04773869346733668	0.05434961655717784	0.13652880716338553	0.6548808308213847
-0.949748743718593	0.05025125628140704	0.05025125628140704	0.05662274073016618	0.13652885538507828	0.6548820000745832
-0.9472361809045227	0.052763819095477386	0.052763819095477386	0.05887143059566758	0.13652890493624398	0.6548832318950726
-0.9447236180904522	0.05527638190954774	0.05527638190954774	0.06109592218188667	0.13652895585347677	0.6548845296244183
-0.9422110552763819	0.05778894472361809	0.05778894472361809	0.06329642134566014	0.13652900817437474	0.6548858967819838
-0.9396984924623115	0.06030150753768844	0.06030150753768844	0.06547309330729403	0.1365290619375673	0.6548873370743203
-0.9371859296482412	0.06281407035175879	0.06281407035175879	0.0676260523374817	0.13652911718274333	0.6548888544050478
-0.9346733668341709	0.06532663316582915	0.06532663316582915	0.06975535096135452	0.13652917395067976	0.6548904528852489
-0.9321608040201005	0.0678391959798995	0.0678391959798995	0.07186096810836214	0.13652923228327132	0.6548921368444024
-0.9296482412060302	0.07035175879396985	0.07035175879396985	0.07394279563035887	0.13652929222356122	0.6548939108418834
-0.9271356783919598	0.0728643216080402	0.0728643216080402	0.07600062255176532	0.13652935381577222	0.6548957796790587
-0.9246231155778895	0.07537688442211055	0.07537688442211055	0.07803411631141519	0.13652941710533847	0.6548977484120074
-0.9221105527638191	0.07788944723618091	0.07788944723618091	0.08004280010637309	0.13652948213893842	0.6548998223648982
-0.9195979899497487	0.08040201005025126	0.08040201005025126	0.08202602525255909	0.13652954896452907	0.654902007144053
-0.9170854271356784	0.0829145728643216	0.0829145728643216	0.0839829372369436	0.1365296176313802	0.6549043086527371
-0.914572864321608	0.08542713567839195	0.08542713567839195	0.08591243386191157	0.13652968819011035	0.6549067331067054
-0.9120603015075377	0.08793969849246232	0.08793969849246232	0.08781311360437746	0.13652976069272327	0.6549092870505462
-0.9095477386934674	0.09045226130653267	0.09045226130653267	0.08968321209773779	0.13652983519264517	0.6549119773748601
-0.907035175879397	0.09296482412060302	0.09296482412060302	0.09152052462492685	0.13652991174476375	0.6549148113343155
-0.9045226130653267	0.09547738693467336	0.09547738693467336	0.0933223129175309	0.13652999040546757	0.6549177965666244
-0.9020100502512562	0.09798994974874371	0.09798994974874371	0.0950851957652727	0.13653007123268646	0.6549209411124843
-0.8994974874371859	0.10050251256281408	0.10050251256281408	0.09680502550890673	0.13653015428593349	0.6549242534365353
-0.8969849246231156	0.10301507537688442	0.10301507537688442	0.09847675715044905	0.13653023962634767	0.6549277424493826
-0.8944723618090452	0.10552763819095477	0.10552763819095477	0.10009432436930524	0.13653032731673778	0.654931417530739
-0.8919597989949749	0.10804020100502512	0.10804020100502512	0.10165054774857003	0.13653041742162775	0.6549352885537422
-0.8894472361809045	0.11055276381909548	0.11055276381909548	0.10313711472414504	0.13653051000730276	0.6549393659105051
-0.8869346733668342	0.11306532663316583	0.11306532663316583	0.10454468612691292	0.13653060514185664	0.6549436605389739
-0.8844221105527639	0.11557788944723618	0.11557788944723618	0.10586319576937665	0.1365307028952404	0.6549481839511844
-0.8819095477386935	0.11809045226130653	0.11809045226130653	0.10708240883189232	0.13653080333931278	0.6549529482630326
-0.8793969849246231	0.12060301507537688	0.12060301507537688	0.10819278059475428	0.13653090654789124	0.6549579662256982
-0.8768844221105527	0.12311557788944724	0.12311557788944724	0.10918659915469217	0.13653101259680486	0.6549632512588254
-0.8743718592964824	0.12562814070351758	0.12562814070351758	0.11005930242974844	0.13653112156394814	0.6549688174855074
-0.8718592964824121	0.12814070351758794	0.12814070351758794	0.11081074694075253	0.13653123352933663	0.6549746797690384
-0.8693467336683417	0.1306532663316583	0.1306532663316583	0.11144611242496169	0.13653134857516389	0.6549808537514443
-0.8668341708542714	0.13316582914572864	0.13316582914572864	0.1119761069460893	0.13653146678585962	0.6549873558941746
-0.864321608040201	0.135678391959799	0.135678391959799	0.11241623793346128	0.1365315882481496	0.654994203522122
-0.8618090452261307	0.13819095477386933	0.13819095477386933	0.11278513894798932	0.1365317130511172	0.6550014148731618
-0.8592964824120604	0.1407035175879397	0.1407035175879397	0.11310222873607499	0.1365318412862664	0.6550090091559257
-0.8567839195979899	0.14321608040201006	0.14321608040201006	0.11338521656979542	0.1365319730475864	0.655017006617456
-0.8542713567839196	0.1457286432160804	0.1457286432160804	0.11364804668730928	0.13653210843161834	0.6550254286187971
-0.8517587939698492	0.14824120603015076	0.14824120603015076	0.11389975022985134	0.13653224753752313	0.6550342977110188
-0.8492462311557789	0.1507537688442211	0.1507537688442211	0.11414439371802973	0.13653239046715124	0.6550436376998031
-0.8467336683417086	0.15326633165829145	0.15326633165829145	0.11438199336845482	0.13653253732511372	0.6550534736899956
-0.8442211055276382	0.15577889447236182	0.15577889447236182	0.11461002363534137	0.136532688218856	0.655063832120782
-0.8417085427135679	0.15829145728643215	0.15829145728643215	0.11482505575726862	0.13653284325873313	0.6550747408436188
-0.8391959798994975	0.16080402010050251	0.16080402010050251	0.11502411945296868	0.1365330025580872	0.6550862293548158
-0.8366834170854272	0.16331658291457288	0.16331658291457288	0.11520553908665518	0.13653316623332645	0.6550983293465162
-0.8341708542713568	0.1658291457286432	0.1658291457286432	0.11536918622899951	0.13653333440400617	0.6551110757232106
-0.8316582914572864	0.16834170854271358	0.16834170854271358	0.11551625291657294	0.13653350719291205	0.6551245080545819
-0.8291457286432161	0.1708542713567839	0.1708542713567839	0.11564874605786313	0.13653368472614527	0.6551386720272531
-0.8266331658291457	0.17336683417085427	0.17336683417085427	0.11576892227151807	0.1365338671332099	0.6551536198892659
-0.8241206030150754	0.17587939698492464	0.17587939698492464	0.11587883666824303	0.13653405454710238	0.6551694085387895
-0.8216080402010051	0.17839195979899497	0.17839195979899497	0.11598009688191478	0.1365342471044041	0.6551860945569216
-0.8190954773869347	0.18090452261306533	0.18090452261306533	0.11607382761956504	0.13653444494537514	0.655203727924334
-0.8165829145728644	0.18341708542713567	0.18341708542713567	0.11616078801855528	0.1365346482140508	0.6552223502705822
-0.8140703517587939	0.18592964824120603	0.18592964824120603	0.116241559483644	0.13653485705834054	0.655242007004157
-0.8115577889447236	0.1884422110552764	0.1884422110552764	0.11631674284931381	0.13653507163012935	0.655262780977083
-0.8090452261306533	0.19095477386934673	0.19095477386934673	0.11638720154407858	0.13653529208538137	0.6552848444767849
-0.8065326633165829	0.1934673366834171	0.1934673366834171	0.11645460764244449	0.1365355185842463	0.6553085094161881
-0.8040201005025126	0.19597989949748743	0.19597989949748743	0.11652293193954559	0.13653575129116846	0.6553342484820515
-0.8015075376884422	0.1984924623115578	0.1984924623115578	0.11660310948476472	0.13653599037499844	0.6553626859100312
-0.7989949748743719	0.20100502512562815	0.20100502512562815	0.11672825302612813	0.13653623600910825	0.6553946199560975
-0.7964824120603016	0.20351758793969849	0.20351758793969849	0.11699669026470805	0.13653648837150847	0.6554311876388098
-0.7939698492462312	0.20603015075376885	0.20603015075376885	0.11770279926769757	0.1365367476449684	0.6554742002249242
-0.7914572864321608	0.20854271356783918	0.20854271356783918	0.11977973210663946	0.13653701401713875	0.6555263773070623
-0.7889447236180904	0.21105527638190955	0.21105527638190955	0.12601476425544617	0.13653728768067747	0.6555908311410876
-0.7864321608040201	0.2135678391959799	0.2135678391959799	0.14530555088121191	0.13653756883337959	0.6556692365788337
-0.7839195979899498	0.21608040201005024	0.21608040201005024	0.25306530641914415	0.13653785767830956	0.6557593576560776
-0.7814070351758794	0.2185929648241206	0.2185929648241206	0.6901421555952603	0.13653815442393566	0.6558549086722112
-0.778894472361809	0.22110552763819097	0.22110552763819097	0.9975638854998611	0.13653845928427522	0.6559519863063143
-0.7763819095477387	0.2236180904522613	0.2236180904522613	1.0	0.1365387724790271	0.6560624611011572
-0.7738693467336684	0.22613065326633167	0.22613065326633167	1.0	0.13653909423371058	0.6562234885598837
-0.771356783919598	0.228643216080402	0.228643216080402	1.0	0.13653942477988953	0.6564779944820804
-0.7688442211055276	0.23115577889447236	0.23115577889447236	1.0	0.1365397643551593	0.6568107333981161
-0.7663316582914572	0.23366834170854273	0.23366834170854273	1.0	0.13654011320338588	0.657077858195531
-0.7638190954773869	0.23618090452261306	0.23618090452261306	1.0	0.13654047157552382	0.6570916391695161
-0.7613065326633166	0.23869346733668342	0.23869346733668342	1.0	0.1365408397274763	0.65646559783478
-0.7587939698492463	0.24120603015075376	0.24120603015075376	1.0	0.13654121792328888	0.6422186346016118
-0.7562814070351759	0.24371859296482412	0.24371859296482412	1.0	0.1365416064392559	0.44713226720693067
-0.7537688442211055	0.24623115577889448	0.24623115577889448	1.0	0.13654200553643878	0.07663696283035451
-0.7512562814070352	0.24874371859296482	0.24874371859296482	1.0	0.13654241551751917	0.0
-0.7487437185929648	0.25125628140703515	0.25125628140703515	1.0	0.13654283671926673	0.0
-0.7462311557788945	0.2537688442211055	0.2537688442211055	1.0	0.13654326922486573	0.0
-0.7437185929648241	0.2562814070351759	0.2562814070351759	1.0	0.1365437137060558	0.0
-0.7412060301507537	0.25879396984924624	0.25879396984924624	1.0	0.13654417064668029	0.0
-0.7386934673366834	0.2613065326633166	0.2613065326633166	1.0	0.13654463796588068	0.0
-0.7361809045226131	0.2638190954773869	0.2638190954773869	1.0	0.1365451217894962	0.0
-0.7336683417085428	0.2663316582914573	0.2663316582914573	1.0	0.13654561906728585	0.0
-0.7311557788944724	0.26884422110552764	0.26884422110552764	1.0	0.13654610876307763	0.0
-0.728643216080402	0.271356783919598	0.271356783919598	1.0	0.13654667048651234	0.0
-0.7261306532663316	0.27386934673366836	0.27386934673366836	1.0	0.13654719260785422	0.0
-0.7236180904522613	0.27638190954773867	0.27638190954773867	1.0	0.13654756835570617	0.0
-0.721105527638191	0.27889447236180903	0.27889447236180903	1.0	0.13654873427296577	0.0
-0.7185929648241206	0.2814070351758794	0.2814070351758794	1.0	0.13654892058819454	0.0
-0.7160804020100502	0.28391959798994976	0.28391959798994976	1.0	0.1365447339651235	0.0
-0.7135678391959799	0.2864321608040201	0.2864321608040201	1.0	0.13662499031025832	0.0
-0.7110552763819096	0.2889447236180904	0.2889447236180904	1.0	0.13674220533907905	0.0
-0.7085427135678393	0.2914572864321608	0.2914572864321608	1.0	0.1277876582618222	0.0
-0.7060301507537688	0.29396984924623115	0.29396984924623115	1.0	0.04926931381195395	0.0
-0.7035175879396984	0.2964824120603015	0.2964824120603015	1.0	0.0	0.0
-0.7010050251256281	0.2989949748743719	0.2989949748743719	1.0	0.0	0.0
-0.6984924623115578	0.3015075376884422	0.3015075376884422	1.0	0.0	0.0
-0.6959798994974875	0.30402010050251255	0.30402010050251255	1.0	0.0	0.0
-0.6934673366834171	0.3065326633165829	0.3065326633165829	1.0	0.0	0.0
-0.6909547738693467	0.30904522613065327	0.30904522613065327	1.0	0.0	0.0
-0.6884422110552764	0.31155778894472363	0.31155778894472363	1.0	0.0	0.0
-0.6859296482412061	0.314070351758794	0.314070351758794	1.0	0.0	0.0
-0.6834170854271358	0.3165829145728643	0.3165829145728643	1.0	0.0	0.0
-0.6809045226130653	0.31909547738693467	0.31909547738693467	1.0	0.0	0.0
-0.6783919597989949	0.32160804020100503	0.32160804020100503	1.0	0.0	0.0
-0.6758793969849246	0.3241206030150754	0.3241206030150754	1.0	0.0	0.0
-0.6733668341708543	0.32663316582914576	0.32663316582914576	1.0	0.0	0.0
-0.670854271356784	0.32914572864321606	0.32914572864321606	1.0	0.0	0.0
-0.6683417085427136	0.3316582914572864	0.3316582914572864	1.0	0.0	0.0
-0.6658291457286432	0.3341708542713568	0.3341708542713568	1.0	0.0	0.0
-0.6633165829145728	0.33668341708542715	0.33668341708542715	1.0	0.0	0.0
-0.6608040201005025	0.3391959798994975	0.3391959798994975	1.0	0.0	0.0
-0.6582914572864322	0.3417085427135678	0.3417085427135678	1.0	0.0	0.0
-0.6557788944723618	0.3442211055276382	0.3442211055276382	1.0	0.0	0.0
-0.6532663316582914	0.34673366834170855	0.34673366834170855	1.0	0.0	0.0
-0.6507537688442211	0.3492462311557789	0.3492462311557789	1.0	0.0	0.0
-0.6482412060301508	0.35175879396984927	0.35175879396984927	1.0	0.0	0.0
-0.6457286432160805	0.3542713567839196	0.3542713567839196	1.0	0.0	0.0
-0.6432160804020101	0.35678391959798994	0.35678391959798994	1.0	0.0	0.0
-0.6407035175879396	0.3592964824120603	0.3592964824120603	1.0	0.0	0.0
-0.6381909547738693	0.36180904522613067	0.36180904522613067	1.0	0.0	0.0
-0.635678391959799	0.36432160804020103	0.36432160804020103	1.0	0.0	0.0
-0.6331658291457287	0.36683417085427134	0.36683417085427134	1.0	0.0	0.0
-0.6306532663316583	0.3693467336683417	0.3693467336683417	1.0	0.0	0.0
-0.6281407035175879	0.37185929648241206	0.37185929648241206	1.0	0.0	0.0
-0.6256281407035176	0.3743718592964824	0.3743718592964824	1.0	0.0	0.0
-0.6231155778894473	0.3768844221105528	0.3768844221105528	1.0	0.0	0.0
-0.620603015075377	0.3793969849246231	0.3793969849246231	1.0	0.0	0.0
-0.6180904522613065	0.38190954773869346	0.38190954773869346	1.0	0.0	0.0
-0.6155778894472361	0.3844221105527638	0.3844221105527638	1.0	0.0	0.0
-0.6130653266331658	0.3869346733668342	0.3869346733668342	1.0	0.0	0.0
-0.6105527638190955	0.38944723618090454	0.38944723618090454	1.0	0.0	0.0
-0.6080402010050252	0.39195979899497485	0.39195979899497485	1.0	0.0	0.0
-0.6055276381909548	0.3944723618090452	0.3944723618090452	1.0	0.0	0.0
-0.6030150753768844	0.3969849246231156	0.3969849246231156	1.0	0.0	0.0
-0.6005025125628141	0.39949748743718594	0.39949748743718594	1.0	0.0	0.0
-0.5979899497487438	0.4020100502512563	0.4020100502512563	1.0	0.0	0.0
-0.5954773869346734	0.4045226130653266	0.4045226130653266	1.0	0.0	0.0
-0.592964824120603	0.40703517587939697	0.40703517587939697	1.0	0.0	0.0
-0.5904522613065326	0.40954773869346733	0.40954773869346733	1.0	0.0	0.0
-0.5879396984924623	0.4120603015075377	0.4120603015075377	1.0	0.0	0.0
-0.585427135678392	0.41457286432160806	0.41457286432160806	1.0	0.0	0.0
-0.5829145728643217	0.41708542713567837	0.41708542713567837	1.0	0.0	0.0
-0.5804020100502513	0.41959798994974873	0.41959798994974873	1.0	0.0	0.0
-0.5778894472361809	0.4221105527638191	0.4221105527638191	1.0	0.0	0.0
-0.5753768844221105	0.42462311557788945	0.42462311557788945	1.0	0.0	0.0
-0.5728643216080402	0.4271356783919598	0.4271356783919598	1.0	0.0	0.0
-0.5703517587939699	0.4296482412060301	0.4296482412060301	1.0	0.0	0.0
-0.5678391959798995	0.4321608040201005	0.4321608040201005	1.0	0.0	0.0
-0.5653266331658291	0.43467336683417085	0.43467336683417085	1.0	0.0	0.0
-0.5628140703517588	0.4371859296482412	0.4371859296482412	1.0	0.0	0.0
-0.5603015075376885	0.4396984924623116	0.4396984924623116	1.0	0.0	0.0
-0.5577889447236181	0.44221105527638194	0.44221105527638194	1.0	0.0	0.0
-0.5552763819095478	0.44472361809045224	0.44472361809045224	1.0	0.0	0.0
-0.5527638190954773	0.4472361809045226	0.4472361809045226	1.0	0.0	0.0
-0.550251256281407	0.44974874371859297	0.44974874371859297	1.0	0.0	0.0
-0.5477386934673367	0.45226130653266333	0.45226130653266333	1.0	0.0	0.0
-0.5452261306532663	0.4547738693467337	0.4547738693467337	1.0	0.0	0.0
-0.542713567839196	0.457286432160804	0.457286432160804	1.0	0.0	0.0
-0.5402010050251256	0.45979899497487436	0.45979899497487436	1.0	0.0	0.0
-0.5376884422110553	0.4623115577889447	0.4623115577889447	1.0	0.0	0.0
-0.535175879396985	0.4648241206030151	0.4648241206030151	1.0	0.0	0.0
-0.5326633165829145	0.46733668341708545	0.46733668341708545	1.0	0.0	0.0
-0.5301507537688442	0.46984924623115576	0.46984924623115576	1.0	0.0	0.0
-0.5276381909547738	0.4723618090452261	0.4723618090452261	1.0	0.0	0.0
-0.5251256281407035	0.4748743718592965	0.4748743718592965	1.0	0.0	0.0
-0.5226130653266332	0.47738693467336685	0.47738693467336685	1.0	0.0	0.0
-0.5201005025125628	0.4798994974874372	0.4798994974874372	1.0	0.0	0.0
-0.5175879396984925	0.4824120603015075	0.4824120603015075	1.0	0.0	0.0
-0.5150753768844221	0.4849246231155779	0.4849246231155779	1.0	0.0	0.0
-0.5125628140703518	0.48743718592964824	0.48743718592964824	1.0	0.0	0.0
-0.5100502512562815	0.4899497487437186	0.4899497487437186	1.0	0.0	0.0
-0.507537688442211	0.49246231155778897	0.49246231155778897	1.0	0.0	0.0
-0.5050251256281407	0.4949748743718593	0.4949748743718593	1.0	0.0	0.0
-0.5025125628140703	0.49748743718592964	0.49748743718592964	1.0	0.0	0.0
-0.5	0.5	0.5	1.0	0.0	0.0
-0.4974874371859297	0.5025125628140703	0.5025125628140703	1.0	0.0	0.0
-0.4949748743718593	0.5050251256281407	0.5050251256281407	1.0	0.0	0.0
-0.49246231155778897	0.507537688442211	0.507537688442211	1.0	0.0	0.0
-0.48994974874371855	0.5100502512562815	0.5100502512562815	1.0	0.0	0.0
-0.48743718592964824	0.5125628140703518	0.5125628140703518	1.0	0.0	0.0
-0.48492462311557794	0.5150753768844221	0.5150753768844221	1.0	0.0	0.0
-0.4824120603015075	0.5175879396984925	0.5175879396984925	1.0	0.0	0.0
-0.4798994974874372	0.5201005025125628	0.5201005025125628	1.0	0.0	0.0
-0.4773869346733668	0.5226130653266332	0.5226130653266332	1.0	0.0	0.0
-0.4748743718592965	0.5251256281407035	0.5251256281407035	1.0	0.0	0.0
-0.4723618090452262	0.5276381909547738	0.5276381909547738	1.0	0.0	0.0
-0.46984924623115576	0.5301507537688442	0.5301507537688442	1.0	0.0	0.0
-0.46733668341708545	0.5326633165829145	0.5326633165829145	1.0	0.0	0.0
-0.46482412060301503	0.535175879396985	0.535175879396985	1.0	0.0	0.0
-0.4623115577889447	0.5376884422110553	0.5376884422110553	1.0	0.0	0.0
-0.4597989949748744	0.5402010050251256	0.5402010050251256	1.0	0.0	0.0
-0.457286432160804	0.542713567839196	0.542713567839196	1.0	0.0	0.0
-0.4547738693467337	0.5452261306532663	0.5452261306532663	1.0	0.0	0.0
-0.4522613065326633	0.5477386934673367	0.5477386934673367	1.0	0.0	0.0
-0.44974874371859297	0.550251256281407	0.550251256281407	1.0	0.0	0.0
-0.44723618090452266	0.5527638190954773	0.5527638190954773	1.0	0.0	0.0
-0.44472361809045224	0.5552763819095478	0.5552763819095478	1.0	0.0	0.0
-0.44221105527638194	0.5577889447236181	0.5577889447236181	1.0	0.0	0.0
-0.4396984924623115	0.5603015075376885	0.5603015075376885	1.0	0.0	0.0
-0.4371859296482412	0.5628140703517588	0.5628140703517588	1.0	0.0	0.0
-0.4346733668341709	0.5653266331658291	0.5653266331658291	1.0	0.0	0.0
-0.4321608040201005	0.5678391959798995	0.5678391959798995	1.0	0.0	0.0
-0.4296482412060302	0.5703517587939698	0.5703517587939698	1.0	0.0	0.0
-0.42713567839195976	0.5728643216080402	0.5728643216080402	1.0	0.0	0.0
-0.42462311557788945	0.5753768844221105	0.5753768844221105	1.0	0.0	0.0
-0.42211055276381915	0.5778894472361809	0.5778894472361809	1.0	0.0	0.0
-0.41959798994974873	0.5804020100502513	0.5804020100502513	1.0	0.0	0.0
-0.4170854271356784	0.5829145728643216	0.5829145728643216	1.0	0.0	0.0
-0.414572864321608	0.585427135678392	0.585427135678392	1.0	0.0	0.0
-0.4120603015075377	0.5879396984924623	0.5879396984924623	1.0	0.0	0.0
-0.4095477386934674	0.5904522613065326	0.5904522613065326	1.0	0.0	0.0
-0.40703517587939697	0.592964824120603	0.592964824120603	1.0	0.0	0.0
-0.40452261306532666	0.5954773869346733	0.5954773869346733	1.0	0.0	0.0
-0.40201005025125625	0.5979899497487438	0.5979899497487438	1.0	0.0	0.0
-0.39949748743718594	0.6005025125628141	0.6005025125628141	1.0	0.0	0.0
-0.39698492462311563	0.6030150753768844	0.6030150753768844	1.0	0.0	0.0
-0.3944723618090452	0.6055276381909548	0.6055276381909548	1.0	0.0	0.0
-0.3919597989949749	0.6080402010050251	0.6080402010050251	1.0	0.0	0.0
-0.3894472361809045	0.6105527638190955	0.6105527638190955	1.0	0.0	0.0
-0.3869346733668342	0.6130653266331658	0.6130653266331658	1.0	0.0	0.0
-0.3844221105527639	0.6155778894472361	0.6155778894472361	1.0	0.0	0.0
-0.38190954773869346	0.6180904522613065	0.6180904522613065	1.0	0.0	0.0
-0.37939698492462315	0.6206030150753769	0.6206030150753769	1.0	0.0	0.0
-0.37688442211055273	0.6231155778894473	0.6231155778894473	1.0	0.0	0.0
-0.3743718592964824	0.6256281407035176	0.6256281407035176	1.0	0.0	0.0
-0.371859296482412	0.628140703517588	0.628140703517588	1.0	0.0	0.0
-0.3693467336683417	0.6306532663316583	0.6306532663316583	1.0	0.0	0.0
-0.3668341708542714	0.6331658291457286	0.6331658291457286	1.0	0.0	0.0
-0.364321608040201	0.635678391959799	0.635678391959799	1.0	0.0	0.0
-0.36180904522613067	0.6381909547738693	0.6381909547738693	1.0	0.0	0.0
-0.35929648241206025	0.6407035175879398	0.6407035175879398	1.0	0.0	0.0
-0.35678391959798994	0.6432160804020101	0.6432160804020101	1.0	0.0	0.0
-0.35427135678391963	0.6457286432160804	0.6457286432160804	1.0	0.0	0.0
-0.3517587939698492	0.6482412060301508	0.6482412060301508	1.0	0.0	0.0
-0.3492462311557789	0.6507537688442211	0.6507537688442211	1.0	0.0	0.0
-0.3467336683417085	0.6532663316582915	0.6532663316582915	1.0	0.0	0.0
-0.3442211055276382	0.6557788944723618	0.6557788944723618	1.0	0.0	0.0
-0.3417085427135679	0.6582914572864321	0.6582914572864321	1.0	0.0	0.0
-0.33919597989949746	0.6608040201005025	0.6608040201005025	1.0	0.0	0.0
-0.33668341708542715	0.6633165829145728	0.6633165829145728	1.0	0.0	0.0
-0.33417085427135673	0.6658291457286433	0.6658291457286433	1.0	0.0	0.0
-0.3316582914572864	0.6683417085427136	0.6683417085427136	1.0	0.0	0.0
-0.3291457286432161	0.6708542713567839	0.6708542713567839	1.0	0.0	0.0
-0.3266331658291457	0.6733668341708543	0.6733668341708543	1.0	0.0	0.0
-0.3241206030150754	0.6758793969849246	0.6758793969849246	1.0	0.0	0.0
-0.321608040201005	0.678391959798995	0.678391959798995	1.0	0.0	0.0
-0.31909547738693467	0.6809045226130653	0.6809045226130653	1.0	0.0	0.0
-0.31658291457286436	0.6834170854271356	0.6834170854271356	1.0	0.0	0.0
-0.31407035175879394	0.6859296482412061	0.6859296482412061	1.0	0.0	0.0
-0.31155778894472363	0.6884422110552764	0.6884422110552764	1.0	0.0	0.0
-0.3090452261306532	0.6909547738693468	0.6909547738693468	1.0	0.0	0.0
-0.3065326633165829	0.6934673366834171	0.6934673366834171	1.0	0.0	0.0
-0.3040201005025126	0.6959798994974874	0.6959798994974874	1.0	0.0	0.0
-0.3015075376884422	0.6984924623115578	0.6984924623115578	1.0	0.0	0.0
-0.2989949748743719	0.7010050251256281	0.7010050251256281	1.0	0.0	0.0
-0.29648241206030146	0.7035175879396985	0.7035175879396985	1.0	0.0	0.0
-0.29396984924623115	0.7060301507537688	0.7060301507537688	1.0	0.0	0.0
-0.29145728643216084	0.7085427135678392	0.7085427135678392	1.0	0.0	0.0
-0.2889447236180904	0.7110552763819096	0.7110552763819096	1.0	0.0	0.0
-0.2864321608040201	0.7135678391959799	0.7135678391959799	1.0	0.0	0.0
-0.2839195979899497	0.7160804020100503	0.7160804020100503	1.0	0.0	0.0
-0.2814070351758794	0.7185929648241206	0.7185929648241206	1.0	0.0	0.0
-0.2788944723618091	0.7211055276381909	0.7211055276381909	1.0	0.0	0.0
-0.27638190954773867	0.7236180904522613	0.7236180904522613	1.0	0.0	0.0
-0.27386934673366836	0.7261306532663316	0.7261306532663316	1.0	0.0	0.0
-0.27135678391959794	0.7286432160804021	0.7286432160804021	1.0	0.0	0.0
-0.26884422110552764	0.7311557788944724	0.7311557788944724	1.0	0.0	0.0
-0.26633165829145733	0.7336683417085427	0.7336683417085427	1.0	0.0	0.0
-0.2638190954773869	0.7361809045226131	0.7361809045226131	1.0	0.0	0.0
-0.2613065326633166	0.7386934673366834	0.7386934673366834	1.0	0.0	0.0
-0.2587939698492462	0.7412060301507538	0.7412060301507538	1.0	0.0	0.0
-0.2562814070351759	0.7437185929648241	0.7437185929648241	1.0	0.0	0.0
-0.25376884422110557	0.7462311557788944	0.7462311557788944	1.0	0.0	0.0
-0.25125628140703515	0.7487437185929648	0.7487437185929648	1.0	0.0	0.0
-0.24874371859296485	0.7512562814070352	0.7512562814070352	1.0	0.0	0.0
-0.24623115577889443	0.7537688442211056	0.7537688442211056	1.0	0.0	0.0
-0.24371859296482412	0.7562814070351759	0.7562814070351759	1.0	0.0	0.0
-0.24120603015075381	0.7587939698492462	0.7587939698492462	1.0	0.0	0.0
-0.2386934673366834	0.7613065326633166	0.7613065326633166	1.0	0.0	0.0
-0.2361809045226131	0.7638190954773869	0.7638190954773869	1.0	0.0	0.0
-0.23366834170854267	0.7663316582914573	0.7663316582914573	1.0	0.0	0.0
-0.23115577889447236	0.7688442211055276	0.7688442211055276	1.0	0.0	0.0
-0.22864321608040206	0.7713567839195979	0.7713567839195979	1.0	0.0	0.0
-0.22613065326633164	0.7738693467336684	0.7738693467336684	1.0	0.0	0.0
-0.22361809045226133	0.7763819095477387	0.7763819095477387	1.0	0.0	0.0
-0.2211055276381909	0.7788944723618091	0.7788944723618091	1.0	0.0	0.0
-0.2185929648241206	0.7814070351758794	0.7814070351758794	1.0	0.0	0.0
-0.2160804020100503	0.7839195979899497	0.7839195979899497	1.0	0.0	0.0
-0.21356783919597988	0.7864321608040201	0.7864321608040201	1.0	0.0	0.0
-0.21105527638190957	0.7889447236180904	0.7889447236180904	1.0	0.0	0.0
-0.20854271356783916	0.7914572864321608	0.7914572864321608	1.0	0.0	0.0
-0.20603015075376885	0.7939698492462312	0.7939698492462312	1.0	0.0	0.0
-0.20351758793969854	0.7964824120603015	0.7964824120603015	1.0	0.0	0.0
-0.20100502512562812	0.7989949748743719	0.7989949748743719	1.0	0.0	0.0
-0.19849246231155782	0.8015075376884422	0.8015075376884422	1.0	0.0	0.0
-0.1959798994974874	0.8040201005025126	0.8040201005025126	1.0	0.0	0.0
-0.1934673366834171	0.8065326633165829	0.8065326633165829	1.0	0.0	0.0
-0.19095477386934678	0.8090452261306532	0.8090452261306532	1.0	0.0	0.0
-0.18844221105527637	0.8115577889447236	0.8115577889447236	1.0	0.0	0.0
-0.18592964824120606	0.8140703517587939	0.8140703517587939	1.0	0.0	0.0
-0.18341708542713564	0.8165829145728644	0.8165829145728644	1.0	0.0	0.0
-0.18090452261306533	0.8190954773869347	0.8190954773869347	1.0	0.0	0.0
-0.17839195979899503	0.821608040201005	0.821608040201005	1.0	0.0	0.0
-0.1758793969849246	0.8241206030150754	0.8241206030150754	1.0	0.0	0.0
-0.1733668341708543	0.8266331658291457	0.8266331658291457	1.0	0.0	0.0
-0.17085427135678388	0.8291457286432161	0.8291457286432161	1.0	0.0	0.0
-0.16834170854271358	0.8316582914572864	0.8316582914572864	1.0	0.0	0.0
-0.16582914572864327	0.8341708542713567	0.8341708542713567	1.0	0.0	0.0
-0.16331658291457285	0.8366834170854272	0.8366834170854272	1.0	0.0	0.0
-0.16080402010050254	0.8391959798994975	0.8391959798994975	1.0	0.0	0.0
-0.15829145728643212	0.8417085427135679	0.8417085427135679	1.0	0.0	0.0
-0.15577889447236182	0.8442211055276382	0.8442211055276382	1.0	0.0	0.0
-0.1532663316582915	0.8467336683417085	0.8467336683417085	1.0	0.0	0.0
-0.1507537688442211	0.8492462311557789	0.8492462311557789	1.0	0.0	0.0
-0.14824120603015079	0.8517587939698492	0.8517587939698492	1.0	0.0	0.0
-0.14572864321608037	0.8542713567839196	0.8542713567839196	1.0	0.0	0.0
-0.14321608040201006	0.8567839195979899	0.8567839195979899	1.0	0.0	0.0
-0.14070351758793975	0.8592964824120602	0.8592964824120602	1.0	0.0	0.0
-0.13819095477386933	0.8618090452261307	0.8618090452261307	1.0	0.0	0.0
-0.13567839195979903	0.864321608040201	0.864321608040201	1.0	0.0	0.0
-0.1331658291457286	0.8668341708542714	0.8668341708542714	1.0	0.0	0.0
-0.1306532663316583	0.8693467336683417	0.8693467336683417	1.0	0.0	0.0
-0.128140703517588	0.871859296482412	0.871859296482412	1.0	0.0	0.0
-0.12562814070351758	0.8743718592964824	0.8743718592964824	1.0	0.0	0.0
-0.12311557788944727	0.8768844221105527	0.8768844221105527	1.0	0.0	0.0
-0.12060301507537685	0.8793969849246231	0.8793969849246231	1.0	0.0	0.0
-0.11809045226130654	0.8819095477386935	0.8819095477386935	1.0	0.0	0.0
-0.11557788944723613	0.8844221105527639	0.8844221105527639	1.0	0.0	0.0
-0.11306532663316582	0.8869346733668342	0.8869346733668342	1.0	0.0	0.0
-0.11055276381909551	0.8894472361809045	0.8894472361809045	1.0	0.0	0.0
-0.1080402010050251	0.8919597989949749	0.8919597989949749	1.0	0.0	0.0
-0.10552763819095479	0.8944723618090452	0.8944723618090452	1.0	0.0	0.0
-0.10301507537688437	0.8969849246231156	0.8969849246231156	1.0	0.0	0.0
-0.10050251256281406	0.8994974874371859	0.8994974874371859	1.0	0.0	0.0
-0.09798994974874375	0.9020100502512562	0.9020100502512562	1.0	0.0	0.0
-0.09547738693467334	0.9045226130653267	0.9045226130653267	1.0	0.0	0.0
-0.09296482412060303	0.907035175879397	0.907035175879397	1.0	0.0	0.0
-0.09045226130653261	0.9095477386934674	0.9095477386934674	1.0	0.0	0.0
-0.0879396984924623	0.9120603015075377	0.9120603015075377	1.0	0.0	0.0
-0.085427135678392	0.914572864321608	0.914572864321608	1.0	0.0	0.0
-0.08291457286432158	0.9170854271356784	0.9170854271356784	1.0	0.0	0.0
-0.08040201005025127	0.9195979899497487	0.9195979899497487	1.0	0.0	0.0
-0.07788944723618085	0.9221105527638191	0.9221105527638191	1.0	0.0	0.0
-0.07537688442211055	0.9246231155778895	0.9246231155778895	1.0	0.0	0.0
-0.07286432160804024	0.9271356783919598	0.9271356783919598	1.0	0.0	0.0
-0.07035175879396982	0.9296482412060302	0.9296482412060302	1.0	0.0	0.0
-0.06783919597989951	0.9321608040201005	0.9321608040201005	1.0	0.0	0.0
-0.0653266331658291	0.9346733668341709	0.9346733668341709	1.0	0.0	0.0
-0.06281407035175879	0.9371859296482412	0.9371859296482412	1.0	0.0	0.0
-0.06030150753768848	0.9396984924623115	0.9396984924623115	1.0	0.0	0.0
-0.05778894472361806	0.9422110552763819	0.9422110552763819	1.0	0.0	0.0
-0.055276381909547756	0.9447236180904522	0.9447236180904522	1.0	0.0	0.0
-0.05276381909547734	0.9472361809045227	0.9472361809045227	1.0	0.0	0.0
-0.05025125628140703	0.949748743718593	0.949748743718593	1.0	0.0	0.0
-0.047738693467336724	0.9522613065326633	0.9522613065326633	1.0	0.0	0.0
-0.045226130653266305	0.9547738693467337	0.9547738693467337	1.0	0.0	0.0
-0.042713567839196	0.957286432160804	0.957286432160804	1.0	0.0	0.0
-0.04020100502512558	0.9597989949748744	0.9597989949748744	1.0	0.0	0.0
-0.03768844221105527	0.9623115577889447	0.9623115577889447	1.0	0.0	0.0
-0.035175879396984966	0.964824120603015	0.964824120603015	1.0	0.0	0.0
-0.03266331658291455	0.9673366834170855	0.9673366834170855	1.0	0.0	0.0
-0.03015075376884424	0.9698492462311558	0.9698492462311558	1.0	0.0	0.0
-0.027638190954773822	0.9723618090452262	0.9723618090452262	1.0	0.0	0.0
-0.025125628140703515	0.9748743718592965	0.9748743718592965	1.0	0.0	0.0
-0.022613065326633208	0.9773869346733668	0.9773869346733668	1.0	0.0	0.0
-0.02010050251256279	0.9798994974874372	0.9798994974874372	1.0	0.0	0.0
-0.017587939698492483	0.9824120603015075	0.9824120603015075	1.0	0.0	0.0
-0.015075376884422065	0.9849246231155779	0.9849246231155779	1.0	0.0	0.0
-0.012562814070351758	0.9874371859296482	0.9874371859296482	1.0	0.0	0.0
-0.01005025125628145	0.9899497487437185	0.9899497487437185	0.9978205835336699	0.0	0.0
-0.007537688442211032	0.992462311557789	0.992462311557789	0.9818020196076693	0.0	0.0
-0.005025125628140725	0.9949748743718593	0.9949748743718593	0.9419964326823473	0.0	0.0
-0.002512562814070307	0.9974874371859297	0.9974874371859297	0.8787803266622638	0.0	0.0
0.0	1.0	1.0	0.8030755415295843	0.0	0.0


==> input/BL12_a2_3.dat <==
-1.0	0.0	0.0	0.00673516386386373	0.13652706234523698	0.6548590237798839
-0.9974874371859297	0.002512562814070352	0.002512562814070352	0.007025541202254218	0.13652706241741172	0.6548590248171767
-0.9949748743718593	0.005025125628140704	0.005025125628140704	0.007703571749533294	0.13652706249658791	0.6548590260256878
-0.992462311557789	0.007537688442211055	0.007537688442211055	0.008638049385921453	0.13652706257910407	0.6548590273296718
-0.9899497487437185	0.010050251256281407	0.010050251256281407	0.00973960998105602	0.13652706266416448	0.6548590287117134
-0.9874371859296482	0.01256281407035176	0.01256281407035176	0.010947837035128402	0.13652706275163493	0.6548590301700185
-0.9849246231155779	0.01507537688442211	0.01507537688442211	0.012222382577429185	0.13652706284153487	0.6548590317070891
-0.9824120603015075	0.017587939698492462	0.017587939698492462	0.013536673200440266	0.13652706293392047	0.6548590333267279
-0.9798994974874372	0.020100502512562814	0.020100502512562814	0.014873443768158738	0.13652706302885784	0.6548590350332503
-0.9773869346733668	0.022613065326633167	0.022613065326633167	0.01622161153395861	0.13652706312641685	0.6548590368312852
-0.9748743718592965	0.02512562814070352	0.02512562814070352	0.017574131729373665	0.13652706322667005	0.6548590387257313
-0.9723618090452262	0.02763819095477387	0.02763819095477387	0.018926557740560488	0.13652706332969158	0.654859040721756
-0.9698492462311558	0.03015075376884422	0.03015075376884422	0.020276094121269992	0.13652706343555776	0.6548590428248058
-0.9673366834170855	0.032663316582914576	0.032663316582914576	0.021620985272879232	0.13652706354434724	0.6548590450406186
-0.964824120603015	0.035175879396984924	0.035175879396984924	0.022960127116442706	0.13652706365614078	0.6548590473752409
-0.9623115577889447	0.03768844221105527	0.03768844221105527	0.024292823627193077	0.1365270637710213	0.6548590498350427
-0.9597989949748744	0.04020100502512563	0.04020100502512563	0.02561863565730284	0.13652706388907404	0.6548590524267361
-0.957286432160804	0.04271356783919598	0.04271356783919598	0.02693728758922944	0.13652706401038667	0.6548590551573931
-0.9547738693467337	0.04522613065326633	0.04522613065326633	0.028248609745794337	0.13652706413504923	0.6548590580344642
-0.9522613065326633	0.04773869346733668	0.04773869346733668	0.02955250269016266	0.136527064263154	0.6548590610658005
-0.949748743718593	0.05025125628140704	0.05025125628140704	0.030848914846183243	0.1365270643947961	0.6548590642596732
-0.9472361809045227	0.052763819095477386	0.052763819095477386	0.03213782821266328	0.13652706453007316	0.6548590676247975
-0.9447236180904522	0.05527638190954774	0.05527638190954774	0.033419249015134635	0.1365270646690858	0.6548590711703555
-0.9422110552763819	0.05778894472361809	0.05778894472361809	0.034693201400167094	0.13652706481193716	0.6548590749060219
-0.9396984924623115	0.06030150753768844	0.06030150753768844	0.03595972303636125	0.13652706495873315	0.6548590788419898
-0.9371859296482412	0.06281407035175879	0.06281407035175879	0.03721886193865305	0.13652706510958257	0.654859082988999
-0.9346733668341709	0.06532663316582915	0.06532663316582915	0.0384706741007931	0.1365270652645973	0.6548590873583652
-0.9321608040201005	0.0678391959798995	0.0678391959798995	0.03971522167965797	0.1365270654238925	0.6548590919620108
-0.9296482412060302	0.07035175879396985	0.07035175879396985	0.04095257156941282	0.13652706558758654	0.6548590968124974
-0.9271356783919598	0.0728643216080402	0.0728643216080402	0.0421827942601597	0.13652706575580068	0.6548591019230605
-0.9246231155778895	0.07537688442211055	0.07537688442211055	0.043405962910220634	0.13652706592865965	0.6548591073076446
-0.9221105527638191	0.07788944723618091	0.07788944723618091	0.04462215258272476	0.13652706610629173	0.6548591129809426
-0.9195979899497487	0.08040201005025126	0.08040201005025126	0.045831439610968944	0.1365270662888289	0.6548591189584342
-0.9170854271356784	0.0829145728643216	0.0829145728643216	0.04703390106615967	0.1365270664764066	0.6548591252564303
-0.914572864321608	0.08542713567839195	0.08542713567839195	0.04822961430740141	0.13652706666916398	0.6548591318921153
-0.9120603015075377	0.08793969849246232	0.08793969849246232	0.04941865659822182	0.136527066867244	0.6548591388835957
-0.9095477386934674	0.09045226130653267	0.09045226130653267	0.050601104777146765	0.13652706707079357	0.6548591462499483
-0.907035175879397	0.09296482412060302	0.09296482412060302	0.05177703497224105	0.13652706727996372	0.6548591540112731
-0.9045226130653267	0.09547738693467336	0.09547738693467336	0.0529465223513599	0.1365270674949097	0.6548591621887476
-0.9020100502512562	0.09798994974874371	0.09798994974874371	0.05410964090126667	0.1365270677157911	0.6548591708046846
-0.8994974874371859	0.10050251256281408	0.10050251256281408	0.055266463229872206	0.13652706794277172	0.6548591798825936
-0.8969849246231156	0.10301507537688442	0.10301507537688442	0.056417060386713284	0.1365270681760201	0.6548591894472443
-0.8944723618090452	0.10552763819095477	0.10552763819095477	0.05756150169746422	0.13652706841570914	0.6548591995247347
-0.8919597989949749	0.10804020100502512	0.10804020100502512	0.05869985460880452	0.13652706866201672	0.654859210142562
-0.8894472361809045	0.11055276381909548	0.11055276381909548	0.059832184540374964	0.1365270689151256	0.6548592213296981
-0.8869346733668342	0.11306532663316583	0.11306532663316583	0.0609585547408651	0.13652706917522375	0.6548592331166673
-0.8844221105527639	0.11557788944723618	0.11557788944723618	0.0620790261455019	0.1365270694425042	0.6548592455356312
-0.8819095477386935	0.11809045226130653	0.11809045226130653	0.06319365723236431	0.13652706971716502	0.6548592586204754
-0.8793969849246231	0.12060301507537688	0.12060301507537688	0.06430250387503841	0.1365270699994098	0.6548592724069029
-0.8768844221105527	0.12311557788944724	0.12311557788944724	0.06540561918916003	0.13652707028944813	0.65485928693253
-0.8743718592964824	0.12562814070351758	0.12562814070351758	0.06650305337036655	0.1365270705874954	0.6548593022369904
-0.8718592964824121	0.12814070351758794	0.12814070351758794	0.06759485352110076	0.13652707089377292	0.6548593183620428
-0.8693467336683417	0.1306532663316583	0.1306532663316583	0.06868106346357428	0.13652707120850793	0.6548593353516845
-0.8668341708542714	0.13316582914572864	0.13316582914572864	0.06976172353600485	0.1365270715319339	0.6548593532522718
-0.864321608040201	0.135678391959799	0.135678391959799	0.07083687036898433	0.13652707186429058	0.6548593721126467
-0.8618090452261307	0.13819095477386933	0.13819095477386933	0.07190653663850835	0.13652707220582422	0.6548593919842695
-0.8592964824120604	0.1407035175879397	0.1407035175879397	0.07297075079179226	0.1365270725567884	0.6548594129213595
-0.8567839195979899	0.14321608040201006	0.14321608040201006	0.0740295367415016	0.13652707291744384	0.6548594349810429
-0.8542713567839196	0.1457286432160804	0.1457286432160804	0.07508291352342351	0.13652707328805824	0.6548594582235087
-0.8517587939698492	0.14824120603015076	0.14824120603015076	0.07613089491187827	0.13652707366890665	0.6548594827121725
-0.8492462311557789	0.1507537688442211	0.1507537688442211	0.07717348898629653	0.13652707406027165	0.6548595085138502
-0.8467336683417086	0.15326633165829145	0.15326633165829145	0.07821069764133637	0.13652707446244353	0.6548595356989395
-0.8442211055276382	0.15577889447236182	0.15577889447236182	0.07924251603165107	0.13652707487572055	0.6548595643416129
-0.8417085427135679	0.15829145728643215	0.15829145728643215	0.0802689319408981	0.13652707530040922	0.654859594520019
-0.8391959798994975	0.16080402010050251	0.16080402010050251	0.08128992506274742	0.1365270757368246	0.6548596263164961
-0.8366834170854272	0.16331658291457288	0.16331658291457288	0.08230546617943423	0.13652707618529045	0.6548596598177967
-0.8341708542713568	0.1658291457286432	0.1658291457286432	0.08331551622072293	0.13652707664613978	0.6548596951153244
-0.8316582914572864	0.16834170854271358	0.16834170854271358	0.08432002518289967	0.13652707711971496	0.654859732305383
-0.8291457286432161	0.1708542713567839	0.1708542713567839	0.08531893088345947	0.13652707760636723	0.6548597714894389
-0.8266331658291457	0.17336683417085427	0.17336683417085427	0.08631215752233899	0.1365270781064574	0.6548598127743982
-0.8241206030150754	0.17587939698492464	0.17587939698492464	0.0872996140146657	0.13652707862035612	0.6548598562728983
-0.8216080402010051	0.17839195979899497	0.17839195979899497	0.0882811920528068	0.13652707914844492	0.6548599021036152
-0.8190954773869347	0.18090452261306533	0.18090452261306533	0.08925676384670805	0.136527079691116	0.6548599503915862
-0.8165829145728644	0.18341708542713567	0.18341708542713567	0.09022617948076579	0.13652708024877208	0.6548600012685526
-0.8140703517587939	0.18592964824120603	0.18592964824120603	0.09118926381237026	0.1365270808218267	0.6548600548733173
-0.8115577889447236	0.1884422110552764	0.1884422110552764	0.09214581282135798	0.13652708141070463	0.6548601113521243
-0.8090452261306533	0.19095477386934673	0.19095477386934673	0.0930955893004767	0.13652708201584274	0.6548601708590572
-0.8065326633165829	0.1934673366834171	0.1934673366834171	0.0940383177542498	0.13652708263769056	0.654860233556459
-0.8040201005025126	0.19597989949748743	0.19597989949748743	0.09497367834721195	0.13652708327670998	0.6548602996153757
-0.8015075376884422	0.1984924623115578	0.1984924623115578	0.09590129971276558	0.13652708393337523	0.654860369216022
-0.7989949748743719	0.20100502512562815	0.20100502512562815	0.09682075040220098	0.136527084608173	0.6548604425482727
-0.7964824120603016	0.20351758793969849	0.20351758793969849	0.09773152872268624	0.13652708530160318	0.6548605198121809
-0.7939698492462312	0.20603015075376885	0.20603015075376885	0.09863305068885857	0.13652708601418007	0.6548606012185226
-0.7914572864321608	0.20854271356783918	0.20854271356783918	0.09952463580471585	0.13652708674643263	0.6548606869893723
-0.7889447236180904	0.21105527638190955	0.21105527638190955	0.10040549041647857	0.13652708749890471	0.6548607773587073
-0.7864321608040201	0.2135678391959799	0.2135678391959799	0.10127468845684165	0.1365270882721551	0.6548608725730469
-0.7839195979899498	0.21608040201005024	0.21608040201005024	0.10213114957089202	0.13652708906675778	0.6548609728921232
-0.7814070351758794	0.2185929648241206	0.2185929648241206	0.10297361492006513	0.13652708988330206	0.6548610785895901
-0.778894472361809	0.22110552763819097	0.22110552763819097	0.10380062145977713	0.1365270907223933	0.6548611899537685
-0.7763819095477387	0.2236180904522613	0.2236180904522613	0.10461047624062515	0.1365270915846537	0.6548613072884323
-0.7738693467336684	0.22613065326633167	0.22613065326633167	0.10540123334489418	0.13652709247072278	0.6548614309136362
-0.771356783919598	0.228643216080402	0.228643216080402	0.10617067745676709	0.13652709338125807	0.6548615611665892
-0.7688442211055276	0.23115577889447236	0.23115577889447236	0.10691631971702002	0.13652709431693552	0.6548616984025718
-0.7663316582914572	0.23366834170854273	0.23366834170854273	0.10763541324130713	0.13652709527844978	0.6548618429959048
-0.7638190954773869	0.23618090452261306	0.23618090452261306	0.10832499710665673	0.1365270962665144	0.6548619953409696
-0.7613065326633166	0.23869346733668342	0.23869346733668342	0.10898197812701794	0.13652709728186235	0.6548621558532824
-0.7587939698492463	0.24120603015075376	0.24120603015075376	0.1096032585314963	0.13652709832524632	0.6548623249706272
-0.7562814070351759	0.24371859296482412	0.24371859296482412	0.11018591383688128	0.13652709939743995	0.6548625031542472
-0.7537688442211055	0.24623115577889448	0.24623115577889448	0.11072741808449475	0.136527100499239	0.6548626908901024
-0.7512562814070352	0.24874371859296482	0.24874371859296482	0.11122590314865388	0.13652710163146153	0.6548628886901926
-0.7487437185929648	0.25125628140703515	0.25125628140703515	0.11168042611586897	0.13652710279494826	0.6548630970939525
-0.7462311557788945	0.2537688442211055	0.2537688442211055	0.11209120634739927	0.13652710399056234	0.6548633166697206
-0.7437185929648241	0.2562814070351759	0.2562814070351759	0.11245978567623197	0.1365271052191901	0.6548635480162875
-0.7412060301507537	0.25879396984924624	0.25879396984924624	0.11278906562455097	0.1365271064817424	0.6548637917645259
-0.7386934673366834	0.2613065326633166	0.2613065326633166	0.11308318780423487	0.1365271077791559	0.6548640485791086
-0.7361809045226131	0.2638190954773869	0.2638190954773869	0.11334724804107262	0.13652710911239363	0.6548643191603191
-0.7336683417085428	0.2663316582914573	0.2663316582914573	0.11358686728642149	0.13652711048244542	0.6548646042459566
-0.7311557788944724	0.26884422110552764	0.26884422110552764	0.11380767519361894	0.1365271118903278	0.6548649046133448
-0.728643216080402	0.271356783919598	0.271356783919598	0.11401478580657055	0.1365271133370848	0.6548652210814483
-0.7261306532663316	0.27386934673366836	0.27386934673366836	0.11421235136273067	0.1365271148237894	0.6548655545131016
-0.7236180904522613	0.27638190954773867	0.27638190954773867	0.11440326687783585	0.1365271163515446	0.6548659058173567
-0.721105527638191	0.27889447236180903	0.27889447236180903	0.11458906823762553	0.13652711792148434	0.6548662759519566
-0.7185929648241206	0.2814070351758794	0.2814070351758794	0.11477002815131832	0.13652711953477376	0.6548666659259412
-0.7160804020100502	0.28391959798994976	0.28391959798994976	0.11494541750652242	0.13652712119260968	0.6548670768023926
-0.7135678391959799	0.2864321608040201	0.2864321608040201	0.1151138728230148	0.1365271228962217	0.6548675097013261
-0.7110552763819096	0.2889447236180904	0.2889447236180904	0.11527379828124582	0.13652712464687347	0.6548679658027365
-0.7085427135678393	0.2914572864321608	0.2914572864321608	0.11542373362620041	0.13652712644586357	0.6548684463498069
-0.7060301507537688	0.29396984924623115	0.29396984924623115	0.11556263425303907	0.1365271282945265	0.6548689526522893
-0.7035175879396984	0.2964824120603015	0.2964824120603015	0.11569003229334446	0.13652713019423357	0.6548694860900642
-0.7010050251256281	0.2989949748743719	0.2989949748743719	0.11580607238680155	0.13652713214639386	0.6548700481168931
-0.6984924623115578	0.3015075376884422	0.3015075376884422	0.1159114383226192	0.13652713415245613	0.6548706402643668
-0.6959798994974875	0.30402010050251255	0.30402010050251255	0.11600720316324031	0.13652713621390997	0.6548712641460694
-0.6934673366834171	0.3065326633165829	0.3065326633165829	0.11609464355656142	0.13652713833228602	0.6548719214619608
-0.6909547738693467	0.30904522613065327	0.30904522613065327	0.11617505818528008	0.13652714050915601	0.6548726140029941
-0.6884422110552764	0.31155778894472363	0.31155778894472363	0.11624962198238831	0.13652714274613295	0.6548733436559804
-0.6859296482412061	0.314070351758794	0.314070351758794	0.11631929462325255	0.1365271450448729	0.6548741124087116
-0.6834170854271358	0.3165829145728643	0.3165829145728643	0.1163847873965627	0.1365271474070793	0.6548749223553577
-0.6809045226130653	0.31909547738693467	0.31909547738693467	0.11644658018676875	0.1365271498345064	0.65487577570215
-0.6783919597989949	0.32160804020100503	0.32160804020100503	0.11650497229611159	0.1365271523289599	0.654876674773368
-0.6758793969849246	0.3241206030150754	0.3241206030150754	0.11656014807341358	0.1365271548922946	0.654877622017646
-0.6733668341708543	0.32663316582914576	0.32663316582914576	0.11661224025833354	0.1365271575264114	0.6548786200146148
-0.670854271356784	0.32914572864321606	0.32914572864321606	0.11666137905371113	0.13652716023325823	0.654879671481897
-0.6683417085427136	0.3316582914572864	0.3316582914572864	0.11670772127504828	0.13652716301483614	0.6548807792824752
-0.6658291457286432	0.3341708542713568	0.3341708542713568	0.11675145975249082	0.13652716587320696	0.6548819464324528
-0.6633165829145728	0.33668341708542715	0.33668341708542715	0.1167928173084422	0.13652716881049737	0.6548831761092264
-0.6608040201005025	0.3391959798994975	0.3391959798994975	0.11683203164526221	0.13652717182889612	0.6548844716600952
-0.6582914572864322	0.3417085427135678	0.3417085427135678	0.11686933751970757	0.13652717493064687	0.6548858366113259
-0.6557788944723618	0.3442211055276382	0.3442211055276382	0.11690495122424023	0.13652717811804504	0.6548872746777012
-0.6532663316582914	0.34673366834170855	0.34673366834170855	0.11693906035477392	0.13652718139344322	0.6548887897725758
-0.6507537688442211	0.3492462311557789	0.3492462311557789	0.11697181976552344	0.13652718475926273	0.6548903860184667
-0.6482412060301508	0.35175879396984927	0.35175879396984927	0.11700335294659152	0.13652718821800305	0.6548920677582055
-0.6457286432160805	0.3542713567839196	0.3542713567839196	0.1170337570349053	0.13652719177224187	0.6548938395666819
-0.6432160804020101	0.35678391959798994	0.35678391959798994	0.1170631093168474	0.13652719542462705	0.6548957062632118
-0.6407035175879396	0.3592964824120603	0.3592964824120603	0.11709147330230127	0.13652719917786885	0.6548976729245606
-0.6381909547738693	0.36180904522613067	0.36180904522613067	0.1171189030740831	0.136527203034741	0.6548997448986605
-0.635678391959799	0.36432160804020103	0.36432160804020103	0.11714544544525252	0.13652720699809118	0.6549019278190583
-0.6331658291457287	0.36683417085427134	0.36683417085427134	0.11717114028933234	0.13652721107085375	0.6549042276201352
-0.6306532663316583	0.3693467336683417	0.3693467336683417	0.11719602005846165	0.136527215256056	0.6549066505531353
-0.6281407035175879	0.37185929648241206	0.37185929648241206	0.11722010981260626	0.13652721955681463	0.6549092032030385
-0.6256281407035176	0.3743718592964824	0.3743718592964824	0.11724342893802267	0.13652722397632808	0.6549118925063123
-0.6231155778894473	0.3768844221105528	0.3768844221105528	0.11726599510816799	0.1365272285178725	0.6549147257695797
-0.620603015075377	0.3793969849246231	0.3793969849246231	0.11728783004162203	0.13652723318480625	0.6549177106892465
-0.6180904522613065	0.38190954773869346	0.38190954773869346	0.11730896552063325	0.13652723798058075	0.6549208553721525
-0.6155778894472361	0.3844221105527638	0.3844221105527638	0.11732944739213064	0.13652724290875037	0.6549241683573392
-0.6130653266331658	0.3869346733668342	0.3869346733668342	0.11734933535531546	0.1365272479729763	0.6549276586390747
-0.6105527638190955	0.38944723618090454	0.38944723618090454	0.11736869750649884	0.1365272531770245	0.6549313356913352
-0.6080402010050252	0.39195979899497485	0.39195979899497485	0.11738760064291452	0.1365272585247609	0.6549352094939834
-0.6055276381909548	0.3944723618090452	0.3944723618090452	0.11740609944691191	0.13652726402014972	0.6549392905607355
-0.6030150753768844	0.3969849246231156	0.3969849246231156	0.11742422884827738	0.13652726966725748	0.6549435899685127
-0.6005025125628141	0.39949748743718594	0.39949748743718594	0.1174420035232978	0.13652727547026272	0.6549481193868554
-0.5979899497487438	0.4020100502512563	0.4020100502512563	0.11745942767380321	0.136527281433466	0.65495289110533
-0.5954773869346734	0.4045226130653266	0.4045226130653266	0.1174765209033285	0.1365272875612956	0.654957918057761
-0.592964824120603	0.40703517587939697	0.40703517587939697	0.11749337923242324	0.13652729385830692	0.6549632138464454
-0.5904522613065326	0.40954773869346733	0.40954773869346733	0.11751033363025103	0.13652730032917726	0.6549687927769552
-0.5879396984924623	0.4120603015075377	0.4120603015075377	0.11752841755272882	0.13652730697870263	0.6549746699191018
-0.585427135678392	0.41457286432160806	0.41457286432160806	0.11755077560475387	0.13652731381180216	0.6549808612007557
-0.5829145728643217	0.41708542713567837	0.41708542713567837	0.11758683757011258	0.13652732083353086	0.6549873835098676
-0.5804020100502513	0.41959798994974873	0.41959798994974873	0.11766514986772014	0.13652732804909407	0.6549942547387164
-0.5778894472361809	0.4221105527638191	0.4221105527638191	0.11787236059330741	0.13652733546385423	0.6550014937019778
-0.5753768844221105	0.42462311557788945	0.42462311557788945	0.11846920185402764	0.13652734308332576	0.6550091199613602
-0.5728643216080402	0.4271356783919598	0.4271356783919598	0.12025282453648481	0.13652735091316456	0.6550171537916714
-0.5703517587939699	0.4296482412060301	0.4296482412060301	0.12571634289708988	0.1365273589591646	0.6550256166437963
-0.5678391959798995	0.4321608040201005	0.4321608040201005	0.14308796699865062	0.13652736722726957	0.6550345321416425
-0.5653266331658291	0.43467336683417085	0.43467336683417085	0.23346634088507656	0.1365273757235954	0.6550439266847464
-0.5628140703517588	0.4371859296482412	0.4371859296482412	0.6459391151912739	0.1365273844544487	0.6550538277051369
-0.5603015075376885	0.4396984924623116	0.4396984924623116	0.991035153453756	0.13652739342632803	0.655064258333313
-0.5577889447236181	0.44221105527638194	0.44221105527638194	1.0	0.1365274026459088	0.655075231634989
-0.5552763819095478	0.44472361809045224	0.44472361809045224	1.0	0.13652741212002692	0.6550867546338235
-0.5527638190954773	0.4472361809045226	0.4472361809045226	1.0	0.13652742185568065	0.6550988542612238
-0.550251256281407	0.44974874371859297	0.44974874371859297	1.0	0.13652743186005475	0.6551116212002308
-0.5477386934673367	0.45226130653266333	0.45226130653266333	1.0	0.13652744214055382	0.6551252287367432
-0.5452261306532663	0.4547738693467337	0.4547738693467337	1.0	0.13652745270482014	0.655139849559669
-0.542713567839196	0.457286432160804	0.457286432160804	1.0	0.1365274635607237	0.6551554331483492
-0.5402010050251256	0.45979899497487436	0.45979899497487436	1.0	0.13652747471633442	0.6551714843622837
-0.5376884422110553	0.4623115577889447	0.4623115577889447	1.0	0.13652748617990484	0.655187236429413
-0.535175879396985	0.4648241206030151	0.4648241206030151	1.0	0.1365274979598856	0.6552026265282054
-0.5326633165829145	0.46733668341708545	0.46733668341708545	1.0	0.13652751006497002	0.6552197740065896
-0.5301507537688442	0.46984924623115576	0.46984924623115576	1.0	0.13652752250413702	0.6552432205635206
-0.5276381909547738	0.4723618090452261	0.4723618090452261	1.0	0.13652753528665884	0.655276251277564
-0.5251256281407035	0.4748743718592965	0.4748743718592965	1.0	0.1365275484220658	0.6553113629891943
-0.5226130653266332	0.47738693467336685	0.47738693467336685	1.0	0.13652756192010004	0.6553285097040682
-0.5201005025125628	0.4798994974874372	0.4798994974874372	1.0	0.13652757579070737	0.6553174862459726
-0.5175879396984925	0.4824120603015075	0.4824120603015075	1.0	0.1365275900440868	0.6550242370720419
-0.5150753768844221	0.4849246231155779	0.4849246231155779	1.0	0.13652760469076833	0.6487134438380261
-0.5125628140703518	0.48743718592964824	0.48743718592964824	1.0	0.13652761974165767	0.5315355689848258
-0.5100502512562815	0.4899497487437186	0.4899497487437186	1.0	0.13652763520800745	0.15102421598798826
-0.507537688442211	0.49246231155778897	0.49246231155778897	1.0	0.13652765110133863	0.0
-0.5050251256281407	0.4949748743718593	0.4949748743718593	1.0	0.13652766743338587	0.0
-0.5025125628140703	0.49748743718592964	0.49748743718592964	1.0	0.13652768421612968	0.0
-0.5	0.5	0.5	1.0	0.13652770146190593	0.0
-0.4974874371859297	0.5025125628140703	0.5025125628140703	1.0	0.13652771918350798	0.0
-0.4949748743718593	0.5050251256281407	0.5050251256281407	1.0	0.13652773739419355	0.0
-0.49246231155778897	0.507537688442211	0.507537688442211	1.0	0.1365277561075872	0.0
-0.48994974874371855	0.5100502512562815	0.5100502512562815	1.0	0.13652777533756558	0.0
-0.48743718592964824	0.5125628140703518	0.5125628140703518	1.0	0.1365277950982403	0.0
-0.48492462311557794	0.5150753768844221	0.5150753768844221	1.0	0.13652781540407352	0.0
-0.4824120603015075	0.5175879396984925	0.5175879396984925	1.0	0.13652783627003925	0.0
-0.4798994974874372	0.5201005025125628	0.5201005025125628	1.0	0.13652785771170303	0.0
-0.4773869346733668	0.5226130653266332	0.5226130653266332	1.0	0.13652787974514463	0.0
-0.4748743718592965	0.5251256281407035	0.5251256281407035	1.0	0.1365279023867775	0.0
-0.4723618090452262	0.5276381909547738	0.5276381909547738	1.0	0.13652792565330915	0.0
-0.46984924623115576	0.5301507537688442	0.5301507537688442	1.0	0.13652794956177097	0.0
-0.46733668341708545	0.5326633165829145	0.5326633165829145	1.0	0.13652797412956166	0.0
-0.46482412060301503	0.535175879396985	0.535175879396985	1.0	0.13652799937525978	0.0
-0.4623115577889447	0.5376884422110553	0.5376884422110553	1.0	0.1365280253175267	0.0
-0.4597989949748744	0.5402010050251256	0.5402010050251256	1.0	0.13652805197443962	0.0
-0.457286432160804	0.542713567839196	0.542713567839196	1.0	0.13652807937060424	0.0
-0.4547738693467337	0.5452261306532663	0.5452261306532663	1.0	0.13652810751945685	0.0
-0.4522613065326633	0.5477386934673367	0.5477386934673367	1.0	0.1365281364335152	0.0
-0.44974874371859297	0.550251256281407	0.550251256281407	1.0	0.13652816619307218	0.0
-0.44723618090452266	0.5527638190954773	0.5527638190954773	1.0	0.13652819670180233	0.0
-0.44472361809045224	0.5552763819095478	0.5552763819095478	1.0	0.13652822799079273	0.0
-0.44221105527638194	0.5577889447236181	0.5577889447236181	1.0	0.13652826069399823	0.0
-0.4396984924623115	0.5603015075376885	0.5603015075376885	1.0	0.136528293120266	0.0
-0.4371859296482412	0.5628140703517588	0.5628140703517588	1.0	0.13652832676181262	0.0
-0.4346733668341709	0.5653266331658291	0.5653266331658291	1.0	0.13652836666953164	0.0
-0.4321608040201005	0.5678391959798995	0.5678391959798995	1.0	0.1365283908302141	0.0
-0.4296482412060302	0.5703517587939698	0.5703517587939698	1.0	0.13652843826401984	0.0
-0.42713567839195976	0.5728643216080402	0.5728643216080402	1.0	0.13652860785630988	0.0
-0.42462311557788945	0.5753768844221105	0.5753768844221105	1.0	0.13652693600219026	0.0
-0.42211055276381915	0.5778894472361809	0.5778894472361809	1.0	0.13652557733551582	0.0
-0.41959798994974873	0.5804020100502513	0.5804020100502513	1.0	0.13669943913439872	0.0
-0.4170854271356784	0.5829145728643216	0.5829145728643216	1.0	0.13620368443312922	0.0
-0.414572864321608	0.585427135678392	0.585427135678392	1.0	0.10381077454498701	0.0
-0.4120603015075377	0.5879396984924623	0.5879396984924623	1.0	0.01762695223182252	0.0
-0.4095477386934674	0.5904522613065326	0.5904522613065326	1.0	0.0	0.0
-0.40703517587939697	0.592964824120603	0.592964824120603	1.0	0.0	0.0
-0.40452261306532666	0.5954773869346733	0.5954773869346733	1.0	0.0	0.0
-0.40201005025125625	0.5979899497487438	0.5979899497487438	1.0	0.0	0.0
-0.39949748743718594	0.6005025125628141	0.6005025125628141	1.0	0.0	0.0
-0.39698492462311563	0.6030150753768844	0.6030150753768844	1.0	0.0	0.0
-0.3944723618090452	0.6055276381909548	0.6055276381909548	1.0	0.0	0.0
-0.3919597989949749	0.6080402010050251	0.6080402010050251	1.0	0.0	0.0
-0.3894472361809045	0.6105527638190955	0.6105527638190955	1.0	0.0	0.0
-0.3869346733668342	0.6130653266331658	0.6130653266331658	1.0	0.0	0.0
-0.3844221105527639	0.6155778894472361	0.6155778894472361	1.0	0.0	0.0
-0.38190954773869346	0.6180904522613065	0.6180904522613065	1.0	0.0	0.0
-0.37939698492462315	0.6206030150753769	0.6206030150753769	1.0	0.0	0.0
-0.37688442211055273	0.6231155778894473	0.6231155778894473	1.0	0.0	0.0
-0.3743718592964824	0.6256281407035176	0.6256281407035176	1.0	0.0	0.0
-0.371859296482412	0.628140703517588	0.628140703517588	1.0	0.0	0.0
-0.3693467336683417	0.6306532663316583	0.6306532663316583	1.0	0.0	0.0
-0.3668341708542714	0.6331658291457286	0.6331658291457286	1.0	0.0	0.0
-0.364321608040201	0.635678391959799	0.635678391959799	1.0	0.0	0.0
-0.36180904522613067	0.6381909547738693	0.6381909547738693	1.0	0.0	0.0
-0.35929648241206025	0.6407035175879398	0.6407035175879398	1.0	0.0	0.0
-0.35678391959798994	0.6432160804020101	0.6432160804020101	1.0	0.0	0.0
-0.35427135678391963	0.6457286432160804	0.6457286432160804	1.0	0.0	0.0
-0.3517587939698492	0.6482412060301508	0.6482412060301508	1.0	0.0	0.0
-0.3492462311557789	0.6507537688442211	0.6507537688442211	1.0	0.0	0.0
-0.3467336683417085	0.6532663316582915	0.6532663316582915	1.0	0.0	0.0
-0.3442211055276382	0.6557788944723618	0.6557788944723618	1.0	0.0	0.0
-0.3417085427135679	0.6582914572864321	0.6582914572864321	1.0	0.0	0.0
-0.33919597989949746	0.6608040201005025	0.6608040201005025	1.0	0.0	0.0
-0.33668341708542715	0.6633165829145728	0.6633165829145728	1.0	0.0	0.0
-0.33417085427135673	0.6658291457286433	0.6658291457286433	1.0	0.0	0.0
-0.3316582914572864	0.6683417085427136	0.6683417085427136	1.0	0.0	0.0
-0.3291457286432161	0.6708542713567839	0.6708542713567839	1.0	0.0	0.0
-0.3266331658291457	0.6733668341708543	0.6733668341708543	1.0	0.0	0.0
-0.3241206030150754	0.6758793969849246	0.6758793969849246	1.0	0.0	0.0
-0.321608040201005	0.678391959798995	0.678391959798995	1.0	0.0	0.0
-0.31909547738693467	0.6809045226130653	0.6809045226130653	1.0	0.0	0.0
-0.31658291457286436	0.6834170854271356	0.6834170854271356	1.0	0.0	0.0
-0.31407035175879394	0.6859296482412061	0.6859296482412061	1.0	0.0	0.0
-0.31155778894472363	0.6884422110552764	0.6884422110552764	1.0	0.0	0.0
-0.3090452261306532	0.6909547738693468	0.6909547738693468	1.0	0.0	0.0
-0.3065326633165829	0.6934673366834171	0.6934673366834171	1.0	0.0	0.0
-0.3040201005025126	0.6959798994974874	0.6959798994974874	1.0	0.0	0.0
-0.3015075376884422	0.6984924623115578	0.6984924623115578	1.0	0.0	0.0
-0.2989949748743719	0.7010050251256281	0.7010050251256281	1.0	0.0	0.0
-0.29648241206030146	0.7035175879396985	0.7035175879396985	1.0	0.0	0.0
-0.29396984924623115	0.7060301507537688	0.7060301507537688	1.0	0.0	0.0
-0.29145728643216084	0.7085427135678392	0.7085427135678392	1.0	0.0	0.0
-0.2889447236180904	0.7110552763819096	0.7110552763819096	1.0	0.0	0.0
-0.2864321608040201	0.7135678391959799	0.7135678391959799	1.0	0.0	0.0
-0.2839195979899497	0.7160804020100503	0.7160804020100503	1.0	0.0	0.0
-0.2814070351758794	0.7185929648241206	0.7185929648241206	1.0	0.0	0.0
-0.2788944723618091	0.7211055276381909	0.7211055276381909	1.0	0.0	0.0
-0.27638190954773867	0.7236180904522613	0.7236180904522613	1.0	0.0	0.0
-0.27386934673366836	0.7261306532663316	0.7261306532663316	1.0	0.0	0.0
-0.27135678391959794	0.7286432160804021	0.7286432160804021	1.0	0.0	0.0
-0.26884422110552764	0.7311557788944724	0.7311557788944724	1.0	0.0	0.0
-0.26633165829145733	0.7336683417085427	0.7336683417085427	1.0	0.0	0.0
-0.2638190954773869	0.7361809045226131	0.7361809045226131	1.0	0.0	0.0
-0.2613065326633166	0.7386934673366834	0.7386934673366834	1.0	0.0	0.0
-0.2587939698492462	0.7412060301507538	0.7412060301507538	1.0	0.0	0.0
-0.2562814070351759	0.7437185929648241	0.7437185929648241	1.0	0.0	0.0
-0.25376884422110557	0.7462311557788944	0.7462311557788944	1.0	0.0	0.0
-0.25125628140703515	0.7487437185929648	0.7487437185929648	1.0	0.0	0.0
-0.24874371859296485	0.7512562814070352	0.7512562814070352	1.0	0.0	0.0
-0.24623115577889443	0.7537688442211056	0.7537688442211056	1.0	0.0	0.0
-0.24371859296482412	0.7562814070351759	0.7562814070351759	1.0	0.0	0.0
-0.24120603015075381	0.7587939698492462	0.7587939698492462	1.0	0.0	0.0
-0.2386934673366834	0.7613065326633166	0.7613065326633166	1.0	0.0	0.0
-0.2361809045226131	0.7638190954773869	0.7638190954773869	1.0	0.0	0.0
-0.23366834170854267	0.7663316582914573	0.7663316582914573	1.0	0.0	0.0
-0.23115577889447236	0.7688442211055276	0.7688442211055276	1.0	0.0	0.0
-0.22864321608040206	0.7713567839195979	0.7713567839195979	1.0	0.0	0.0
-0.22613065326633164	0.7738693467336684	0.7738693467336684	1.0	0.0	0.0
-0.22361809045226133	0.7763819095477387	0.7763819095477387	1.0	0.0	0.0
-0.2211055276381909	0.7788944723618091	0.7788944723618091	1.0	0.0	0.0
-0.2185929648241206	0.7814070351758794	0.7814070351758794	1.0	0.0	0.0
-0.2160804020100503	0.7839195979899497	0.7839195979899497	1.0	0.0	0.0
-0.21356783919597988	0.7864321608040201	0.7864321608040201	1.0	0.0	0.0
-0.21105527638190957	0.7889447236180904	0.7889447236180904	1.0	0.0	0.0
-0.20854271356783916	0.7914572864321608	0.7914572864321608	1.0	0.0	0.0
-0.20603015075376885	0.7939698492462312	0.7939698492462312	1.0	0.0	0.0
-0.20351758793969854	0.7964824120603015	0.7964824120603015	1.0	0.0	0.0
-0.20100502512562812	0.7989949748743719	0.7989949748743719	1.0	0.0	0.0
-0.19849246231155782	0.8015075376884422	0.8015075376884422	1.0	0.0	0.0
-0.1959798994974874	0.8040201005025126	0.8040201005025126	1.0	0.0	0.0
-0.1934673366834171	0.8065326633165829	0.8065326633165829	1.0	0.0	0.0
-0.19095477386934678	0.8090452261306532	0.8090452261306532	1.0	0.0	0.0
-0.18844221105527637	0.8115577889447236	0.8115577889447236	1.0	0.0	0.0
-0.18592964824120606	0.8140703517587939	0.8140703517587939	1.0	0.0	0.0
-0.18341708542713564	0.8165829145728644	0.8165829145728644	1.0	0.0	0.0
-0.18090452261306533	0.8190954773869347	0.8190954773869347	1.0	0.0	0.0
-0.17839195979899503	0.821608040201005	0.821608040201005	1.0	0.0	0.0
-0.1758793969849246	0.8241206030150754	0.8241206030150754	1.0	0.0	0.0
-0.1733668341708543	0.8266331658291457	0.8266331658291457	1.0	0.0	0.0
-0.17085427135678388	0.8291457286432161	0.8291457286432161	1.0	0.0	0.0
-0.16834170854271358	0.8316582914572864	0.8316582914572864	1.0	0.0	0.0
-0.16582914572864327	0.8341708542713567	0.8341708542713567	1.0	0.0	0.0
-0.16331658291457285	0.8366834170854272	0.8366834170854272	1.0	0.0	0.0
-0.16080402010050254	0.8391959798994975	0.8391959798994975	1.0	0.0	0.0
-0.15829145728643212	0.8417085427135679	0.8417085427135679	1.0	0.0	0.0
-0.15577889447236182	0.8442211055276382	0.8442211055276382	1.0	0.0	0.0
-0.1532663316582915	0.8467336683417085	0.8467336683417085	1.0	0.0	0.0
-0.1507537688442211	0.8492462311557789	0.8492462311557789	1.0	0.0	0.0
-0.14824120603015079	0.8517587939698492	0.8517587939698492	1.0	0.0	0.0
-0.14572864321608037	0.8542713567839196	0.8542713567839196	1.0	0.0	0.0
-0.14321608040201006	0.8567839195979899	0.8567839195979899	1.0	0.0	0.0
-0.14070351758793975	0.8592964824120602	0.8592964824120602	1.0	0.0	0.0
-0.13819095477386933	0.8618090452261307	0.8618090452261307	1.0	0.0	0.0
-0.13567839195979903	0.864321608040201	0.864321608040201	1.0	0.0	0.0
-0.1331658291457286	0.8668341708542714	0.8668341708542714	1.0	0.0	0.0
-0.1306532663316583	0.8693467336683417	0.8693467336683417	1.0	0.0	0.0
-0.128140703517588	0.871859296482412	0.871859296482412	1.0	0.0	0.0
-0.12562814070351758	0.8743718592964824	0.8743718592964824	1.0	0.0	0.0
-0.12311557788944727	0.8768844221105527	0.8768844221105527	1.0	0.0	0.0
-0.12060301507537685	0.8793969849246231	0.8793969849246231	1.0	0.0	0.0
-0.11809045226130654	0.8819095477386935	0.8819095477386935	1.0	0.0	0.0
-0.11557788944723613	0.8844221105527639	0.8844221105527639	1.0	0.0	0.0
-0.11306532663316582	0.8869346733668342	0.8869346733668342	1.0	0.0	0.0
-0.11055276381909551	0.8894472361809045	0.8894472361809045	1.0	0.0	0.0
-0.1080402010050251	0.8919597989949749	0.8919597989949749	1.0	0.0	0.0
-0.10552763819095479	0.8944723618090452	0.8944723618090452	1.0	0.0	0.0
-0.10301507537688437	0.8969849246231156	0.8969849246231156	1.0	0.0	0.0
-0.10050251256281406	0.8994974874371859	0.8994974874371859	1.0	0.0	0.0
-0.09798994974874375	0.9020100502512562	0.9020100502512562	1.0	0.0	0.0
-0.09547738693467334	0.9045226130653267	0.9045226130653267	1.0	0.0	0.0
-0.09296482412060303	0.907035175879397	0.907035175879397	1.0	0.0	0.0
-0.09045226130653261	0.9095477386934674	0.9095477386934674	1.0	0.0	0.0
-0.0879396984924623	0.9120603015075377	0.9120603015075377	1.0	0.0	0.0
-0.085427135678392	0.914572864321608	0.914572864321608	1.0	0.0	0.0
-0.08291457286432158	0.9170854271356784	0.9170854271356784	1.0	0.0	0.0
-0.08040201005025127	0.9195979899497487	0.9195979899497487	1.0	0.0	0.0
-0.07788944723618085	0.9221105527638191	0.9221105527638191	1.0	0.0	0.0
-0.07537688442211055	0.9246231155778895	0.9246231155778895	1.0	0.0	0.0
-0.07286432160804024	0.9271356783919598	0.9271356783919598	1.0	0.0	0.0
-0.07035175879396982	0.9296482412060302	0.9296482412060302	1.0	0.0	0.0
-0.06783919597989951	0.9321608040201005	0.9321608040201005	1.0	0.0	0.0
-0.0653266331658291	0.9346733668341709	0.9346733668341709	1.0	0.0	0.0
-0.06281407035175879	0.9371859296482412	0.9371859296482412	1.0	0.0	0.0
-0.06030150753768848	0.9396984924623115	0.9396984924623115	1.0	0.0	0.0
-0.05778894472361806	0.9422110552763819	0.9422110552763819	1.0	0.0	0.0
-0.055276381909547756	0.9447236180904522	0.9447236180904522	1.0	0.0	0.0
-0.05276381909547734	0.9472361809045227	0.9472361809045227	1.0	0.0	0.0
-0.05025125628140703	0.949748743718593	0.949748743718593	1.0	0.0	0.0
-0.047738693467336724	0.9522613065326633	0.9522613065326633	1.0	0.0	0.0
-0.045226130653266305	0.9547738693467337	0.9547738693467337	1.0	0.0	0.0
-0.042713567839196	0.957286432160804	0.957286432160804	1.0	0.0	0.0
-0.04020100502512558	0.9597989949748744	0.9597989949748744	1.0	0.0	0.0
-0.03768844221105527	0.9623115577889447	0.9623115577889447	1.0	0.0	0.0
-0.035175879396984966	0.964824120603015	0.964824120603015	1.0	0.0	0.0
-0.03266331658291455	0.9673366834170855	0.9673366834170855	1.0	0.0	0.0
-0.03015075376884424	0.9698492462311558	0.9698492462311558	1.0	0.0	0.0
-0.027638190954773822	0.9723618090452262	0.9723618090452262	1.0	0.0	0.0
-0.025125628140703515	0.9748743718592965	0.9748743718592965	1.0	0.0	0.0
-0.022613065326633208	0.9773869346733668	0.9773869346733668	1.0	0.0	0.0
-0.02010050251256279	0.9798994974874372	0.9798994974874372	1.0	0.0	0.0
-0.017587939698492483	0.9824120603015075	0.9824120603015075	1.0	0.0	0.0
-0.015075376884422065	0.9849246231155779	0.9849246231155779	1.0	0.0	0.0
-0.012562814070351758	0.9874371859296482	0.9874371859296482	1.0	0.0	0.0
-0.01005025125628145	0.9899497487437185	0.9899497487437185	0.9977956329102152	0.0	0.0
-0.007537688442211032	0.992462311557789	0.992462311557789	0.9817455825966211	0.0	0.0
-0.005025125628140725	0.9949748743718593	0.9949748743718593	0.9419398066736183	0.0	0.0
-0.002512562814070307	0.9974874371859297	0.9974874371859297	0.8787429177595745	0.0	0.0
0.0	1.0	1.0	0.8030627969022657	0.0	0.0


==> input/BL12_a5_2.dat <==
-1.0	0.0	0.0	0.011362258091209904	0.24025308384458496	0.4868329951001369
-0.9974874371859297	0.002512562814070352	0.002512562814070352	0.012024925296365327	0.24025308443230742	0.4868329962061345
-0.9949748743718593	0.005025125628140704	0.005025125628140704	0.013502336257657257	0.24025308509523588	0.48683299749915704
-0.992462311557789	0.007537688442211055	0.007537688442211055	0.015470785758244412	0.24025308580751273	0.4868329989238951
-0.9899497487437185	0.010050251256281407	0.010050251256281407	0.01772583448936138	0.2402530865652027	0.4868330004742104
-0.9874371859296482	0.01256281407035176	0.01256281407035176	0.020140361135050768	0.24025308736948855	0.4868330021565038
-0.9849246231155779	0.01507537688442211	0.01507537688442211	0.022636891653742337	0.24025308822284622	0.4868330039808825
-0.9824120603015075	0.017587939698492462	0.017587939698492462	0.02516917397626325	0.24025308912818094	0.48683300595907375
-0.9798994974874372	0.020100502512562814	0.020100502512562814	0.027710125734696667	0.24025309008863838	0.4868330081039789
-0.9773869346733668	0.022613065326633167	0.022613065326633167	0.030244166998905624	0.24025309110757026	0.48683301042963173
-0.9748743718592965	0.02512562814070352	0.02512562814070352	0.032762483285649784	0.24025309218853538	0.4868330129512598
-0.9723618090452262	0.02763819095477387	0.02763819095477387	0.035260176882367815	0.24025309333531014	0.4868330156853762
-0.9698492462311558	0.03015075376884422	0.03015075376884422	0.03773459285980103	0.24025309455190094	0.48683301864988626
-0.9673366834170855	0.032663316582914576	0.032663316582914576	0.040184353195927155	0.24025309584255844	0.48683302186420446
-0.964824120603015	0.035175879396984924	0.035175879396984924	0.042608806426053844	0.24025309721179164	0.486833025349381
-0.9623115577889447	0.03768844221105527	0.03768844221105527	0.04500771579877126	0.24025309866438435	0.4868330291282398
-0.9597989949748744	0.04020100502512563	0.04020100502512563	0.047381082011015166	0.24025310020541146	0.48683303322552807
-0.957286432160804	0.04271356783919598	0.04271356783919598	0.04972904099396756	0.24025310184025664	0.4868330376680788
-0.9547738693467337	0.04522613065326633	0.04522613065326633	0.052051803301839006	0.2402531035746318	0.48683304248498566
-0.9522613065326633	0.04773869346733668	0.04773869346733668	0.05434961655717784	0.24025310541459638	0.4868330477077941
-0.949748743718593	0.05025125628140704	0.05025125628140704	0.05662274073016618	0.2402531073665787	0.4868330533707076
-0.9472361809045227	0.052763819095477386	0.052763819095477386	0.05887143059566758	0.2402531094373984	0.48683305951081157
-0.9447236180904522	0.05527638190954774	0.05527638190954774	0.06109592218188667	0.24025311163429022	0.4868330661683167
-0.9422110552763819	0.05778894472361809	0.05778894472361809	0.06329642134566014	0.2402531139649294	0.48683307338682175
-0.9396984924623115	0.06030150753768844	0.06030150753768844	0.06547309330729403	0.24025311643745847	0.48683308121359953
-0.9371859296482412	0.06281407035175879	0.06281407035175879	0.0676260523374817	0.24025311906051572	0.48683308969990624
-0.9346733668341709	0.06532663316582915	0.06532663316582915	0.06975535096135452	0.24025312184326533	0.48683309890131693
-0.9321608040201005	0.0678391959798995	0.0678391959798995	0.07186096810836214	0.24025312479542954	0.4868331088780896
-0.9296482412060302	0.07035175879396985	0.07035175879396985	0.07394279563035887	0.2402531279273222	0.48683311969555976
-0.9271356783919598	0.0728643216080402	0.0728643216080402	0.07600062255176532	0.24025313124988507	0.4868331314245681
-0.9246231155778895	0.07537688442211055	0.07537688442211055	0.07803411631141519	0.24025313477472593	0.4868331441419248
-0.9221105527638191	0.07788944723618091	0.07788944723618091	0.08004280010637309	0.2402531385141597	0.486833157930912
-0.9195979899497487	0.08040201005025126	0.08040201005025126	0.08202602525255909	0.24025314248125063	0.4868331728818294
-0.9170854271356784	0.0829145728643216	0.0829145728643216	0.0839829372369436	0.24025314668985862	0.48683318909258555
-0.914572864321608	0.08542713567839195	0.08542713567839195	0.08591243386191157	0.24025315115468693	0.48683320666933855
-0.9120603015075377	0.08793969849246232	0.08793969849246232	0.08781311360437746	0.2402531558913341	0.48683322572719157
-0.9095477386934674	0.09045226130653267	0.09045226130653267	0.08968321209773779	0.24025316091634846	0.4868332463909461
-0.907035175879397	0.09296482412060302	0.09296482412060302	0.09152052462492685	0.24025316624728568	0.4868332687959194
-0.9045226130653267	0.09547738693467336	0.09547738693467336	0.0933223129175309	0.24025317190277035	0.48683329308883044
-0.9020100502512562	0.09798994974874371	0.09798994974874371	0.0950851957652727	0.2402531779025605	0.48683331942876024
-0.8994974874371859	0.10050251256281408	0.10050251256281408	0.09680502550890673	0.24025318426761716	0.4868333479881935
-0.8969849246231156	0.10301507537688442	0.10301507537688442	0.09847675715044905	0.2402531910201774	0.4868333789541477
-0.8944723618090452	0.10552763819095477	0.10552763819095477	0.10009432436930524	0.2402531981838322	0.4868334125293977
-0.8919597989949749	0.10804020100502512	0.10804020100502512	0.10165054774857003	0.24025320578360881	0.48683344893380287
-0.8894472361809045	0.11055276381909548	0.11055276381909548	0.10313711472414504	0.24025321384605777	0.4868334884057462
-0.8869346733668342	0.11306532663316583	0.11306532663316583	0.10454468612691292	0.24025322239934604	0.48683353120369527
-0.8844221105527639	0.11557788944723618	0.11557788944723618	0.10586319576937665	0.24025323147335528	0.48683357760789375
-0.8819095477386935	0.11809045226130653	0.11809045226130653	0.10708240883189232	0.24025324109978652	0.48683362792219553
-0.8793969849246231	0.12060301507537688	0.12060301507537688	0.10819278059475428	0.2402532513122705	0.4868336824760538
-0.8768844221105527	0.12311557788944724	0.12311557788944724	0.10918659915469217	0.240253262146485	0.4868337416266771
-0.8743718592964824	0.12562814070351758	0.12562814070351758	0.11005930242974844	0.24025327364027987	0.48683380576136664
-0.8718592964824121	0.12814070351758794	0.12814070351758794	0.11081074694075253	0.24025328583380934	0.48683387530005146
-0.8693467336683417	0.1306532663316583	0.1306532663316583	0.11144611242496169	0.24025329876967216	0.4868339506980359
-0.8668341708542714	0.13316582914572864	0.13316582914572864	0.1119761069460893	0.24025331249305998	0.4868340324489786
-0.864321608040201	0.135678391959799	0.135678391959799	0.11241623793346128	0.24025332705191557	0.48683412108812274
-0.8618090452261307	0.13819095477386933	0.13819095477386933	0.11278513894798932	0.24025334249710067	0.48683421719579717
-0.8592964824120604	0.1407035175879397	0.1407035175879397	0.11310222873607499	0.24025335888257301	0.48683432140121313
-0.8567839195979899	0.14321608040201006	0.14321608040201006	0.11338521656979542	0.2402533762655747	0.48683443438657925
-0.8542713567839196	0.1457286432160804	0.1457286432160804	0.11364804668730928	0.24025339470683202	0.48683455689156446
-0.8517587939698492	0.14824120603015076	0.14824120603015076	0.11389975022985134	0.24025341427076807	0.4868346897181342
-0.8492462311557789	0.1507537688442211	0.1507537688442211	0.11414439371802973	0.24025343502572813	0.486834833735793
-0.8467336683417086	0.15326633165829145	0.15326633165829145	0.11438199336845482	0.2402534570442187	0.48683498988726964
-0.8442211055276382	0.15577889447236182	0.15577889447236182	0.11461002363534137	0.24025348040315941	0.48683515919469617
-0.8417085427135679	0.15829145728643215	0.15829145728643215	0.11482505575726862	0.24025350518415142	0.4868353427662685
-0.8391959798994975	0.16080402010050251	0.16080402010050251	0.11502411945296868	0.24025353147376258	0.486835541803352
-0.8366834170854272	0.16331658291457288	0.16331658291457288	0.11520553908665518	0.24025355936383058	0.4868357576086277
-0.8341708542713568	0.1658291457286432	0.1658291457286432	0.11536918622899951	0.2402535889517843	0.4868359915956488
-0.8316582914572864	0.16834170854271358	0.16834170854271358	0.11551625291657294	0.2402536203409835	0.4868362452944749
-0.8291457286432161	0.1708542713567839	0.1708542713567839	0.11564874605786313	0.24025365364107892	0.48683652035467584
-0.8266331658291457	0.17336683417085427	0.17336683417085427	0.11576892227151807	0.24025368896839538	0.4868368185951478
-0.8241206030150754	0.17587939698492464	0.17587939698492464	0.11587883666824303	0.24025372644633783	0.48683714205102474
-0.8216080402010051	0.17839195979899497	0.17839195979899497	0.11598009688191478	0.2402537662058228	0.48683749259483716
-0.8190954773869347	0.18090452261306533	0.18090452261306533	0.11607382761956504	0.24025380838573587	0.4868378719252754
-0.8165829145728644	0.18341708542713567	0.18341708542713567	0.11616078801855528	0.24025385313341602	0.4868382852648526
-0.8140703517587939	0.18592964824120603	0.18592964824120603	0.116241559483644	0.24025390060516996	0.48683873874748806
-0.8115577889447236	0.1884422110552764	0.1884422110552764	0.11631674284931381	0.24025395096681773	0.48683920682268106
-0.8090452261306533	0.19095477386934673	0.19095477386934673	0.11638720154407858	0.2402540043942718	0.48683968316520254
-0.8065326633165829	0.1934673366834171	0.1934673366834171	0.11645460764244449	0.24025406107415162	0.486840431634052
-0.8040201005025126	0.19597989949748743	0.19597989949748743	0.11652293193954559	0.24025412120443462	0.4868413599781712
-0.8015075376884422	0.1984924623115578	0.1984924623115578	0.11660310948476472	0.2402541849951483	0.4868397501137975
-0.7989949748743719	0.20100502512562815	0.20100502512562815	0.11672825302612813	0.2402542526691019	0.48648431196842923
-0.7964824120603016	0.20351758793969849	0.20351758793969849	0.11699669026470805	0.24025432446266398	0.44499213800323795
-0.7939698492462312	0.20603015075376885	0.20603015075376885	0.11770279926769757	0.2402544006265872	0.18433119070177584
-0.7914572864321608	0.20854271356783918	0.20854271356783918	0.11977973210663946	0.2402544814268844	0.002529192573002004
-0.7889447236180904	0.21105527638190955	0.21105527638190955	0.12601476425544617	0.24025456714575738	0.0
-0.7864321608040201	0.2135678391959799	0.2135678391959799	0.14530555088121191	0.2402546580825818	0.0
-0.7839195979899498	0.21608040201005024	0.21608040201005024	0.25306530641914415	0.24025475455495124	0.0
-0.7814070351758794	0.2185929648241206	0.2185929648241206	0.6901421555952603	0.24025485689978424	0.0
-0.778894472361809	0.22110552763819097	0.22110552763819097	0.9975638854998611	0.2402549654745	0.0
-0.7763819095477387	0.2236180904522613	0.2236180904522613	1.0	0.24025508065826504	0.0
-0.7738693467336684	0.22613065326633167	0.22613065326633167	1.0	0.24025520285331683	0.0
-0.771356783919598	0.228643216080402	0.228643216080402	1.0	0.24025533248636735	0.0
-0.7688442211055276	0.23115577889447236	0.23115577889447236	1.0	0.2402554700100905	0.0
-0.7663316582914572	0.23366834170854273	0.23366834170854273	1.0	0.24025561590470004	0.0
-0.7638190954773869	0.23618090452261306	0.23618090452261306	1.0	0.24025577067962414	0.0
-0.7613065326633166	0.23869346733668342	0.23869346733668342	1.0	0.24025593487528257	0.0
-0.7587939698492463	0.24120603015075376	0.24120603015075376	1.0	0.24025610906497058	0.0
-0.7562814070351759	0.24371859296482412	0.24371859296482412	1.0	0.24025629385685715	0.0
-0.7537688442211055	0.24623115577889448	0.24623115577889448	1.0	0.2402564898961025	0.0
-0.7512562814070352	0.24874371859296482	0.24874371859296482	1.0	0.2402566978671064	0.0
-0.7487437185929648	0.25125628140703515	0.25125628140703515	1.0	0.2402569184958939	0.0
-0.7462311557788945	0.2537688442211055	0.2537688442211055	1.0	0.24025715255264637	0.0
-0.7437185929648241	0.2562814070351759	0.2562814070351759	1.0	0.24025740085438563	0.0
-0.7412060301507537	0.25879396984924624	0.25879396984924624	1.0	0.24025766426781828	0.0
-0.7386934673366834	0.2613065326633166	0.2613065326633166	1.0	0.2402579437123502	0.0
-0.7361809045226131	0.2638190954773869	0.2638190954773869	1.0	0.24025824016328656	0.0
-0.7336683417085428	0.2663316582914573	0.2663316582914573	1.0	0.24025855465522666	0.0
-0.7311557788944724	0.26884422110552764	0.26884422110552764	1.0	0.2402588882856672	0.0
-0.728643216080402	0.271356783919598	0.271356783919598	1.0	0.24025924221882372	0.0
-0.7261306532663316	0.27386934673366836	0.27386934673366836	1.0	0.24025961768968004	0.0
-0.7236180904522613	0.27638190954773867	0.27638190954773867	1.0	0.24026001600828073	0.0
-0.721105527638191	0.27889447236180903	0.27889447236180903	1.0	0.2402604385642825	0.0
-0.7185929648241206	0.2814070351758794	0.2814070351758794	1.0	0.24026088683178365	0.0
-0.7160804020100502	0.28391959798994976	0.28391959798994976	1.0	0.24026136237444862	0.0
-0.7135678391959799	0.2864321608040201	0.2864321608040201	1.0	0.24026186685094306	0.0
-0.7110552763819096	0.2889447236180904	0.2889447236180904	1.0	0.24026240202069565	0.0
-0.7085427135678393	0.2914572864321608	0.2914572864321608	1.0	0.2402629697500059	0.0
-0.7060301507537688	0.29396984924623115	0.29396984924623115	1.0	0.24026357201851745	0.0
-0.7035175879396984	0.2964824120603015	0.2964824120603015	1.0	0.2402642109260829	0.0
-0.7010050251256281	0.2989949748743719	0.2989949748743719	1.0	0.24026488870004545	0.0
-0.6984924623115578	0.3015075376884422	0.3015075376884422	1.0	0.24026560770296196	0.0
-0.6959798994974875	0.30402010050251255	0.30402010050251255	1.0	0.2402663704407935	0.0
-0.6934673366834171	0.3065326633165829	0.3065326633165829	1.0	0.24026717957158777	0.0
-0.6909547738693467	0.30904522613065327	0.30904522613065327	1.0	0.24026803791467935	0.0
-0.6884422110552764	0.31155778894472363	0.31155778894472363	1.0	0.24026894846043667	0.0
-0.6859296482412061	0.314070351758794	0.314070351758794	1.0	0.24026991438060052	0.0
-0.6834170854271358	0.3165829145728643	0.3165829145728643	1.0	0.2402709390392541	0.0
-0.6809045226130653	0.31909547738693467	0.31909547738693467	1.0	0.24027202600444797	0.0
-0.6783919597989949	0.32160804020100503	0.32160804020100503	1.0	0.2402731790605113	0.0
-0.6758793969849246	0.3241206030150754	0.3241206030150754	1.0	0.24027440222110383	0.0
-0.6733668341708543	0.32663316582914576	0.32663316582914576	1.0	0.24027569974303994	0.0
-0.670854271356784	0.32914572864321606	0.32914572864321606	1.0	0.2402770761409682	0.0
-0.6683417085427136	0.3316582914572864	0.3316582914572864	1.0	0.2402785362030969	0.0
-0.6658291457286432	0.3341708542713568	0.3341708542713568	1.0	0.24028008500757916	0.0
-0.6633165829145728	0.33668341708542715	0.33668341708542715	1.0	0.2402817279390493	0.0
-0.6608040201005025	0.3391959798994975	0.3391959798994975	1.0	0.24028347070765946	0.0
-0.6582914572864322	0.3417085427135678	0.3417085427135678	1.0	0.24028531937182993	0.0
-0.6557788944723618	0.3442211055276382	0.3442211055276382	1.0	0.24028728035577143	0.0
-0.6532663316582914	0.34673366834170855	0.34673366834170855	1.0	0.24028936046379035	0.0
-0.6507537688442211	0.3492462311557789	0.3492462311557789	1.0	0.24029156691948678	0.0
-0.6482412060301508	0.35175879396984927	0.35175879396984927	1.0	0.2402939073978898	0.0
-0.6457286432160805	0.3542713567839196	0.3542713567839196	1.0	0.24029638998884126	0.0
-0.6432160804020101	0.35678391959798994	0.35678391959798994	1.0	0.24029902327544206	0.0
-0.6407035175879396	0.3592964824120603	0.3592964824120603	1.0	0.2403018165517713	0.0
-0.6381909547738693	0.36180904522613067	0.36180904522613067	1.0	0.2403047794484487	0.0
-0.635678391959799	0.36432160804020103	0.36432160804020103	1.0	0.24030792163282003	0.0
-0.6331658291457287	0.36683417085427134	0.36683417085427134	1.0	0.24031125468222048	0.0
-0.6306532663316583	0.3693467336683417	0.3693467336683417	1.0	0.2403147915815067	0.0
-0.6281407035175879	0.37185929648241206	0.37185929648241206	1.0	0.24031854075723108	0.0
-0.6256281407035176	0.3743718592964824	0.3743718592964824	1.0	0.2403225142884192	0.0
-0.6231155778894473	0.3768844221105528	0.3768844221105528	1.0	0.24032674030380588	0.0
-0.620603015075377	0.3793969849246231	0.3793969849246231	1.0	0.24033121924496784	0.0
-0.6180904522613065	0.38190954773869346	0.38190954773869346	1.0	0.24033592966216433	0.0
-0.6155778894472361	0.3844221105527638	0.3844221105527638	1.0	0.2403409854619645	0.0
-0.6130653266331658	0.3869346733668342	0.3869346733668342	1.0	0.24034643338137435	0.0
-0.6105527638190955	0.38944723618090454	0.38944723618090454	1.0	0.24035188991087617	0.0
-0.6080402010050252	0.39195979899497485	0.39195979899497485	1.0	0.24035769642120086	0.0
-0.6055276381909548	0.3944723618090452	0.3944723618090452	1.0	0.24036501701727966	0.0
-0.6030150753768844	0.3969849246231156	0.3969849246231156	1.0	0.2403715065308805	0.0
-0.6005025125628141	0.39949748743718594	0.39949748743718594	1.0	0.24037554606845046	0.0
-0.5979899497487438	0.4020100502512563	0.4020100502512563	1.0	0.24038743331272258	0.0
-0.5954773869346734	0.4045226130653266	0.4045226130653266	1.0	0.24040214252640682	0.0
-0.592964824120603	0.40703517587939697	0.40703517587939697	1.0	0.2404003415671098	0.0
-0.5904522613065326	0.40954773869346733	0.40954773869346733	1.0	0.24050907567635196	0.0
-0.5879396984924623	0.4120603015075377	0.4120603015075377	1.0	0.2449325209056168	0.0
-0.585427135678392	0.41457286432160806	0.41457286432160806	1.0	0.24614405370096615	0.0
-0.5829145728643217	0.41708542713567837	0.41708542713567837	1.0	0.15944911256228006	0.0
-0.5804020100502513	0.41959798994974873	0.41959798994974873	1.0	0.010184772484163768	0.0
-0.5778894472361809	0.4221105527638191	0.4221105527638191	1.0	0.0	0.0
-0.5753768844221105	0.42462311557788945	0.42462311557788945	1.0	0.0	0.0
-0.5728643216080402	0.4271356783919598	0.4271356783919598	1.0	0.0	0.0
-0.5703517587939699	0.4296482412060301	0.4296482412060301	1.0	0.0	0.0
-0.5678391959798995	0.4321608040201005	0.4321608040201005	1.0	0.0	0.0
-0.5653266331658291	0.43467336683417085	0.43467336683417085	1.0	0.0	0.0
-0.5628140703517588	0.4371859296482412	0.4371859296482412	1.0	0.0	0.0
-0.5603015075376885	0.4396984924623116	0.4396984924623116	1.0	0.0	0.0
-0.5577889447236181	0.44221105527638194	0.44221105527638194	1.0	0.0	0.0
-0.5552763819095478	0.44472361809045224	0.44472361809045224	1.0	0.0	0.0
-0.5527638190954773	0.4472361809045226	0.4472361809045226	1.0	0.0	0.0
-0.550251256281407	0.44974874371859297	0.44974874371859297	1.0	0.0	0.0
-0.5477386934673367	0.45226130653266333	0.45226130653266333	1.0	0.0	0.0
-0.5452261306532663	0.4547738693467337	0.4547738693467337	1.0	0.0	0.0
-0.542713567839196	0.457286432160804	0.457286432160804	1.0	0.0	0.0
-0.5402010050251256	0.45979899497487436	0.45979899497487436	1.0	0.0	0.0
-0.5376884422110553	0.4623115577889447	0.4623115577889447	1.0	0.0	0.0
-0.535175879396985	0.4648241206030151	0.4648241206030151	1.0	0.0	0.0
-0.5326633165829145	0.46733668341708545	0.46733668341708545	1.0	0.0	0.0
-0.5301507537688442	0.46984924623115576	0.46984924623115576	1.0	0.0	0.0
-0.5276381909547738	0.4723618090452261	0.4723618090452261	1.0	0.0	0.0
-0.5251256281407035	0.4748743718592965	0.4748743718592965	1.0	0.0	0.0
-0.5226130653266332	0.47738693467336685	0.47738693467336685	1.0	0.0	0.0
-0.5201005025125628	0.4798994974874372	0.4798994974874372	1.0	0.0	0.0
-0.5175879396984925	0.4824120603015075	0.4824120603015075	1.0	0.0	0.0
-0.5150753768844221	0.4849246231155779	0.4849246231155779	1.0	0.0	0.0
-0.5125628140703518	0.48743718592964824	0.48743718592964824	1.0	0.0	0.0
-0.5100502512562815	0.4899497487437186	0.4899497487437186	1.0	0.0	0.0
-0.507537688442211	0.49246231155778897	0.49246231155778897	1.0	0.0	0.0
-0.5050251256281407	0.4949748743718593	0.4949748743718593	1.0	0.0	0.0
-0.5025125628140703	0.49748743718592964	0.49748743718592964	1.0	0.0	0.0
-0.5	0.5	0.5	1.0	0.0	0.0
-0.4974874371859297	0.5025125628140703	0.5025125628140703	1.0	0.0	0.0
-0.4949748743718593	0.5050251256281407	0.5050251256281407	1.0	0.0	0.0
-0.49246231155778897	0.507537688442211	0.507537688442211	1.0	0.0	0.0
-0.48994974874371855	0.5100502512562815	0.5100502512562815	1.0	0.0	0.0
-0.48743718592964824	0.5125628140703518	0.5125628140703518	1.0	0.0	0.0
-0.48492462311557794	0.5150753768844221	0.5150753768844221	1.0	0.0	0.0
-0.4824120603015075	0.5175879396984925	0.5175879396984925	1.0	0.0	0.0
-0.4798994974874372	0.5201005025125628	0.5201005025125628	1.0	0.0	0.0
-0.4773869346733668	0.5226130653266332	0.5226130653266332	1.0	0.0	0.0
-0.4748743718592965	0.5251256281407035	0.5251256281407035	1.0	0.0	0.0
-0.4723618090452262	0.5276381909547738	0.5276381909547738	1.0	0.0	0.0
-0.46984924623115576	0.5301507537688442	0.5301507537688442	1.0	0.0	0.0
-0.46733668341708545	0.5326633165829145	0.5326633165829145	1.0	0.0	0.0
-0.46482412060301503	0.535175879396985	0.535175879396985	1.0	0.0	0.0
-0.4623115577889447	0.5376884422110553	0.5376884422110553	1.0	0.0	0.0
-0.4597989949748744	0.5402010050251256	0.5402010050251256	1.0	0.0	0.0
-0.457286432160804	0.542713567839196	0.542713567839196	1.0	0.0	0.0
-0.4547738693467337	0.5452261306532663	0.5452261306532663	1.0	0.0	0.0
-0.4522613065326633	0.5477386934673367	0.5477386934673367	1.0	0.0	0.0
-0.44974874371859297	0.550251256281407	0.550251256281407	1.0	0.0	0.0
-0.44723618090452266	0.5527638190954773	0.5527638190954773	1.0	0.0	0.0
-0.44472361809045224	0.5552763819095478	0.5552763819095478	1.0	0.0	0.0
-0.44221105527638194	0.5577889447236181	0.5577889447236181	1.0	0.0	0.0
-0.4396984924623115	0.5603015075376885	0.5603015075376885	1.0	0.0	0.0
-0.4371859296482412	0.5628140703517588	0.5628140703517588	1.0	0.0	0.0
-0.4346733668341709	0.5653266331658291	0.5653266331658291	1.0	0.0	0.0
-0.4321608040201005	0.5678391959798995	0.5678391959798995	1.0	0.0	0.0
-0.4296482412060302	0.5703517587939698	0.5703517587939698	1.0	0.0	0.0
-0.42713567839195976	0.5728643216080402	0.5728643216080402	1.0	0.0	0.0
-0.42462311557788945	0.5753768844221105	0.5753768844221105	1.0	0.0	0.0
-0.42211055276381915	0.5778894472361809	0.5778894472361809	1.0	0.0	0.0
-0.41959798994974873	0.5804020100502513	0.5804020100502513	1.0	0.0	0.0
-0.4170854271356784	0.5829145728643216	0.5829145728643216	1.0	0.0	0.0
-0.414572864321608	0.585427135678392	0.585427135678392	1.0	0.0	0.0
-0.4120603015075377	0.5879396984924623	0.5879396984924623	1.0	0.0	0.0
-0.4095477386934674	0.5904522613065326	0.5904522613065326	1.0	0.0	0.0
-0.40703517587939697	0.592964824120603	0.592964824120603	1.0	0.0	0.0
-0.40452261306532666	0.5954773869346733	0.5954773869346733	1.0	0.0	0.0
-0.40201005025125625	0.5979899497487438	0.5979899497487438	1.0	0.0	0.0
-0.39949748743718594	0.6005025125628141	0.6005025125628141	1.0	0.0	0.0
-0.39698492462311563	0.6030150753768844	0.6030150753768844	1.0	0.0	0.0
-0.3944723618090452	0.6055276381909548	0.6055276381909548	1.0	0.0	0.0
-0.3919597989949749	0.6080402010050251	0.6080402010050251	1.0	0.0	0.0
-0.3894472361809045	0.6105527638190955	0.6105527638190955	1.0	0.0	0.0
-0.3869346733668342	0.6130653266331658	0.6130653266331658	1.0	0.0	0.0
-0.3844221105527639	0.6155778894472361	0.6155778894472361	1.0	0.0	0.0
-0.38190954773869346	0.6180904522613065	0.6180904522613065	1.0	0.0	0.0
-0.37939698492462315	0.6206030150753769	0.6206030150753769	1.0	0.0	0.0
-0.37688442211055273	0.6231155778894473	0.6231155778894473	1.0	0.0	0.0
-0.3743718592964824	0.6256281407035176	0.6256281407035176	1.0	0.0	0.0
-0.371859296482412	0.628140703517588	0.628140703517588	1.0	0.0	0.0
-0.3693467336683417	0.6306532663316583	0.6306532663316583	1.0	0.0	0.0
-0.3668341708542714	0.6331658291457286	0.6331658291457286	1.0	0.0	0.0
-0.364321608040201	0.635678391959799	0.635678391959799	1.0	0.0	0.0
-0.36180904522613067	0.6381909547738693	0.6381909547738693	1.0	0.0	0.0
-0.35929648241206025	0.6407035175879398	0.6407035175879398	1.0	0.0	0.0
-0.35678391959798994	0.6432160804020101	0.6432160804020101	1.0	0.0	0.0
-0.35427135678391963	0.6457286432160804	0.6457286432160804	1.0	0.0	0.0
-0.3517587939698492	0.6482412060301508	0.6482412060301508	1.0	0.0	0.0
-0.3492462311557789	0.6507537688442211	0.6507537688442211	1.0	0.0	0.0
-0.3467336683417085	0.6532663316582915	0.6532663316582915	1.0	0.0	0.0
-0.3442211055276382	0.6557788944723618	0.6557788944723618	1.0	0.0	0.0
-0.3417085427135679	0.6582914572864321	0.6582914572864321	1.0	0.0	0.0
-0.33919597989949746	0.6608040201005025	0.6608040201005025	1.0	0.0	0.0
-0.33668341708542715	0.6633165829145728	0.6633165829145728	1.0	0.0	0.0
-0.33417085427135673	0.6658291457286433	0.6658291457286433	1.0	0.0	0.0
-0.3316582914572864	0.6683417085427136	0.6683417085427136	1.0	0.0	0.0
-0.3291457286432161	0.6708542713567839	0.6708542713567839	1.0	0.0	0.0
-0.3266331658291457	0.6733668341708543	0.6733668341708543	1.0	0.0	0.0
-0.3241206030150754	0.6758793969849246	0.6758793969849246	1.0	0.0	0.0
-0.321608040201005	0.678391959798995	0.678391959798995	1.0	0.0	0.0
-0.31909547738693467	0.6809045226130653	0.6809045226130653	1.0	0.0	0.0
-0.31658291457286436	0.6834170854271356	0.6834170854271356	1.0	0.0	0.0
-0.31407035175879394	0.6859296482412061	0.6859296482412061	1.0	0.0	0.0
-0.31155778894472363	0.6884422110552764	0.6884422110552764	1.0	0.0	0.0
-0.3090452261306532	0.6909547738693468	0.6909547738693468	1.0	0.0	0.0
-0.3065326633165829	0.6934673366834171	0.6934673366834171	1.0	0.0	0.0
-0.3040201005025126	0.6959798994974874	0.6959798994974874	1.0	0.0	0.0
-0.3015075376884422	0.6984924623115578	0.6984924623115578	1.0	0.0	0.0
-0.2989949748743719	0.7010050251256281	0.7010050251256281	1.0	0.0	0.0
-0.29648241206030146	0.7035175879396985	0.7035175879396985	1.0	0.0	0.0
-0.29396984924623115	0.7060301507537688	0.7060301507537688	1.0	0.0	0.0
-0.29145728643216084	0.7085427135678392	0.7085427135678392	1.0	0.0	0.0
-0.2889447236180904	0.7110552763819096	0.7110552763819096	1.0	0.0	0.0
-0.2864321608040201	0.7135678391959799	0.7135678391959799	1.0	0.0	0.0
-0.2839195979899497	0.7160804020100503	0.7160804020100503	1.0	0.0	0.0
-0.2814070351758794	0.7185929648241206	0.7185929648241206	1.0	0.0	0.0
-0.2788944723618091	0.7211055276381909	0.7211055276381909	1.0	0.0	0.0
-0.27638190954773867	0.7236180904522613	0.7236180904522613	1.0	0.0	0.0
-0.27386934673366836	0.7261306532663316	0.7261306532663316	1.0	0.0	0.0
-0.27135678391959794	0.7286432160804021	0.7286432160804021	1.0	0.0	0.0
-0.26884422110552764	0.7311557788944724	0.7311557788944724	1.0	0.0	0.0
-0.26633165829145733	0.7336683417085427	0.7336683417085427	1.0	0.0	0.0
-0.2638190954773869	0.7361809045226131	0.7361809045226131	1.0	0.0	0.0
-0.2613065326633166	0.7386934673366834	0.7386934673366834	1.0	0.0	0.0
-0.2587939698492462	0.7412060301507538	0.7412060301507538	1.0	0.0	0.0
-0.2562814070351759	0.7437185929648241	0.7437185929648241	1.0	0.0	0.0
-0.25376884422110557	0.7462311557788944	0.7462311557788944	1.0	0.0	0.0
-0.25125628140703515	0.7487437185929648	0.7487437185929648	1.0	0.0	0.0
-0.24874371859296485	0.7512562814070352	0.7512562814070352	1.0	0.0	0.0
-0.24623115577889443	0.7537688442211056	0.7537688442211056	1.0	0.0	0.0
-0.24371859296482412	0.7562814070351759	0.7562814070351759	1.0	0.0	0.0
-0.24120603015075381	0.7587939698492462	0.7587939698492462	1.0	0.0	0.0
-0.2386934673366834	0.7613065326633166	0.7613065326633166	1.0	0.0	0.0
-0.2361809045226131	0.7638190954773869	0.7638190954773869	1.0	0.0	0.0
-0.23366834170854267	0.7663316582914573	0.7663316582914573	1.0	0.0	0.0
-0.23115577889447236	0.7688442211055276	0.7688442211055276	1.0	0.0	0.0
-0.22864321608040206	0.7713567839195979	0.7713567839195979	1.0	0.0	0.0
-0.22613065326633164	0.7738693467336684	0.7738693467336684	1.0	0.0	0.0
-0.22361809045226133	0.7763819095477387	0.7763819095477387	1.0	0.0	0.0
-0.2211055276381909	0.7788944723618091	0.7788944723618091	1.0	0.0	0.0
-0.2185929648241206	0.7814070351758794	0.7814070351758794	1.0	0.0	0.0
-0.2160804020100503	0.7839195979899497	0.7839195979899497	1.0	0.0	0.0
-0.21356783919597988	0.7864321608040201	0.7864321608040201	1.0	0.0	0.0
-0.21105527638190957	0.7889447236180904	0.7889447236180904	1.0	0.0	0.0
-0.20854271356783916	0.7914572864321608	0.7914572864321608	1.0	0.0	0.0
-0.20603015075376885	0.7939698492462312	0.7939698492462312	1.0	0.0	0.0
-0.20351758793969854	0.7964824120603015	0.7964824120603015	1.0	0.0	0.0
-0.20100502512562812	0.7989949748743719	0.7989949748743719	1.0	0.0	0.0
-0.19849246231155782	0.8015075376884422	0.8015075376884422	1.0	0.0	0.0
-0.1959798994974874	0.8040201005025126	0.8040201005025126	1.0	0.0	0.0
-0.1934673366834171	0.8065326633165829	0.8065326633165829	1.0	0.0	0.0
-0.19095477386934678	0.8090452261306532	0.8090452261306532	1.0	0.0	0.0
-0.18844221105527637	0.8115577889447236	0.8115577889447236	1.0	0.0	0.0
-0.18592964824120606	0.8140703517587939	0.8140703517587939	1.0	0.0	0.0
-0.18341708542713564	0.8165829145728644	0.8165829145728644	1.0	0.0	0.0
-0.18090452261306533	0.8190954773869347	0.8190954773869347	1.0	0.0	0.0
-0.17839195979899503	0.821608040201005	0.821608040201005	1.0	0.0	0.0
-0.1758793969849246	0.8241206030150754	0.8241206030150754	1.0	0.0	0.0
-0.1733668341708543	0.8266331658291457	0.8266331658291457	1.0	0.0	0.0
-0.17085427135678388	0.8291457286432161	0.8291457286432161	1.0	0.0	0.0
-0.16834170854271358	0.8316582914572864	0.8316582914572864	1.0	0.0	0.0
-0.16582914572864327	0.8341708542713567	0.8341708542713567	1.0	0.0	0.0
-0.16331658291457285	0.8366834170854272	0.8366834170854272	1.0	0.0	0.0
-0.16080402010050254	0.8391959798994975	0.8391959798994975	1.0	0.0	0.0
-0.15829145728643212	0.8417085427135679	0.8417085427135679	1.0	0.0	0.0
-0.15577889447236182	0.8442211055276382	0.8442211055276382	1.0	0.0	0.0
-0.1532663316582915	0.8467336683417085	0.8467336683417085	1.0	0.0	0.0
-0.1507537688442211	0.8492462311557789	0.8492462311557789	1.0	0.0	0.0
-0.14824120603015079	0.8517587939698492	0.8517587939698492	1.0	0.0	0.0
-0.14572864321608037	0.8542713567839196	0.8542713567839196	1.0	0.0	0.0
-0.14321608040201006	0.8567839195979899	0.8567839195979899	1.0	0.0	0.0
-0.14070351758793975	0.8592964824120602	0.8592964824120602	1.0	0.0	0.0
-0.13819095477386933	0.8618090452261307	0.8618090452261307	1.0	0.0	0.0
-0.13567839195979903	0.864321608040201	0.864321608040201	1.0	0.0	0.0
-0.1331658291457286	0.8668341708542714	0.8668341708542714	1.0	0.0	0.0
-0.1306532663316583	0.8693467336683417	0.8693467336683417	1.0	0.0	0.0
-0.128140703517588	0.871859296482412	0.871859296482412	1.0	0.0	0.0
-0.12562814070351758	0.8743718592964824	0.8743718592964824	1.0	0.0	0.0
-0.12311557788944727	0.8768844221105527	0.8768844221105527	1.0	0.0	0.0
-0.12060301507537685	0.8793969849246231	0.8793969849246231	1.0	0.0	0.0
-0.11809045226130654	0.8819095477386935	0.8819095477386935	1.0	0.0	0.0
-0.11557788944723613	0.8844221105527639	0.8844221105527639	1.0	0.0	0.0
-0.11306532663316582	0.8869346733668342	0.8869346733668342	1.0	0.0	0.0
-0.11055276381909551	0.8894472361809045	0.8894472361809045	1.0	0.0	0.0
-0.1080402010050251	0.8919597989949749	0.8919597989949749	1.0	0.0	0.0
-0.10552763819095479	0.8944723618090452	0.8944723618090452	1.0	0.0	0.0
-0.10301507537688437	0.8969849246231156	0.8969849246231156	1.0	0.0	0.0
-0.10050251256281406	0.8994974874371859	0.8994974874371859	1.0	0.0	0.0
-0.09798994974874375	0.9020100502512562	0.9020100502512562	1.0	0.0	0.0
-0.09547738693467334	0.9045226130653267	0.9045226130653267	1.0	0.0	0.0
-0.09296482412060303	0.907035175879397	0.907035175879397	1.0	0.0	0.0
-0.09045226130653261	0.9095477386934674	0.9095477386934674	1.0	0.0	0.0
-0.0879396984924623	0.9120603015075377	0.9120603015075377	1.0	0.0	0.0
-0.085427135678392	0.914572864321608	0.914572864321608	1.0	0.0	0.0
-0.08291457286432158	0.9170854271356784	0.9170854271356784	1.0	0.0	0.0
-0.08040201005025127	0.9195979899497487	0.9195979899497487	1.0	0.0	0.0
-0.07788944723618085	0.9221105527638191	0.9221105527638191	1.0	0.0	0.0
-0.07537688442211055	0.9246231155778895	0.9246231155778895	1.0	0.0	0.0
-0.07286432160804024	0.9271356783919598	0.9271356783919598	1.0	0.0	0.0
-0.07035175879396982	0.9296482412060302	0.9296482412060302	1.0	0.0	0.0
-0.06783919597989951	0.9321608040201005	0.9321608040201005	1.0	0.0	0.0
-0.0653266331658291	0.9346733668341709	0.9346733668341709	1.0	0.0	0.0
-0.06281407035175879	0.9371859296482412	0.9371859296482412	1.0	0.0	0.0
-0.06030150753768848	0.9396984924623115	0.9396984924623115	1.0	0.0	0.0
-0.05778894472361806	0.9422110552763819	0.9422110552763819	1.0	0.0	0.0
-0.055276381909547756	0.9447236180904522	0.9447236180904522	1.0	0.0	0.0
-0.05276381909547734	0.9472361809045227	0.9472361809045227	1.0	0.0	0.0
-0.05025125628140703	0.949748743718593	0.949748743718593	1.0	0.0	0.0
-0.047738693467336724	0.9522613065326633	0.9522613065326633	1.0	0.0	0.0
-0.045226130653266305	0.9547738693467337	0.9547738693467337	1.0	0.0	0.0
-0.042713567839196	0.957286432160804	0.957286432160804	1.0	0.0	0.0
-0.04020100502512558	0.9597989949748744	0.9597989949748744	1.0	0.0	0.0
-0.03768844221105527	0.9623115577889447	0.9623115577889447	1.0	0.0	0.0
-0.035175879396984966	0.964824120603015	0.964824120603015	1.0	0.0	0.0
-0.03266331658291455	0.9673366834170855	0.9673366834170855	1.0	0.0	0.0
-0.03015075376884424	0.9698492462311558	0.9698492462311558	1.0	0.0	0.0
-0.027638190954773822	0.9723618090452262	0.9723618090452262	1.0	0.0	0.0
-0.025125628140703515	0.9748743718592965	0.9748743718592965	1.0	0.0	0.0
-0.022613065326633208	0.9773869346733668	0.9773869346733668	1.0	0.0	0.0
-0.02010050251256279	0.9798994974874372	0.9798994974874372	1.0	0.0	0.0
-0.017587939698492483	0.9824120603015075	0.9824120603015075	1.0	0.0	0.0
-0.015075376884422065	0.9849246231155779	0.9849246231155779	1.0	0.0	0.0
-0.012562814070351758	0.9874371859296482	0.9874371859296482	1.0	0.0	0.0
-0.01005025125628145	0.9899497487437185	0.9899497487437185	1.0	0.0	0.0
-0.007537688442211032	0.992462311557789	0.992462311557789	0.9888181116764303	0.0	0.0
-0.005025125628140725	0.9949748743718593	0.9949748743718593	0.9472716445433753	0.0	0.0
-0.002512562814070307	0.9974874371859297	0.9974874371859297	0.8652742846974868	0.0	0.0
0.0	1.0	1.0	0.7484666613553164	0.0	0.0


==> input/BL12_a5_3.dat <==
-1.0	0.0	0.0	0.00673516386386373	0.24025307335206628	0.4868329805051716
-0.9974874371859297	0.002512562814070352	0.002512562814070352	0.007025541202254218	0.2402530733520677	0.48683298050517415
-0.9949748743718593	0.005025125628140704	0.005025125628140704	0.007703571749533294	0.2402530733520692	0.48683298050517715
-0.992462311557789	0.007537688442211055	0.007537688442211055	0.008638049385921453	0.2402530733520708	0.4868329805051804
-0.9899497487437185	0.010050251256281407	0.010050251256281407	0.00973960998105602	0.24025307335207258	0.48683298050518403
-0.9874371859296482	0.01256281407035176	0.01256281407035176	0.010947837035128402	0.24025307335207446	0.4868329805051879
-0.9849246231155779	0.01507537688442211	0.01507537688442211	0.012222382577429185	0.24025307335207635	0.48683298050519197
-0.9824120603015075	0.017587939698492462	0.017587939698492462	0.013536673200440266	0.24025307335207838	0.4868329805051966
-0.9798994974874372	0.020100502512562814	0.020100502512562814	0.014873443768158738	0.2402530733520806	0.4868329805052015
-0.9773869346733668	0.022613065326633167	0.022613065326633167	0.01622161153395861	0.24025307335208304	0.4868329805052068
-0.9748743718592965	0.02512562814070352	0.02512562814070352	0.017574131729373665	0.24025307335208565	0.48683298050521273
-0.9723618090452262	0.02763819095477387	0.02763819095477387	0.018926557740560488	0.2402530733520883	0.48683298050521917
-0.9698492462311558	0.03015075376884422	0.03015075376884422	0.020276094121269992	0.240253073352091	0.48683298050522616
-0.9673366834170855	0.032663316582914576	0.032663316582914576	0.021620985272879232	0.24025307335209395	0.48683298050523355
-0.964824120603015	0.035175879396984924	0.035175879396984924	0.022960127116442706	0.24025307335209706	0.48683298050524143
-0.9623115577889447	0.03768844221105527	0.03768844221105527	0.024292823627193077	0.24025307335210036	0.48683298050525
-0.9597989949748744	0.04020100502512563	0.04020100502512563	0.02561863565730284	0.24025307335210402	0.4868329805052593
-0.957286432160804	0.04271356783919598	0.04271356783919598	0.02693728758922944	0.2402530733521079	0.4868329805052695
-0.9547738693467337	0.04522613065326633	0.04522613065326633	0.028248609745794337	0.240253073352112	0.48683298050528057
-0.9522613065326633	0.04773869346733668	0.04773869346733668	0.02955250269016266	0.24025307335211607	0.4868329805052926
-0.949748743718593	0.05025125628140704	0.05025125628140704	0.030848914846183243	0.24025307335212034	0.48683298050530577
-0.9472361809045227	0.052763819095477386	0.052763819095477386	0.03213782821266328	0.2402530733521251	0.4868329805053199
-0.9447236180904522	0.05527638190954774	0.05527638190954774	0.033419249015134635	0.2402530733521303	0.4868329805053353
-0.9422110552763819	0.05778894472361809	0.05778894472361809	0.034693201400167094	0.24025307335213578	0.486832980505352
-0.9396984924623115	0.06030150753768844	0.06030150753768844	0.03595972303636125	0.24025307335214144	0.4868329805053699
-0.9371859296482412	0.06281407035175879	0.06281407035175879	0.03721886193865305	0.2402530733521473	0.4868329805053895
-0.9346733668341709	0.06532663316582915	0.06532663316582915	0.0384706741007931	0.24025307335215362	0.48683298050541074
-0.9321608040201005	0.0678391959798995	0.0678391959798995	0.03971522167965797	0.24025307335216045	0.4868329805054338
-0.9296482412060302	0.07035175879396985	0.07035175879396985	0.04095257156941282	0.24025307335216783	0.4868329805054587
-0.9271356783919598	0.0728643216080402	0.0728643216080402	0.0421827942601597	0.24025307335217563	0.4868329805054857
-0.9246231155778895	0.07537688442211055	0.07537688442211055	0.043405962910220634	0.2402530733521838	0.48683298050551493
-0.9221105527638191	0.07788944723618091	0.07788944723618091	0.04462215258272476	0.24025307335219248	0.48683298050554663
-0.9195979899497487	0.08040201005025126	0.08040201005025126	0.045831439610968944	0.24025307335220164	0.4868329805055812
-0.9170854271356784	0.0829145728643216	0.0829145728643216	0.04703390106615967	0.24025307335221124	0.4868329805056186
-0.914572864321608	0.08542713567839195	0.08542713567839195	0.04822961430740141	0.24025307335222126	0.48683298050565904
-0.9120603015075377	0.08793969849246232	0.08793969849246232	0.04941865659822182	0.24025307335223184	0.4868329805057029
-0.9095477386934674	0.09045226130653267	0.09045226130653267	0.050601104777146765	0.24025307335224336	0.48683298050575047
-0.907035175879397	0.09296482412060302	0.09296482412060302	0.05177703497224105	0.2402530733522559	0.4868329805058021
-0.9045226130653267	0.09547738693467336	0.09547738693467336	0.0529465223513599	0.2402530733522694	0.48683298050585794
-0.9020100502512562	0.09798994974874371	0.09798994974874371	0.05410964090126667	0.24025307335228338	0.4868329805059185
-0.8994974874371859	0.10050251256281408	0.10050251256281408	0.055266463229872206	0.24025307335229779	0.48683298050598417
-0.8969849246231156	0.10301507537688442	0.10301507537688442	0.056417060386713284	0.24025307335231283	0.48683298050605556
-0.8944723618090452	0.10552763819095477	0.10552763819095477	0.05756150169746422	0.24025307335232918	0.48683298050613294
-0.8919597989949749	0.10804020100502512	0.10804020100502512	0.05869985460880452	0.24025307335234702	0.48683298050621676
-0.8894472361809045	0.11055276381909548	0.11055276381909548	0.059832184540374964	0.24025307335236604	0.48683298050630774
-0.8869346733668342	0.11306532663316583	0.11306532663316583	0.0609585547408651	0.24025307335238588	0.4868329805064064
-0.8844221105527639	0.11557788944723618	0.11557788944723618	0.0620790261455019	0.24025307335240656	0.4868329805065134
-0.8819095477386935	0.11809045226130653	0.11809045226130653	0.06319365723236431	0.24025307335242835	0.4868329805066294
-0.8793969849246231	0.12060301507537688	0.12060301507537688	0.06430250387503841	0.24025307335245163	0.486832980506755
-0.8768844221105527	0.12311557788944724	0.12311557788944724	0.06540561918916003	0.2402530733524767	0.486832980506891
-0.8743718592964824	0.12562814070351758	0.12562814070351758	0.06650305337036655	0.24025307335250354	0.4868329805070386
-0.8718592964824121	0.12814070351758794	0.12814070351758794	0.06759485352110076	0.24025307335253185	0.48683298050719864
-0.8693467336683417	0.1306532663316583	0.1306532663316583	0.06868106346357428	0.24025307335256157	0.4868329805073722
-0.8668341708542714	0.13316582914572864	0.13316582914572864	0.06976172353600485	0.2402530733525929	0.4868329805075604
-0.864321608040201	0.135678391959799	0.135678391959799	0.07083687036898433	0.24025307335262608	0.48683298050776447
-0.8618090452261307	0.13819095477386933	0.13819095477386933	0.07190653663850835	0.24025307335266158	0.4868329805079858
-0.8592964824120604	0.1407035175879397	0.1407035175879397	0.07297075079179226	0.24025307335269963	0.48683298050822593
-0.8567839195979899	0.14321608040201006	0.14321608040201006	0.0740295367415016	0.24025307335273988	0.4868329805084862
-0.8542713567839196	0.1457286432160804	0.1457286432160804	0.07508291352342351	0.24025307335278231	0.4868329805087685
-0.8517587939698492	0.14824120603015076	0.14824120603015076	0.07613089491187827	0.2402530733528273	0.4868329805090745
-0.8492462311557789	0.1507537688442211	0.1507537688442211	0.07717348898629653	0.2402530733528751	0.48683298050940615
-0.8467336683417086	0.15326633165829145	0.15326633165829145	0.07821069764133637	0.24025307335292592	0.48683298050976576
-0.8442211055276382	0.15577889447236182	0.15577889447236182	0.07924251603165107	0.24025307335297988	0.4868329805101557
-0.8417085427135679	0.15829145728643215	0.15829145728643215	0.0802689319408981	0.2402530733530369	0.4868329805105785
-0.8391959798994975	0.16080402010050251	0.16080402010050251	0.08128992506274742	0.24025307335309729	0.48683298051103696
-0.8366834170854272	0.16331658291457288	0.16331658291457288	0.08230546617943423	0.24025307335316143	0.4868329805115341
-0.8341708542713568	0.1658291457286432	0.1658291457286432	0.08331551622072293	0.24025307335322965	0.48683298051207324
-0.8316582914572864	0.16834170854271358	0.16834170854271358	0.08432002518289967	0.24025307335330212	0.4868329805126579
-0.8291457286432161	0.1708542713567839	0.1708542713567839	0.08531893088345947	0.2402530733533789	0.4868329805132917
-0.8266331658291457	0.17336683417085427	0.17336683417085427	0.08631215752233899	0.24025307335346005	0.4868329805139787
-0.8241206030150754	0.17587939698492464	0.17587939698492464	0.0872996140146657	0.24025307335354598	0.4868329805147234
-0.8216080402010051	0.17839195979899497	0.17839195979899497	0.0882811920528068	0.24025307335363721	0.48683298051553076
-0.8190954773869347	0.18090452261306533	0.18090452261306533	0.08925676384670805	0.2402530733537343	0.48683298051640633
-0.8165829145728644	0.18341708542713567	0.18341708542713567	0.09022617948076579	0.24025307335383758	0.48683298051735596
-0.8140703517587939	0.18592964824120603	0.18592964824120603	0.09118926381237026	0.24025307335394738	0.48683298051838586
-0.8115577889447236	0.1884422110552764	0.1884422110552764	0.09214581282135798	0.24025307335406382	0.4868329805195025
-0.8090452261306533	0.19095477386934673	0.19095477386934673	0.0930955893004767	0.24025307335418697	0.4868329805207131
-0.8065326633165829	0.1934673366834171	0.1934673366834171	0.0940383177542498	0.24025307335431717	0.48683298052202556
-0.8040201005025126	0.19597989949748743	0.19597989949748743	0.09497367834721195	0.24025307335445512	0.4868329805234484
-0.8015075376884422	0.1984924623115578	0.1984924623115578	0.09590129971276558	0.2402530733546019	0.48683298052499113
-0.7989949748743719	0.20100502512562815	0.20100502512562815	0.09682075040220098	0.2402530733547581	0.4868329805266639
-0.7964824120603016	0.20351758793969849	0.20351758793969849	0.09773152872268624	0.24025307335492382	0.48683298052847784
-0.7939698492462312	0.20603015075376885	0.20603015075376885	0.09863305068885857	0.24025307335509918	0.4868329805304447
-0.7914572864321608	0.20854271356783918	0.20854271356783918	0.09952463580471585	0.24025307335528467	0.48683298053257734
-0.7889447236180904	0.21105527638190955	0.21105527638190955	0.10040549041647857	0.24025307335548168	0.4868329805348896
-0.7864321608040201	0.2135678391959799	0.2135678391959799	0.10127468845684165	0.24025307335569152	0.4868329805373969
-0.7839195979899498	0.21608040201005024	0.21608040201005024	0.10213114957089202	0.24025307335591484	0.4868329805401153
-0.7814070351758794	0.2185929648241206	0.2185929648241206	0.10297361492006513	0.24025307335615118	0.4868329805430628
-0.778894472361809	0.22110552763819097	0.22110552763819097	0.10380062145977713	0.24025307335640053	0.4868329805462585
-0.7763819095477387	0.2236180904522613	0.2236180904522613	0.10461047624062515	0.2402530733566642	0.4868329805497234
-0.7738693467336684	0.22613065326633167	0.22613065326633167	0.10540123334489418	0.24025307335694462	0.4868329805534802
-0.771356783919598	0.228643216080402	0.228643216080402	0.10617067745676709	0.24025307335724416	0.48683298055755375
-0.7688442211055276	0.23115577889447236	0.23115577889447236	0.10691631971702002	0.24025307335756332	0.48683298056197066
-0.7663316582914572	0.23366834170854273	0.23366834170854273	0.10763541324130713	0.24025307335790097	0.4868329805667598
-0.7638190954773869	0.23618090452261306	0.23618090452261306	0.10832499710665673	0.24025307335825655	0.4868329805719524
-0.7613065326633166	0.23869346733668342	0.23869346733668342	0.10898197812701794	0.24025307335863186	0.48683298057758245
-0.7587939698492463	0.24120603015075376	0.24120603015075376	0.1096032585314963	0.24025307335903054	0.4868329805836868
-0.7562814070351759	0.24371859296482412	0.24371859296482412	0.11018591383688128	0.24025307335945617	0.4868329805903057
-0.7537688442211055	0.24623115577889448	0.24623115577889448	0.11072741808449475	0.24025307335991042	0.4868329805974824
-0.7512562814070352	0.24874371859296482	0.24874371859296482	0.11122590314865388	0.24025307336039264	0.4868329806052641
-0.7487437185929648	0.25125628140703515	0.25125628140703515	0.11168042611586897	0.24025307336090213	0.4868329806137014
-0.7462311557788945	0.2537688442211055	0.2537688442211055	0.11209120634739927	0.2402530733614398	0.48683298062284974
-0.7437185929648241	0.2562814070351759	0.2562814070351759	0.11245978567623197	0.2402530733620088	0.48683298063276903
-0.7412060301507537	0.25879396984924624	0.25879396984924624	0.11278906562455097	0.24025307336261356	0.4868329806435242
-0.7386934673366834	0.2613065326633166	0.2613065326633166	0.11308318780423487	0.24025307336325802	0.4868329806551856
-0.7361809045226131	0.2638190954773869	0.2638190954773869	0.11334724804107262	0.24025307336394383	0.48683298066782965
-0.7336683417085428	0.2663316582914573	0.2663316582914573	0.11358686728642149	0.24025307336467117	0.4868329806815389
-0.7311557788944724	0.26884422110552764	0.26884422110552764	0.11380767519361894	0.24025307336544044	0.48683298069640346
-0.728643216080402	0.271356783919598	0.271356783919598	0.11401478580657055	0.24025307336625368	0.4868329807125205
-0.7261306532663316	0.27386934673366836	0.27386934673366836	0.11421235136273067	0.2402530733671155	0.4868329807299956
-0.7236180904522613	0.27638190954773867	0.27638190954773867	0.11440326687783585	0.24025307336803123	0.48683298074894343
-0.721105527638191	0.27889447236180903	0.27889447236180903	0.11458906823762553	0.24025307336900517	0.4868329807694882
-0.7185929648241206	0.2814070351758794	0.2814070351758794	0.11477002815131832	0.24025307337004015	0.48683298079176446
-0.7160804020100502	0.28391959798994976	0.28391959798994976	0.11494541750652242	0.2402530733711382	0.4868329808159179
-0.7135678391959799	0.2864321608040201	0.2864321608040201	0.1151138728230148	0.24025307337230206	0.4868329808421065
-0.7110552763819096	0.2889447236180904	0.2889447236180904	0.11527379828124582	0.24025307337353577	0.486832980870502
-0.7085427135678393	0.2914572864321608	0.2914572864321608	0.11542373362620041	0.2402530733748442	0.4868329809012899
-0.7060301507537688	0.29396984924623115	0.29396984924623115	0.11556263425303907	0.24025307337623197	0.48683298093467187
-0.7035175879396984	0.2964824120603015	0.2964824120603015	0.11569003229334446	0.2402530733777032	0.4868329809708665
-0.7010050251256281	0.2989949748743719	0.2989949748743719	0.11580607238680155	0.2402530733792627	0.4868329810101115
-0.6984924623115578	0.3015075376884422	0.3015075376884422	0.1159114383226192	0.24025307338091714	0.4868329810526637
-0.6959798994974875	0.30402010050251255	0.30402010050251255	0.11600720316324031	0.2402530733826749	0.48683298109880174
-0.6934673366834171	0.3065326633165829	0.3065326633165829	0.11609464355656142	0.24025307338454352	0.4868329811488279
-0.6909547738693467	0.30904522613065327	0.30904522613065327	0.11617505818528008	0.24025307338652782	0.48683298120306967
-0.6884422110552764	0.31155778894472363	0.31155778894472363	0.11624962198238831	0.24025307338863044	0.4868329812618823
-0.6859296482412061	0.314070351758794	0.314070351758794	0.11631929462325255	0.24025307339085514	0.4868329813256509
-0.6834170854271358	0.3165829145728643	0.3165829145728643	0.1163847873965627	0.2402530733932107	0.48683298139479286
-0.6809045226130653	0.31909547738693467	0.31909547738693467	0.11644658018676875	0.240253073395711	0.48683298146976084
-0.6783919597989949	0.32160804020100503	0.32160804020100503	0.11650497229611159	0.24025307339837074	0.486832981551046
-0.6758793969849246	0.3241206030150754	0.3241206030150754	0.11656014807341358	0.24025307340119983	0.4868329816391807
-0.6733668341708543	0.32663316582914576	0.32663316582914576	0.11661224025833354	0.24025307340420196	0.4868329817347421
-0.670854271356784	0.32914572864321606	0.32914572864321606	0.11666137905371113	0.24025307340737923	0.48683298183835616
-0.6683417085427136	0.3316582914572864	0.3316582914572864	0.11670772127504828	0.24025307341073948	0.48683298195070157
-0.6658291457286432	0.3341708542713568	0.3341708542713568	0.11675145975249082	0.24025307341429986	0.486832982072514
-0.6633165829145728	0.33668341708542715	0.33668341708542715	0.1167928173084422	0.2402530734180832	0.4868329822045914
-0.6608040201005025	0.3391959798994975	0.3391959798994975	0.11683203164526221	0.24025307342210983	0.4868329823477986
-0.6582914572864322	0.3417085427135678	0.3417085427135678	0.11686933751970757	0.2402530734263915	0.48683298250307333
-0.6557788944723618	0.3442211055276382	0.3442211055276382	0.11690495122424023	0.24025307343093225	0.4868329826714325
-0.6532663316582914	0.34673366834170855	0.34673366834170855	0.11693906035477392	0.24025307343573643	0.4868329828539788
-0.6507537688442211	0.3492462311557789	0.3492462311557789	0.11697181976552344	0.24025307344081764	0.48683298305190753
-0.6482412060301508	0.35175879396984927	0.35175879396984927	0.11700335294659152	0.24025307344620156	0.4868329832665149
-0.6457286432160805	0.3542713567839196	0.3542713567839196	0.1170337570349053	0.24025307345192115	0.48683298349920645
-0.6432160804020101	0.35678391959798994	0.35678391959798994	0.1170631093168474	0.24025307345800717	0.486832983751506
-0.6407035175879396	0.3592964824120603	0.3592964824120603	0.11709147330230127	0.24025307346447972	0.48683298402506603
-0.6381909547738693	0.36180904522613067	0.36180904522613067	0.1171189030740831	0.24025307347134825	0.48683298432167793
-0.635678391959799	0.36432160804020103	0.36432160804020103	0.11714544544525252	0.24025307347862052	0.48683298464328395
-0.6331658291457287	0.36683417085427134	0.36683417085427134	0.11717114028933234	0.24025307348631406	0.486832984991991
-0.6306532663316583	0.3693467336683417	0.3693467336683417	0.11719602005846165	0.24025307349446243	0.4868329853700847
-0.6281407035175879	0.37185929648241206	0.37185929648241206	0.11722010981260626	0.24025307350311137	0.4868329857800318
-0.6256281407035176	0.3743718592964824	0.3743718592964824	0.11724342893802267	0.24025307351230663	0.4868329862245079
-0.6231155778894473	0.3768844221105528	0.3768844221105528	0.11726599510816799	0.2402530735220825	0.48683298670651814
-0.620603015075377	0.3793969849246231	0.3793969849246231	0.11728783004162203	0.2402530735324607	0.48683298722923174
-0.6180904522613065	0.38190954773869346	0.38190954773869346	0.11730896552063325	0.24025307354345965	0.4868329877951797
-0.6155778894472361	0.3844221105527638	0.3844221105527638	0.11732944739213064	0.2402530735551079	0.48683298840864203
-0.6130653266331658	0.3869346733668342	0.3869346733668342	0.11734933535531546	0.24025307356745063	0.4868329890815274
-0.6105527638190955	0.38944723618090454	0.38944723618090454	0.11736869750649884	0.24025307358054496	0.4868329898068619
-0.6080402010050252	0.39195979899497485	0.39195979899497485	0.11738760064291452	0.2402530735944492	0.48683299052468115
-0.6055276381909548	0.3944723618090452	0.3944723618090452	0.11740609944691191	0.24025307360921538	0.4868329914005945
-0.6030150753768844	0.3969849246231156	0.3969849246231156	0.11742422884827738	0.24025307362488912	0.48683299298239424
-0.6005025125628141	0.39949748743718594	0.39949748743718594	0.1174420035232978	0.24025307364151502	0.4868329933906583
-0.5979899497487438	0.4020100502512563	0.4020100502512563	0.11745942767380321	0.24025307365914225	0.4868329556471829
-0.5954773869346734	0.4045226130653266	0.4045226130653266	0.1174765209033285	0.240253073677828	0.4868254981195612
-0.592964824120603	0.40703517587939697	0.40703517587939697	0.11749337923242324	0.24025307369764062	0.48538193802933666
-0.5904522613065326	0.40954773869346733	0.40954773869346733	0.11751033363025103	0.240253073718661	0.39634466287682907
-0.5879396984924623	0.4120603015075377	0.4120603015075377	0.11752841755272882	0.24025307374097904	0.10842271876160778
-0.585427135678392	0.41457286432160806	0.41457286432160806	0.11755077560475387	0.2402530737646828	0.0
-0.5829145728643217	0.41708542713567837	0.41708542713567837	0.11758683757011258	0.24025307378984656	0.0
-0.5804020100502513	0.41959798994974873	0.41959798994974873	0.11766514986772014	0.24025307381652997	0.0
-0.5778894472361809	0.4221105527638191	0.4221105527638191	0.11787236059330741	0.2402530738447957	0.0
-0.5753768844221105	0.42462311557788945	0.42462311557788945	0.11846920185402764	0.24025307387473727	0.0
-0.5728643216080402	0.4271356783919598	0.4271356783919598	0.12025282453648481	0.2402530739064925	0.0
-0.5703517587939699	0.4296482412060301	0.4296482412060301	0.12571634289708988	0.24025307394022513	0.0
-0.5678391959798995	0.4321608040201005	0.4321608040201005	0.14308796699865062	0.2402530739760832	0.0
-0.5653266331658291	0.43467336683417085	0.43467336683417085	0.23346634088507656	0.24025307401416818	0.0
-0.5628140703517588	0.4371859296482412	0.4371859296482412	0.6459391151912739	0.2402530740545455	0.0
-0.5603015075376885	0.4396984924623116	0.4396984924623116	0.991035153453756	0.24025307409729704	0.0
-0.5577889447236181	0.44221105527638194	0.44221105527638194	1.0	0.24025307414257382	0.0
-0.5552763819095478	0.44472361809045224	0.44472361809045224	1.0	0.24025307419060293	0.0
-0.5527638190954773	0.4472361809045226	0.4472361809045226	1.0	0.24025307424163522	0.0
-0.550251256281407	0.44974874371859297	0.44974874371859297	1.0	0.24025307429587456	0.0
-0.5477386934673367	0.45226130653266333	0.45226130653266333	1.0	0.2402530743534501	0.0
-0.5452261306532663	0.4547738693467337	0.4547738693467337	1.0	0.2402530744144633	0.0
-0.542713567839196	0.457286432160804	0.457286432160804	1.0	0.24025307447907546	0.0
-0.5402010050251256	0.45979899497487436	0.45979899497487436	1.0	0.2402530745475605	0.0
-0.5376884422110553	0.4623115577889447	0.4623115577889447	1.0	0.2402530746202717	0.0
-0.535175879396985	0.4648241206030151	0.4648241206030151	1.0	0.24025307469754417	0.0
-0.5326633165829145	0.46733668341708545	0.46733668341708545	1.0	0.24025307477961652	0.0
-0.5301507537688442	0.46984924623115576	0.46984924623115576	1.0	0.24025307486664677	0.0
-0.5276381909547738	0.4723618090452261	0.4723618090452261	1.0	0.2402530749588196	0.0
-0.5251256281407035	0.4748743718592965	0.4748743718592965	1.0	0.2402530750564562	0.0
-0.5226130653266332	0.47738693467336685	0.47738693467336685	1.0	0.2402530751600301	0.0
-0.5201005025125628	0.4798994974874372	0.4798994974874372	1.0	0.24025307527006687	0.0
-0.5175879396984925	0.4824120603015075	0.4824120603015075	1.0	0.24025307538700869	0.0
-0.5150753768844221	0.4849246231155779	0.4849246231155779	1.0	0.24025307551115843	0.0
-0.5125628140703518	0.48743718592964824	0.48743718592964824	1.0	0.24025307564275636	0.0
-0.5100502512562815	0.4899497487437186	0.4899497487437186	1.0	0.24025307578213176	0.0
-0.507537688442211	0.49246231155778897	0.49246231155778897	1.0	0.2402530759298093	0.0
-0.5050251256281407	0.4949748743718593	0.4949748743718593	1.0	0.2402530760864861	0.0
-0.5025125628140703	0.49748743718592964	0.49748743718592964	1.0	0.2402530762529003	0.0
-0.5	0.5	0.5	1.0	0.24025307642969299	0.0
-0.4974874371859297	0.5025125628140703	0.5025125628140703	1.0	0.24025307661736717	0.0
-0.4949748743718593	0.5050251256281407	0.5050251256281407	1.0	0.24025307681636937	0.0
-0.49246231155778897	0.507537688442211	0.507537688442211	1.0	0.24025307702723714	0.0
-0.48994974874371855	0.5100502512562815	0.5100502512562815	1.0	0.24025307725071254	0.0
-0.48743718592964824	0.5125628140703518	0.5125628140703518	1.0	0.24025307748774896	0.0
-0.48492462311557794	0.5150753768844221	0.5150753768844221	1.0	0.24025307773940513	0.0
-0.4824120603015075	0.5175879396984925	0.5175879396984925	1.0	0.24025307800668816	0.0
-0.4798994974874372	0.5201005025125628	0.5201005025125628	1.0	0.24025307829044845	0.0
-0.4773869346733668	0.5226130653266332	0.5226130653266332	1.0	0.24025307859141395	0.0
-0.4748743718592965	0.5251256281407035	0.5251256281407035	1.0	0.24025307891036773	0.0
-0.4723618090452262	0.5276381909547738	0.5276381909547738	1.0	0.2402530792483666	0.0
-0.46984924623115576	0.5301507537688442	0.5301507537688442	1.0	0.24025307960683326	0.0
-0.46733668341708545	0.5326633165829145	0.5326633165829145	1.0	0.24025307998741732	0.0
-0.46482412060301503	0.535175879396985	0.535175879396985	1.0	0.24025308039169407	0.0
-0.4623115577889447	0.5376884422110553	0.5376884422110553	1.0	0.24025308082093047	0.0
-0.4597989949748744	0.5402010050251256	0.5402010050251256	1.0	0.24025308127614528	0.0
-0.457286432160804	0.542713567839196	0.542713567839196	1.0	0.24025308175847193	0.0
-0.4547738693467337	0.5452261306532663	0.5452261306532663	1.0	0.24025308226956127	0.0
-0.4522613065326633	0.5477386934673367	0.5477386934673367	1.0	0.24025308281167726	0.0
-0.44974874371859297	0.550251256281407	0.550251256281407	1.0	0.24025308338735823	0.0
-0.44723618090452266	0.5527638190954773	0.5527638190954773	1.0	0.2402530839988899	0.0
-0.44472361809045224	0.5552763819095478	0.5552763819095478	1.0	0.24025308464803993	0.0
-0.44221105527638194	0.5577889447236181	0.5577889447236181	1.0	0.24025308533632433	0.0
-0.4396984924623115	0.5603015075376885	0.5603015075376885	1.0	0.24025308606562804	0.0
-0.4371859296482412	0.5628140703517588	0.5628140703517588	1.0	0.24025308683866847	0.0
-0.4346733668341709	0.5653266331658291	0.5653266331658291	1.0	0.24025308765889217	0.0
-0.4321608040201005	0.5678391959798995	0.5678391959798995	1.0	0.24025308852986954	0.0
-0.4296482412060302	0.5703517587939698	0.5703517587939698	1.0	0.24025308945470597	0.0
-0.42713567839195976	0.5728643216080402	0.5728643216080402	1.0	0.24025309043599657	0.0
-0.42462311557788945	0.5753768844221105	0.5753768844221105	1.0	0.2402530914763862	0.0
-0.42211055276381915	0.5778894472361809	0.5778894472361809	1.0	0.24025309257925856	0.0
-0.41959798994974873	0.5804020100502513	0.5804020100502513	1.0	0.24025309374895176	0.0
-0.4170854271356784	0.5829145728643216	0.5829145728643216	1.0	0.24025309499031733	0.0
-0.414572864321608	0.585427135678392	0.585427135678392	1.0	0.24025309630803462	0.0
-0.4120603015075377	0.5879396984924623	0.5879396984924623	1.0	0.24025309770632433	0.0
-0.4095477386934674	0.5904522613065326	0.5904522613065326	1.0	0.24025309918934587	0.0
-0.40703517587939697	0.592964824120603	0.592964824120603	1.0	0.24025310076192724	0.0
-0.40452261306532666	0.5954773869346733	0.5954773869346733	1.0	0.24025310242995093	0.0
-0.40201005025125625	0.5979899497487438	0.5979899497487438	1.0	0.2402531042000205	0.0
-0.39949748743718594	0.6005025125628141	0.6005025125628141	1.0	0.2402531060787087	0.0
-0.39698492462311563	0.6030150753768844	0.6030150753768844	1.0	0.24025310807211803	0.0
-0.3944723618090452	0.6055276381909548	0.6055276381909548	1.0	0.24025311018624204	0.0
-0.3919597989949749	0.6080402010050251	0.6080402010050251	1.0	0.24025311242788533	0.0
-0.3894472361809045	0.6105527638190955	0.6105527638190955	1.0	0.24025311480533654	0.0
-0.3869346733668342	0.6130653266331658	0.6130653266331658	1.0	0.2402531173281385	0.0
-0.3844221105527639	0.6155778894472361	0.6155778894472361	1.0	0.24025312000608598	0.0
-0.38190954773869346	0.6180904522613065	0.6180904522613065	1.0	0.24025312284831993	0.0
-0.37939698492462315	0.6206030150753769	0.6206030150753769	1.0	0.24025312586339012	0.0
-0.37688442211055273	0.6231155778894473	0.6231155778894473	1.0	0.24025312906035842	0.0
-0.3743718592964824	0.6256281407035176	0.6256281407035176	1.0	0.2402531324500884	0.0
-0.371859296482412	0.628140703517588	0.628140703517588	1.0	0.24025313604563595	0.0
-0.3693467336683417	0.6306532663316583	0.6306532663316583	1.0	0.24025313986137897	0.0
-0.3668341708542714	0.6331658291457286	0.6331658291457286	1.0	0.24025314391160243	0.0
-0.364321608040201	0.635678391959799	0.635678391959799	1.0	0.2402531482097549	0.0
-0.36180904522613067	0.6381909547738693	0.6381909547738693	1.0	0.24025315276905043	0.0
-0.35929648241206025	0.6407035175879398	0.6407035175879398	1.0	0.24025315760396082	0.0
-0.35678391959798994	0.6432160804020101	0.6432160804020101	1.0	0.24025316273140224	0.0
-0.35427135678391963	0.6457286432160804	0.6457286432160804	1.0	0.24025316817070072	0.0
-0.3517587939698492	0.6482412060301508	0.6482412060301508	1.0	0.24025317394246784	0.0
-0.3492462311557789	0.6507537688442211	0.6507537688442211	1.0	0.24025318006741087	0.0
-0.3467336683417085	0.6532663316582915	0.6532663316582915	1.0	0.24025318656609096	0.0
-0.3442211055276382	0.6557788944723618	0.6557788944723618	1.0	0.24025319345979418	0.0
-0.3417085427135679	0.6582914572864321	0.6582914572864321	1.0	0.2402532007717696	0.0
-0.33919597989949746	0.6608040201005025	0.6608040201005025	1.0	0.24025320852788357	0.0
-0.33668341708542715	0.6633165829145728	0.6633165829145728	1.0	0.2402532167563218	0.0
-0.33417085427135673	0.6658291457286433	0.6658291457286433	1.0	0.24025322548676328	0.0
-0.3316582914572864	0.6683417085427136	0.6683417085427136	1.0	0.24025323474978724	0.0
-0.3291457286432161	0.6708542713567839	0.6708542713567839	1.0	0.24025324457697778	0.0
-0.3266331658291457	0.6733668341708543	0.6733668341708543	1.0	0.24025325500163353	0.0
-0.3241206030150754	0.6758793969849246	0.6758793969849246	1.0	0.2402532660596324	0.0
-0.321608040201005	0.678391959798995	0.678391959798995	1.0	0.2402532777899978	0.0
-0.31909547738693467	0.6809045226130653	0.6809045226130653	1.0	0.2402532902349108	0.0
-0.31658291457286436	0.6834170854271356	0.6834170854271356	1.0	0.2402533034391587	0.0
-0.31407035175879394	0.6859296482412061	0.6859296482412061	1.0	0.24025331744930775	0.0
-0.31155778894472363	0.6884422110552764	0.6884422110552764	1.0	0.24025333231320148	0.0
-0.3090452261306532	0.6909547738693468	0.6909547738693468	1.0	0.2402533480804665	0.0
-0.3065326633165829	0.6934673366834171	0.6934673366834171	1.0	0.24025336480419504	0.0
-0.3040201005025126	0.6959798994974874	0.6959798994974874	1.0	0.2402533825429776	0.0
-0.3015075376884422	0.6984924623115578	0.6984924623115578	1.0	0.2402534013617407	0.0
-0.2989949748743719	0.7010050251256281	0.7010050251256281	1.0	0.24025342133033564	0.0
-0.29648241206030146	0.7035175879396985	0.7035175879396985	1.0	0.24025344252056882	0.0
-0.29396984924623115	0.7060301507537688	0.7060301507537688	1.0	0.2402534650040936	0.0
-0.29145728643216084	0.7085427135678392	0.7085427135678392	1.0	0.24025348885355313	0.0
-0.2889447236180904	0.7110552763819096	0.7110552763819096	1.0	0.24025351414704235	0.0
-0.2864321608040201	0.7135678391959799	0.7135678391959799	1.0	0.24025354097294324	0.0
-0.2839195979899497	0.7160804020100503	0.7160804020100503	1.0	0.24025356943119497	0.0
-0.2814070351758794	0.7185929648241206	0.7185929648241206	1.0	0.24025359962948442	0.0
-0.2788944723618091	0.7211055276381909	0.7211055276381909	1.0	0.24025363167710728	0.0
-0.27638190954773867	0.7236180904522613	0.7236180904522613	1.0	0.24025366568174422	0.0
-0.27386934673366836	0.7261306532663316	0.7261306532663316	1.0	0.24025370175255692	0.0
-0.27135678391959794	0.7286432160804021	0.7286432160804021	1.0	0.24025374000792618	0.0
-0.26884422110552764	0.7311557788944724	0.7311557788944724	1.0	0.24025378058202804	0.0
-0.26633165829145733	0.7336683417085427	0.7336683417085427	1.0	0.24025382362506542	0.0
-0.2638190954773869	0.7361809045226131	0.7361809045226131	1.0	0.24025386929715503	0.0
-0.2613065326633166	0.7386934673366834	0.7386934673366834	1.0	0.24025391776127833	0.0
-0.2587939698492462	0.7412060301507538	0.7412060301507538	1.0	0.24025396918156075	0.0
-0.2562814070351759	0.7437185929648241	0.7437185929648241	1.0	0.24025402372858626	0.0
-0.25376884422110557	0.7462311557788944	0.7462311557788944	1.0	0.24025408158746048	0.0
-0.25125628140703515	0.7487437185929648	0.7487437185929648	1.0	0.24025414296217085	0.0
-0.24874371859296485	0.7512562814070352	0.7512562814070352	1.0	0.24025420807343686	0.0
-0.24623115577889443	0.7537688442211056	0.7537688442211056	1.0	0.24025427715340256	0.0
-0.24371859296482412	0.7562814070351759	0.7562814070351759	1.0	0.2402543504429717	0.0
-0.24120603015075381	0.7587939698492462	0.7587939698492462	1.0	0.24025442819421422	0.0
-0.2386934673366834	0.7613065326633166	0.7613065326633166	1.0	0.2402545106761946	0.0
-0.2361809045226131	0.7638190954773869	0.7638190954773869	1.0	0.24025459818000072	0.0
-0.23366834170854267	0.7663316582914573	0.7663316582914573	1.0	0.2402546910159468	0.0
-0.23115577889447236	0.7688442211055276	0.7688442211055276	1.0	0.24025478950591547	0.0
-0.22864321608040206	0.7713567839195979	0.7713567839195979	1.0	0.24025489399065153	0.0
-0.22613065326633164	0.7738693467336684	0.7738693467336684	1.0	0.24025500483853215	0.0
-0.22361809045226133	0.7763819095477387	0.7763819095477387	1.0	0.24025512241905775	0.0
-0.2211055276381909	0.7788944723618091	0.7788944723618091	1.0	0.2402552471275401	0.0
-0.2185929648241206	0.7814070351758794	0.7814070351758794	1.0	0.24025537948294584	0.0
-0.2160804020100503	0.7839195979899497	0.7839195979899497	1.0	0.2402555199503201	0.0
-0.21356783919597988	0.7864321608040201	0.7864321608040201	1.0	0.24025566876463453	0.0
-0.21105527638190957	0.7889447236180904	0.7889447236180904	1.0	0.24025582671574627	0.0
-0.20854271356783916	0.7914572864321608	0.7914572864321608	1.0	0.24025599495426375	0.0
-0.20603015075376885	0.7939698492462312	0.7939698492462312	1.0	0.2402561724619367	0.0
-0.20351758793969854	0.7964824120603015	0.7964824120603015	1.0	0.24025635940012122	0.0
-0.20100502512562812	0.7989949748743719	0.7989949748743719	1.0	0.24025656251335598	0.0
-0.19849246231155782	0.8015075376884422	0.8015075376884422	1.0	0.24025677771261456	0.0
-0.1959798994974874	0.8040201005025126	0.8040201005025126	1.0	0.24025698940298829	0.0
-0.1934673366834171	0.8065326633165829	0.8065326633165829	1.0	0.2402572325806592	0.0
-0.19095477386934678	0.8090452261306532	0.8090452261306532	1.0	0.24025752990381447	0.0
-0.18844221105527637	0.8115577889447236	0.8115577889447236	1.0	0.24025773802141343	0.0
-0.18592964824120606	0.8140703517587939	0.8140703517587939	1.0	0.24025792547963284	0.0
-0.18341708542713564	0.8165829145728644	0.8165829145728644	1.0	0.24025862189629138	0.0
-0.18090452261306533	0.8190954773869347	0.8190954773869347	1.0	0.24025903293090137	0.0
-0.17839195979899503	0.821608040201005	0.821608040201005	1.0	0.2402560570357386	0.0
-0.1758793969849246	0.8241206030150754	0.8241206030150754	1.0	0.24024520887545833	0.0
-0.1733668341708543	0.8266331658291457	0.8266331658291457	1.0	0.24099488673897435	0.0
-0.17085427135678388	0.8291457286432161	0.8291457286432161	1.0	0.2473673337971177	0.0
-0.16834170854271358	0.8316582914572864	0.8316582914572864	1.0	0.2348632866063913	0.0
-0.16582914572864327	0.8341708542713567	0.8341708542713567	1.0	0.09050502243913175	0.0
-0.16331658291457285	0.8366834170854272	0.8366834170854272	1.0	0.0	0.0
-0.16080402010050254	0.8391959798994975	0.8391959798994975	1.0	0.0	0.0
-0.15829145728643212	0.8417085427135679	0.8417085427135679	1.0	0.0	0.0
-0.15577889447236182	0.8442211055276382	0.8442211055276382	1.0	0.0	0.0
-0.1532663316582915	0.8467336683417085	0.8467336683417085	1.0	0.0	0.0
-0.1507537688442211	0.8492462311557789	0.8492462311557789	1.0	0.0	0.0
-0.14824120603015079	0.8517587939698492	0.8517587939698492	1.0	0.0	0.0
-0.14572864321608037	0.8542713567839196	0.8542713567839196	1.0	0.0	0.0
-0.14321608040201006	0.8567839195979899	0.8567839195979899	1.0	0.0	0.0
-0.14070351758793975	0.8592964824120602	0.8592964824120602	1.0	0.0	0.0
-0.13819095477386933	0.8618090452261307	0.8618090452261307	1.0	0.0	0.0
-0.13567839195979903	0.864321608040201	0.864321608040201	1.0	0.0	0.0
-0.1331658291457286	0.8668341708542714	0.8668341708542714	1.0	0.0	0.0
-0.1306532663316583	0.8693467336683417	0.8693467336683417	1.0	0.0	0.0
-0.128140703517588	0.871859296482412	0.871859296482412	1.0	0.0	0.0
-0.12562814070351758	0.8743718592964824	0.8743718592964824	1.0	0.0	0.0
-0.12311557788944727	0.8768844221105527	0.8768844221105527	1.0	0.0	0.0
-0.12060301507537685	0.8793969849246231	0.8793969849246231	1.0	0.0	0.0
-0.11809045226130654	0.8819095477386935	0.8819095477386935	1.0	0.0	0.0
-0.11557788944723613	0.8844221105527639	0.8844221105527639	1.0	0.0	0.0
-0.11306532663316582	0.8869346733668342	0.8869346733668342	1.0	0.0	0.0
-0.11055276381909551	0.8894472361809045	0.8894472361809045	1.0	0.0	0.0
-0.1080402010050251	0.8919597989949749	0.8919597989949749	1.0	0.0	0.0
-0.10552763819095479	0.8944723618090452	0.8944723618090452	1.0	0.0	0.0
-0.10301507537688437	0.8969849246231156	0.8969849246231156	1.0	0.0	0.0
-0.10050251256281406	0.8994974874371859	0.8994974874371859	1.0	0.0	0.0
-0.09798994974874375	0.9020100502512562	0.9020100502512562	1.0	0.0	0.0
-0.09547738693467334	0.9045226130653267	0.9045226130653267	1.0	0.0	0.0
-0.09296482412060303	0.907035175879397	0.907035175879397	1.0	0.0	0.0
-0.09045226130653261	0.9095477386934674	0.9095477386934674	1.0	0.0	0.0
-0.0879396984924623	0.9120603015075377	0.9120603015075377	1.0	0.0	0.0
-0.085427135678392	0.914572864321608	0.914572864321608	1.0	0.0	0.0
-0.08291457286432158	0.9170854271356784	0.9170854271356784	1.0	0.0	0.0
-0.08040201005025127	0.9195979899497487	0.9195979899497487	1.0	0.0	0.0
-0.07788944723618085	0.9221105527638191	0.9221105527638191	1.0	0.0	0.0
-0.07537688442211055	0.9246231155778895	0.9246231155778895	1.0	0.0	0.0
-0.07286432160804024	0.9271356783919598	0.9271356783919598	1.0	0.0	0.0
-0.07035175879396982	0.9296482412060302	0.9296482412060302	1.0	0.0	0.0
-0.06783919597989951	0.9321608040201005	0.9321608040201005	1.0	0.0	0.0
-0.0653266331658291	0.9346733668341709	0.9346733668341709	1.0	0.0	0.0
-0.06281407035175879	0.9371859296482412	0.9371859296482412	1.0	0.0	0.0
-0.06030150753768848	0.9396984924623115	0.9396984924623115	1.0	0.0	0.0
-0.05778894472361806	0.9422110552763819	0.9422110552763819	1.0	0.0	0.0
-0.055276381909547756	0.9447236180904522	0.9447236180904522	1.0	0.0	0.0
-0.05276381909547734	0.9472361809045227	0.9472361809045227	1.0	0.0	0.0
-0.05025125628140703	0.949748743718593	0.949748743718593	1.0	0.0	0.0
-0.047738693467336724	0.9522613065326633	0.9522613065326633	1.0	0.0	0.0
-0.045226130653266305	0.9547738693467337	0.9547738693467337	1.0	0.0	0.0
-0.042713567839196	0.957286432160804	0.957286432160804	1.0	0.0	0.0
-0.04020100502512558	0.9597989949748744	0.9597989949748744	1.0	0.0	0.0
-0.03768844221105527	0.9623115577889447	0.9623115577889447	1.0	0.0	0.0
-0.035175879396984966	0.964824120603015	0.964824120603015	1.0	0.0	0.0
-0.03266331658291455	0.9673366834170855	0.9673366834170855	1.0	0.0	0.0
-0.03015075376884424	0.9698492462311558	0.9698492462311558	1.0	0.0	0.0
-0.027638190954773822	0.9723618090452262	0.9723618090452262	1.0	0.0	0.0
-0.025125628140703515	0.9748743718592965	0.9748743718592965	1.0	0.0	0.0
-0.022613065326633208	0.9773869346733668	0.9773869346733668	1.0	0.0	0.0
-0.02010050251256279	0.9798994974874372	0.9798994974874372	1.0	0.0	0.0
-0.017587939698492483	0.9824120603015075	0.9824120603015075	1.0	0.0	0.0
-0.015075376884422065	0.9849246231155779	0.9849246231155779	1.0	0.0	0.0
-0.012562814070351758	0.9874371859296482	0.9874371859296482	1.0	0.0	0.0
-0.01005025125628145	0.9899497487437185	0.9899497487437185	1.0	0.0	0.0
-0.007537688442211032	0.992462311557789	0.992462311557789	0.9888180473236944	0.0	0.0
-0.005025125628140725	0.9949748743718593	0.9949748743718593	0.9472715116721874	0.0	0.0
-0.002512562814070307	0.9974874371859297	0.9974874371859297	0.8652741774723034	0.0	0.0
0.0	1.0	1.0	0.7484666232854998	0.0	0.0


==> input/BL12_a8_2.dat <==
-1.0	0.0	0.0	0.011362258091209904	0.38742591127877274	0.32173116562980414
-0.9974874371859297	0.002512562814070352	0.002512562814070352	0.012024925296365327	0.3874259140757357	0.3217311662176513
-0.9949748743718593	0.005025125628140704	0.005025125628140704	0.013502336257657257	0.38742591755054956	0.32173116693785564
-0.992462311557789	0.007537688442211055	0.007537688442211055	0.015470785758244412	0.38742592156297045	0.3217311677604505
-0.9899497487437185	0.010050251256281407	0.010050251256281407	0.01772583448936138	0.3874259261230805	0.32173116868584906
-0.9874371859296482	0.01256281407035176	0.01256281407035176	0.020140361135050768	0.38742593128676206	0.3217311697233088
-0.9849246231155779	0.01507537688442211	0.01507537688442211	0.022636891653742337	0.3874259371289504	0.32173117088547465
-0.9824120603015075	0.017587939698492462	0.017587939698492462	0.02516917397626325	0.38742594373749695	0.32173117218709735
-0.9798994974874372	0.020100502512562814	0.020100502512562814	0.027710125734696667	0.3874259512125863	0.3217311736448496
-0.9773869346733668	0.022613065326633167	0.022613065326633167	0.030244166998905624	0.3874259596677529	0.3217311752774427
-0.9748743718592965	0.02512562814070352	0.02512562814070352	0.032762483285649784	0.3874259692314733	0.3217311771058428
-0.9723618090452262	0.02763819095477387	0.02763819095477387	0.035260176882367815	0.3874259800490833	0.32173117915353316
-0.9698492462311558	0.03015075376884422	0.03015075376884422	0.03773459285980103	0.38742599228497787	0.32173118144681395
-0.9673366834170855	0.032663316582914576	0.032663316582914576	0.040184353195927155	0.3874260061251063	0.32173118401513995
-0.964824120603015	0.035175879396984924	0.035175879396984924	0.042608806426053844	0.38742602177979807	0.3217311868914985
-0.9623115577889447	0.03768844221105527	0.03768844221105527	0.04500771579877126	0.3874260394869587	0.32173119011283335
-0.9597989949748744	0.04020100502512563	0.04020100502512563	0.047381082011015166	0.3874260595156863	0.32173119372051917
-0.957286432160804	0.04271356783919598	0.04271356783919598	0.04972904099396756	0.38742608217035984	0.3217311977608925
-0.9547738693467337	0.04522613065326633	0.04522613065326633	0.052051803301839006	0.3874261077952659	0.3217312022858473
-0.9522613065326633	0.04773869346733668	0.04773869346733668	0.05434961655717784	0.3874261367798306	0.3217312073535012
-0.949748743718593	0.05025125628140704	0.05025125628140704	0.05662274073016618	0.38742616956453857	0.3217312130289418
-0.9472361809045227	0.052763819095477386	0.052763819095477386	0.05887143059566758	0.3874262066476271	0.321731219385063
-0.9447236180904522	0.05527638190954774	0.05527638190954774	0.06109592218188667	0.3874262485926588	0.32173122650350083
-0.9422110552763819	0.05778894472361809	0.05778894472361809	0.06329642134566014	0.387426296037087	0.32173123447568164
-0.9396984924623115	0.06030150753768844	0.06030150753768844	0.06547309330729403	0.3874263497019445	0.3217312434039965
-0.9371859296482412	0.06281407035175879	0.06281407035175879	0.0676260523374817	0.38742641040280235	0.3217312534031161
-0.9346733668341709	0.06532663316582915	0.06532663316582915	0.06975535096135452	0.38742647906216676	0.3217312646014636
-0.9321608040201005	0.0678391959798995	0.0678391959798995	0.07186096810836214	0.387426556723501	0.32173127714286304
-0.9296482412060302	0.07035175879396985	0.07035175879396985	0.07394279563035887	0.3874266445670874	0.32173129118838284
-0.9271356783919598	0.0728643216080402	0.0728643216080402	0.07600062255176532	0.38742674392796916	0.3217313069184083
-0.9246231155778895	0.07537688442211055	0.07537688442211055	0.07803411631141519	0.38742685631624574	0.3217313245349806
-0.9221105527638191	0.07788944723618091	0.07788944723618091	0.08004280010637309	0.3874269834400311	0.32173134426438826
-0.9195979899497487	0.08040201005025126	0.08040201005025126	0.08202602525255909	0.3874271272314244	0.32173136635990196
-0.9170854271356784	0.0829145728643216	0.0829145728643216	0.0839829372369436	0.38742728987588787	0.3217313911048733
-0.914572864321608	0.08542713567839195	0.08542713567839195	0.08591243386191157	0.38742747384548065	0.3217314188174483
-0.9120603015075377	0.08793969849246232	0.08793969849246232	0.08781311360437746	0.38742768193645466	0.32173144985683483
-0.9095477386934674	0.09045226130653267	0.09045226130653267	0.08968321209773779	0.38742791731178583	0.32173148462234563
-0.907035175879397	0.09296482412060302	0.09296482412060302	0.09152052462492685	0.3874281835492904	0.3217315235372343
-0.9045226130653267	0.09547738693467336	0.09547738693467336	0.0933223129175309	0.3874284846960604	0.3217315670730327
-0.9020100502512562	0.09798994974874371	0.09798994974874371	0.0950851957652727	0.38742882533005124	0.3217316159254935
-0.8994974874371859	0.10050251256281408	0.10050251256281408	0.09680502550890673	0.38742921062976343	0.32173167106352846
-0.8969849246231156	0.10301507537688442	0.10301507537688442	0.09847675715044905	0.38742964645308664	0.32173173258605675
-0.8944723618090452	0.10552763819095477	0.10552763819095477	0.10009432436930524	0.3874301394265135	0.32173179804852897
-0.8919597989949749	0.10804020100502512	0.10804020100502512	0.10165054774857003	0.38743069704608896	0.3217318696111265
-0.8894472361809045	0.11055276381909548	0.11055276381909548	0.10313711472414504	0.3874313277916416	0.32173197651061713
-0.8869346733668342	0.11306532663316583	0.11306532663316583	0.10454468612691292	0.3874320412560582	0.3217321256253109
-0.8844221105527639	0.11557788944723618	0.11557788944723618	0.10586319576937665	0.38743284829161206	0.321732176803523
-0.8819095477386935	0.11809045226130653	0.11809045226130653	0.10708240883189232	0.387433761175646	0.3217184287566406
-0.8793969849246231	0.12060301507537688	0.12060301507537688	0.10819278059475428	0.38743479379821794	0.31281381649837625
-0.8768844221105527	0.12311557788944724	0.12311557788944724	0.10918659915469217	0.3874359618746011	0.2162651385596902
-0.8743718592964824	0.12562814070351758	0.12562814070351758	0.11005930242974844	0.3874372831857797	0.0563668097254424
-0.8718592964824121	0.12814070351758794	0.12814070351758794	0.11081074694075253	0.3874387778503873	0.0
-0.8693467336683417	0.1306532663316583	0.1306532663316583	0.11144611242496169	0.38744046863213877	0.0
-0.8668341708542714	0.13316582914572864	0.13316582914572864	0.1119761069460893	0.3874423812880431	0.0
-0.864321608040201	0.135678391959799	0.135678391959799	0.11241623793346128	0.3874445449646003	0.0
-0.8618090452261307	0.13819095477386933	0.13819095477386933	0.11278513894798932	0.38744699265095667	0.0
-0.8592964824120604	0.1407035175879397	0.1407035175879397	0.11310222873607499	0.3874497616976628	0.0
-0.8567839195979899	0.14321608040201006	0.14321608040201006	0.11338521656979542	0.3874528944050752	0.0
-0.8542713567839196	0.1457286432160804	0.1457286432160804	0.11364804668730928	0.38745643867712737	0.0
-0.8517587939698492	0.14824120603015076	0.14824120603015076	0.11389975022985134	0.38746044873141583	0.0
-0.8492462311557789	0.1507537688442211	0.1507537688442211	0.11414439371802973	0.3874649858703123	0.0
-0.8467336683417086	0.15326633165829145	0.15326633165829145	0.11438199336845482	0.38747011936454673	0.0
-0.8442211055276382	0.15577889447236182	0.15577889447236182	0.11461002363534137	0.38747592757285126	0.0
-0.8417085427135679	0.15829145728643215	0.15829145728643215	0.11482505575726862	0.38748249946334173	0.0
-0.8391959798994975	0.16080402010050251	0.16080402010050251	0.11502411945296868	0.3874899366089039	0.0
-0.8366834170854272	0.16331658291457288	0.16331658291457288	0.11520553908665518	0.3874983554072993	0.0
-0.8341708542713568	0.1658291457286432	0.1658291457286432	0.11536918622899951	0.38750788879227804	0.0
-0.8316582914572864	0.16834170854271358	0.16834170854271358	0.11551625291657294	0.3875186864407555	0.0
-0.8291457286432161	0.1708542713567839	0.1708542713567839	0.11564874605786313	0.38753091314431043	0.0
-0.8266331658291457	0.17336683417085427	0.17336683417085427	0.11576892227151807	0.3875447471952383	0.0
-0.8241206030150754	0.17587939698492464	0.17587939698492464	0.11587883666824303	0.38756038390491265	0.0
-0.8216080402010051	0.17839195979899497	0.17839195979899497	0.11598009688191478	0.3875780512738074	0.0
-0.8190954773869347	0.18090452261306533	0.18090452261306533	0.11607382761956504	0.3875980409759477	0.0
-0.8165829145728644	0.18341708542713567	0.18341708542713567	0.11616078801855528	0.3876207444589875	0.0
-0.8140703517587939	0.18592964824120603	0.18592964824120603	0.116241559483644	0.38764666348728355	0.0
-0.8115577889447236	0.1884422110552764	0.1884422110552764	0.11631674284931381	0.38767635122443145	0.0
-0.8090452261306533	0.19095477386934673	0.19095477386934673	0.11638720154407858	0.38771025989265745	0.0
-0.8065326633165829	0.1934673366834171	0.1934673366834171	0.11645460764244449	0.3877485469952934	0.0
-0.8040201005025126	0.19597989949748743	0.19597989949748743	0.11652293193954559	0.3877910128199051	0.0
-0.8015075376884422	0.1984924623115578	0.1984924623115578	0.11660310948476472	0.3878374294362174	0.0
-0.7989949748743719	0.20100502512562815	0.20100502512562815	0.11672825302612813	0.3878884320979593	0.0
-0.7964824120603016	0.20351758793969849	0.20351758793969849	0.11699669026470805	0.3879467463206095	0.0
-0.7939698492462312	0.20603015075376885	0.20603015075376885	0.11770279926769757	0.3880178616740737	0.0
-0.7914572864321608	0.20854271356783918	0.20854271356783918	0.11977973210663946	0.38810873039144267	0.0
-0.7889447236180904	0.21105527638190955	0.21105527638190955	0.12601476425544617	0.3882234206406449	0.0
-0.7864321608040201	0.2135678391959799	0.2135678391959799	0.14530555088121191	0.38835662647369235	0.0
-0.7839195979899498	0.21608040201005024	0.21608040201005024	0.25306530641914415	0.3884892914459205	0.0
-0.7814070351758794	0.2185929648241206	0.2185929648241206	0.6901421555952603	0.38859356575448945	0.0
-0.778894472361809	0.22110552763819097	0.22110552763819097	0.9975638854998611	0.38865365421049164	0.0
-0.7763819095477387	0.2236180904522613	0.2236180904522613	1.0	0.38869551984622996	0.0
-0.7738693467336684	0.22613065326633167	0.22613065326633167	1.0	0.3888621426884946	0.0
-0.771356783919598	0.228643216080402	0.228643216080402	1.0	0.38995297515291594	0.0
-0.7688442211055276	0.23115577889447236	0.23115577889447236	1.0	0.3936461146806248	0.0
-0.7663316582914572	0.23366834170854273	0.23366834170854273	1.0	0.39953566181267836	0.0
-0.7638190954773869	0.23618090452261306	0.23618090452261306	1.0	0.40517618136675204	0.0
-0.7613065326633166	0.23869346733668342	0.23869346733668342	1.0	0.4079017686236987	0.0
-0.7587939698492463	0.24120603015075376	0.24120603015075376	1.0	0.40792860466527625	0.0
-0.7562814070351759	0.24371859296482412	0.24371859296482412	1.0	0.4076423951792941	0.0
-0.7537688442211055	0.24623115577889448	0.24623115577889448	1.0	0.4067078825666782	0.0
-0.7512562814070352	0.24874371859296482	0.24874371859296482	1.0	0.4051779937605035	0.0
-0.7487437185929648	0.25125628140703515	0.25125628140703515	1.0	0.40327047495248475	0.0
-0.7462311557788945	0.2537688442211055	0.2537688442211055	1.0	0.40119885855971066	0.0
-0.7437185929648241	0.2562814070351759	0.2562814070351759	1.0	0.3991117726270128	0.0
-0.7412060301507537	0.25879396984924624	0.25879396984924624	1.0	0.3970926547257826	0.0
-0.7386934673366834	0.2613065326633166	0.2613065326633166	1.0	0.3951744807851468	0.0
-0.7361809045226131	0.2638190954773869	0.2638190954773869	1.0	0.3933584421995759	0.0
-0.7336683417085428	0.2663316582914573	0.2663316582914573	1.0	0.391630087692235	0.0
-0.7311557788944724	0.26884422110552764	0.26884422110552764	1.0	0.38997012437113304	0.0
-0.728643216080402	0.271356783919598	0.271356783919598	1.0	0.38836038035405485	0.0
-0.7261306532663316	0.27386934673366836	0.27386934673366836	1.0	0.38678633504839566	0.0
-0.7236180904522613	0.27638190954773867	0.27638190954773867	1.0	0.3852375964916765	0.0
-0.721105527638191	0.27889447236180903	0.27889447236180903	1.0	0.3837073693907912	0.0
-0.7185929648241206	0.2814070351758794	0.2814070351758794	1.0	0.3821915737429549	0.0
-0.7160804020100502	0.28391959798994976	0.28391959798994976	1.0	0.3806879740065383	0.0
-0.7135678391959799	0.2864321608040201	0.2864321608040201	1.0	0.37919547392125186	0.0
-0.7110552763819096	0.2889447236180904	0.2889447236180904	1.0	0.3777136114323122	0.0
-0.7085427135678393	0.2914572864321608	0.2914572864321608	1.0	0.37624223087652714	0.0
-0.7060301507537688	0.29396984924623115	0.29396984924623115	1.0	0.3747812901707089	0.0
-0.7035175879396984	0.2964824120603015	0.2964824120603015	1.0	0.3733307604103572	0.0
-0.7010050251256281	0.2989949748743719	0.2989949748743719	1.0	0.371890582981517	0.0
-0.6984924623115578	0.3015075376884422	0.3015075376884422	1.0	0.3704606589624066	0.0
-0.6959798994974875	0.30402010050251255	0.30402010050251255	1.0	0.36904085430894074	0.0
-0.6934673366834171	0.3065326633165829	0.3065326633165829	1.0	0.36763101102245077	0.0
-0.6909547738693467	0.30904522613065327	0.30904522613065327	1.0	0.3662309591066157	0.0
-0.6884422110552764	0.31155778894472363	0.31155778894472363	1.0	0.3648405269782288	0.0
-0.6859296482412061	0.314070351758794	0.314070351758794	1.0	0.36345954958708315	0.0
-0.6834170854271358	0.3165829145728643	0.3165829145728643	1.0	0.36208787428503725	0.0
-0.6809045226130653	0.31909547738693467	0.31909547738693467	1.0	0.3607253648135338	0.0
-0.6783919597989949	0.32160804020100503	0.32160804020100503	1.0	0.35937190387454104	0.0
-0.6758793969849246	0.3241206030150754	0.3241206030150754	1.0	0.35802739473470974	0.0
-0.6733668341708543	0.32663316582914576	0.32663316582914576	1.0	0.3566917622500037	0.0
-0.670854271356784	0.32914572864321606	0.32914572864321606	1.0	0.3553649536227007	0.0
-0.6683417085427136	0.3316582914572864	0.3316582914572864	1.0	0.3540469391351049	0.0
-0.6658291457286432	0.3341708542713568	0.3341708542713568	1.0	0.3527377130560108	0.0
-0.6633165829145728	0.33668341708542715	0.33668341708542715	1.0	0.3514372948904422	0.0
-0.6608040201005025	0.3391959798994975	0.3391959798994975	1.0	0.3501457311386011	0.0
-0.6582914572864322	0.3417085427135678	0.3417085427135678	1.0	0.3488630977437243	0.0
-0.6557788944723618	0.3442211055276382	0.3442211055276382	1.0	0.3475895034417925	0.0
-0.6532663316582914	0.34673366834170855	0.34673366834170855	1.0	0.34632509428436686	0.0
-0.6507537688442211	0.3492462311557789	0.3492462311557789	1.0	0.34507005969396415	0.0
-0.6482412060301508	0.35175879396984927	0.35175879396984927	1.0	0.34382464052457035	0.0
-0.6457286432160805	0.3542713567839196	0.3542713567839196	1.0	0.3425891397213485	0.0
-0.6432160804020101	0.35678391959798994	0.35678391959798994	1.0	0.3413639362903553	0.0
-0.6407035175879396	0.3592964824120603	0.3592964824120603	1.0	0.34014950342670897	0.0
-0.6381909547738693	0.36180904522613067	0.36180904522613067	1.0	0.3389464319005453	0.0
-0.635678391959799	0.36432160804020103	0.36432160804020103	1.0	0.3377554603054557	0.0
-0.6331658291457287	0.36683417085427134	0.36683417085427134	1.0	0.33657751464995445	0.0
-0.6306532663316583	0.3693467336683417	0.3693467336683417	1.0	0.3354137610315638	0.0
-0.6281407035175879	0.37185929648241206	0.37185929648241206	1.0	0.3342656767024542	0.0
-0.6256281407035176	0.3743718592964824	0.3743718592964824	1.0	0.33313514674077105	0.0
-0.6231155778894473	0.3768844221105528	0.3768844221105528	1.0	0.3320245959804358	0.0
-0.620603015075377	0.3793969849246231	0.3793969849246231	1.0	0.3309371681735015	0.0
-0.6180904522613065	0.38190954773869346	0.38190954773869346	1.0	0.3298769625991603	0.0
-0.6155778894472361	0.3844221105527638	0.3844221105527638	1.0	0.3288493243252735	0.0
-0.6130653266331658	0.3869346733668342	0.3869346733668342	1.0	0.32786114934287974	0.0
-0.6105527638190955	0.38944723618090454	0.38944723618090454	1.0	0.3269211050336517	0.0
-0.6080402010050252	0.39195979899497485	0.39195979899497485	1.0	0.326039588796966	0.0
-0.6055276381909548	0.3944723618090452	0.3944723618090452	1.0	0.3252281992013726	0.0
-0.6030150753768844	0.3969849246231156	0.3969849246231156	1.0	0.3244985248834551	0.0
-0.6005025125628141	0.39949748743718594	0.39949748743718594	1.0	0.32386012066634434	0.0
-0.5979899497487438	0.4020100502512563	0.4020100502512563	1.0	0.3233177131154832	0.0
-0.5954773869346734	0.4045226130653266	0.4045226130653266	1.0	0.32286832251870007	0.0
-0.592964824120603	0.40703517587939697	0.40703517587939697	1.0	0.3224991366047091	0.0
-0.5904522613065326	0.40954773869346733	0.40954773869346733	1.0	0.32218502222725415	0.0
-0.5879396984924623	0.4120603015075377	0.4120603015075377	1.0	0.3218847031578551	0.0
-0.585427135678392	0.41457286432160806	0.41457286432160806	1.0	0.32153333043553217	0.0
-0.5829145728643217	0.41708542713567837	0.41708542713567837	1.0	0.3210117877765377	0.0
-0.5804020100502513	0.41959798994974873	0.41959798994974873	1.0	0.32005562448778424	0.0
-0.5778894472361809	0.4221105527638191	0.4221105527638191	1.0	0.3181074645347924	0.0
-0.5753768844221105	0.42462311557788945	0.42462311557788945	1.0	0.31421318750069865	0.0
-0.5728643216080402	0.4271356783919598	0.4271356783919598	1.0	0.3015901397508572	0.0
-0.5703517587939699	0.4296482412060301	0.4296482412060301	1.0	0.16539946272171235	0.0
-0.5678391959798995	0.4321608040201005	0.4321608040201005	1.0	0.005180289021432851	0.0
-0.5653266331658291	0.43467336683417085	0.43467336683417085	1.0	0.0	0.0
-0.5628140703517588	0.4371859296482412	0.4371859296482412	1.0	0.0	0.0
-0.5603015075376885	0.4396984924623116	0.4396984924623116	1.0	0.0	0.0
-0.5577889447236181	0.44221105527638194	0.44221105527638194	1.0	0.0	0.0
-0.5552763819095478	0.44472361809045224	0.44472361809045224	1.0	0.0	0.0
-0.5527638190954773	0.4472361809045226	0.4472361809045226	1.0	0.0	0.0
-0.550251256281407	0.44974874371859297	0.44974874371859297	1.0	0.0	0.0
-0.5477386934673367	0.45226130653266333	0.45226130653266333	1.0	0.0	0.0
-0.5452261306532663	0.4547738693467337	0.4547738693467337	1.0	0.0	0.0
-0.542713567839196	0.457286432160804	0.457286432160804	1.0	0.0	0.0
-0.5402010050251256	0.45979899497487436	0.45979899497487436	1.0	0.0	0.0
-0.5376884422110553	0.4623115577889447	0.4623115577889447	1.0	0.0	0.0
-0.535175879396985	0.4648241206030151	0.4648241206030151	1.0	0.0	0.0
-0.5326633165829145	0.46733668341708545	0.46733668341708545	1.0	0.0	0.0
-0.5301507537688442	0.46984924623115576	0.46984924623115576	1.0	0.0	0.0
-0.5276381909547738	0.4723618090452261	0.4723618090452261	1.0	0.0	0.0
-0.5251256281407035	0.4748743718592965	0.4748743718592965	1.0	0.0	0.0
-0.5226130653266332	0.47738693467336685	0.47738693467336685	1.0	0.0	0.0
-0.5201005025125628	0.4798994974874372	0.4798994974874372	1.0	0.0	0.0
-0.5175879396984925	0.4824120603015075	0.4824120603015075	1.0	0.0	0.0
-0.5150753768844221	0.4849246231155779	0.4849246231155779	1.0	0.0	0.0
-0.5125628140703518	0.48743718592964824	0.48743718592964824	1.0	0.0	0.0
-0.5100502512562815	0.4899497487437186	0.4899497487437186	1.0	0.0	0.0
-0.507537688442211	0.49246231155778897	0.49246231155778897	1.0	0.0	0.0
-0.5050251256281407	0.4949748743718593	0.4949748743718593	1.0	0.0	0.0
-0.5025125628140703	0.49748743718592964	0.49748743718592964	1.0	0.0	0.0
-0.5	0.5	0.5	1.0	0.0	0.0
-0.4974874371859297	0.5025125628140703	0.5025125628140703	1.0	0.0	0.0
-0.4949748743718593	0.5050251256281407	0.5050251256281407	1.0	0.0	0.0
-0.49246231155778897	0.507537688442211	0.507537688442211	1.0	0.0	0.0
-0.48994974874371855	0.5100502512562815	0.5100502512562815	1.0	0.0	0.0
-0.48743718592964824	0.5125628140703518	0.5125628140703518	1.0	0.0	0.0
-0.48492462311557794	0.5150753768844221	0.5150753768844221	1.0	0.0	0.0
-0.4824120603015075	0.5175879396984925	0.5175879396984925	1.0	0.0	0.0
-0.4798994974874372	0.5201005025125628	0.5201005025125628	1.0	0.0	0.0
-0.4773869346733668	0.5226130653266332	0.5226130653266332	1.0	0.0	0.0
-0.4748743718592965	0.5251256281407035	0.5251256281407035	1.0	0.0	0.0
-0.4723618090452262	0.5276381909547738	0.5276381909547738	1.0	0.0	0.0
-0.46984924623115576	0.5301507537688442	0.5301507537688442	1.0	0.0	0.0
-0.46733668341708545	0.5326633165829145	0.5326633165829145	1.0	0.0	0.0
-0.46482412060301503	0.535175879396985	0.535175879396985	1.0	0.0	0.0
-0.4623115577889447	0.5376884422110553	0.5376884422110553	1.0	0.0	0.0
-0.4597989949748744	0.5402010050251256	0.5402010050251256	1.0	0.0	0.0
-0.457286432160804	0.542713567839196	0.542713567839196	1.0	0.0	0.0
-0.4547738693467337	0.5452261306532663	0.5452261306532663	1.0	0.0	0.0
-0.4522613065326633	0.5477386934673367	0.5477386934673367	1.0	0.0	0.0
-0.44974874371859297	0.550251256281407	0.550251256281407	1.0	0.0	0.0
-0.44723618090452266	0.5527638190954773	0.5527638190954773	1.0	0.0	0.0
-0.44472361809045224	0.5552763819095478	0.5552763819095478	1.0	0.0	0.0
-0.44221105527638194	0.5577889447236181	0.5577889447236181	1.0	0.0	0.0
-0.4396984924623115	0.5603015075376885	0.5603015075376885	1.0	0.0	0.0
-0.4371859296482412	0.5628140703517588	0.5628140703517588	1.0	0.0	0.0
-0.4346733668341709	0.5653266331658291	0.5653266331658291	1.0	0.0	0.0
-0.4321608040201005	0.5678391959798995	0.5678391959798995	1.0	0.0	0.0
-0.4296482412060302	0.5703517587939698	0.5703517587939698	1.0	0.0	0.0
-0.42713567839195976	0.5728643216080402	0.5728643216080402	1.0	0.0	0.0
-0.42462311557788945	0.5753768844221105	0.5753768844221105	1.0	0.0	0.0
-0.42211055276381915	0.5778894472361809	0.5778894472361809	1.0	0.0	0.0
-0.41959798994974873	0.5804020100502513	0.5804020100502513	1.0	0.0	0.0
-0.4170854271356784	0.5829145728643216	0.5829145728643216	1.0	0.0	0.0
-0.414572864321608	0.585427135678392	0.585427135678392	1.0	0.0	0.0
-0.4120603015075377	0.5879396984924623	0.5879396984924623	1.0	0.0	0.0
-0.4095477386934674	0.5904522613065326	0.5904522613065326	1.0	0.0	0.0
-0.40703517587939697	0.592964824120603	0.592964824120603	1.0	0.0	0.0
-0.40452261306532666	0.5954773869346733	0.5954773869346733	1.0	0.0	0.0
-0.40201005025125625	0.5979899497487438	0.5979899497487438	1.0	0.0	0.0
-0.39949748743718594	0.6005025125628141	0.6005025125628141	1.0	0.0	0.0
-0.39698492462311563	0.6030150753768844	0.6030150753768844	1.0	0.0	0.0
-0.3944723618090452	0.6055276381909548	0.6055276381909548	1.0	0.0	0.0
-0.3919597989949749	0.6080402010050251	0.6080402010050251	1.0	0.0	0.0
-0.3894472361809045	0.6105527638190955	0.6105527638190955	1.0	0.0	0.0
-0.3869346733668342	0.6130653266331658	0.6130653266331658	1.0	0.0	0.0
-0.3844221105527639	0.6155778894472361	0.6155778894472361	1.0	0.0	0.0
-0.38190954773869346	0.6180904522613065	0.6180904522613065	1.0	0.0	0.0
-0.37939698492462315	0.6206030150753769	0.6206030150753769	1.0	0.0	0.0
-0.37688442211055273	0.6231155778894473	0.6231155778894473	1.0	0.0	0.0
-0.3743718592964824	0.6256281407035176	0.6256281407035176	1.0	0.0	0.0
-0.371859296482412	0.628140703517588	0.628140703517588	1.0	0.0	0.0
-0.3693467336683417	0.6306532663316583	0.6306532663316583	1.0	0.0	0.0
-0.3668341708542714	0.6331658291457286	0.6331658291457286	1.0	0.0	0.0
-0.364321608040201	0.635678391959799	0.635678391959799	1.0	0.0	0.0
-0.36180904522613067	0.6381909547738693	0.6381909547738693	1.0	0.0	0.0
-0.35929648241206025	0.6407035175879398	0.6407035175879398	1.0	0.0	0.0
-0.35678391959798994	0.6432160804020101	0.6432160804020101	1.0	0.0	0.0
-0.35427135678391963	0.6457286432160804	0.6457286432160804	1.0	0.0	0.0
-0.3517587939698492	0.6482412060301508	0.6482412060301508	1.0	0.0	0.0
-0.3492462311557789	0.6507537688442211	0.6507537688442211	1.0	0.0	0.0
-0.3467336683417085	0.6532663316582915	0.6532663316582915	1.0	0.0	0.0
-0.3442211055276382	0.6557788944723618	0.6557788944723618	1.0	0.0	0.0
-0.3417085427135679	0.6582914572864321	0.6582914572864321	1.0	0.0	0.0
-0.33919597989949746	0.6608040201005025	0.6608040201005025	1.0	0.0	0.0
-0.33668341708542715	0.6633165829145728	0.6633165829145728	1.0	0.0	0.0
-0.33417085427135673	0.6658291457286433	0.6658291457286433	1.0	0.0	0.0
-0.3316582914572864	0.6683417085427136	0.6683417085427136	1.0	0.0	0.0
-0.3291457286432161	0.6708542713567839	0.6708542713567839	1.0	0.0	0.0
-0.3266331658291457	0.6733668341708543	0.6733668341708543	1.0	0.0	0.0
-0.3241206030150754	0.6758793969849246	0.6758793969849246	1.0	0.0	0.0
-0.321608040201005	0.678391959798995	0.678391959798995	1.0	0.0	0.0
-0.31909547738693467	0.6809045226130653	0.6809045226130653	1.0	0.0	0.0
-0.31658291457286436	0.6834170854271356	0.6834170854271356	1.0	0.0	0.0
-0.31407035175879394	0.6859296482412061	0.6859296482412061	1.0	0.0	0.0
-0.31155778894472363	0.6884422110552764	0.6884422110552764	1.0	0.0	0.0
-0.3090452261306532	0.6909547738693468	0.6909547738693468	1.0	0.0	0.0
-0.3065326633165829	0.6934673366834171	0.6934673366834171	1.0	0.0	0.0
-0.3040201005025126	0.6959798994974874	0.6959798994974874	1.0	0.0	0.0
-0.3015075376884422	0.6984924623115578	0.6984924623115578	1.0	0.0	0.0
-0.2989949748743719	0.7010050251256281	0.7010050251256281	1.0	0.0	0.0
-0.29648241206030146	0.7035175879396985	0.7035175879396985	1.0	0.0	0.0
-0.29396984924623115	0.7060301507537688	0.7060301507537688	1.0	0.0	0.0
-0.29145728643216084	0.7085427135678392	0.7085427135678392	1.0	0.0	0.0
-0.2889447236180904	0.7110552763819096	0.7110552763819096	1.0	0.0	0.0
-0.2864321608040201	0.7135678391959799	0.7135678391959799	1.0	0.0	0.0
-0.2839195979899497	0.7160804020100503	0.7160804020100503	1.0	0.0	0.0
-0.2814070351758794	0.7185929648241206	0.7185929648241206	1.0	0.0	0.0
-0.2788944723618091	0.7211055276381909	0.7211055276381909	1.0	0.0	0.0
-0.27638190954773867	0.7236180904522613	0.7236180904522613	1.0	0.0	0.0
-0.27386934673366836	0.7261306532663316	0.7261306532663316	1.0	0.0	0.0
-0.27135678391959794	0.7286432160804021	0.7286432160804021	1.0	0.0	0.0
-0.26884422110552764	0.7311557788944724	0.7311557788944724	1.0	0.0	0.0
-0.26633165829145733	0.7336683417085427	0.7336683417085427	1.0	0.0	0.0
-0.2638190954773869	0.7361809045226131	0.7361809045226131	1.0	0.0	0.0
-0.2613065326633166	0.7386934673366834	0.7386934673366834	1.0	0.0	0.0
-0.2587939698492462	0.7412060301507538	0.7412060301507538	1.0	0.0	0.0
-0.2562814070351759	0.7437185929648241	0.7437185929648241	1.0	0.0	0.0
-0.25376884422110557	0.7462311557788944	0.7462311557788944	1.0	0.0	0.0
-0.25125628140703515	0.7487437185929648	0.7487437185929648	1.0	0.0	0.0
-0.24874371859296485	0.7512562814070352	0.7512562814070352	1.0	0.0	0.0
-0.24623115577889443	0.7537688442211056	0.7537688442211056	1.0	0.0	0.0
-0.24371859296482412	0.7562814070351759	0.7562814070351759	1.0	0.0	0.0
-0.24120603015075381	0.7587939698492462	0.7587939698492462	1.0	0.0	0.0
-0.2386934673366834	0.7613065326633166	0.7613065326633166	1.0	0.0	0.0
-0.2361809045226131	0.7638190954773869	0.7638190954773869	1.0	0.0	0.0
-0.23366834170854267	0.7663316582914573	0.7663316582914573	1.0	0.0	0.0
-0.23115577889447236	0.7688442211055276	0.7688442211055276	1.0	0.0	0.0
-0.22864321608040206	0.7713567839195979	0.7713567839195979	1.0	0.0	0.0
-0.22613065326633164	0.7738693467336684	0.7738693467336684	1.0	0.0	0.0
-0.22361809045226133	0.7763819095477387	0.7763819095477387	1.0	0.0	0.0
-0.2211055276381909	0.7788944723618091	0.7788944723618091	1.0	0.0	0.0
-0.2185929648241206	0.7814070351758794	0.7814070351758794	1.0	0.0	0.0
-0.2160804020100503	0.7839195979899497	0.7839195979899497	1.0	0.0	0.0
-0.21356783919597988	0.7864321608040201	0.7864321608040201	1.0	0.0	0.0
-0.21105527638190957	0.7889447236180904	0.7889447236180904	1.0	0.0	0.0
-0.20854271356783916	0.7914572864321608	0.7914572864321608	1.0	0.0	0.0
-0.20603015075376885	0.7939698492462312	0.7939698492462312	1.0	0.0	0.0
-0.20351758793969854	0.7964824120603015	0.7964824120603015	1.0	0.0	0.0
-0.20100502512562812	0.7989949748743719	0.7989949748743719	1.0	0.0	0.0
-0.19849246231155782	0.8015075376884422	0.8015075376884422	1.0	0.0	0.0
-0.1959798994974874	0.8040201005025126	0.8040201005025126	1.0	0.0	0.0
-0.1934673366834171	0.8065326633165829	0.8065326633165829	1.0	0.0	0.0
-0.19095477386934678	0.8090452261306532	0.8090452261306532	1.0	0.0	0.0
-0.18844221105527637	0.8115577889447236	0.8115577889447236	1.0	0.0	0.0
-0.18592964824120606	0.8140703517587939	0.8140703517587939	1.0	0.0	0.0
-0.18341708542713564	0.8165829145728644	0.8165829145728644	1.0	0.0	0.0
-0.18090452261306533	0.8190954773869347	0.8190954773869347	1.0	0.0	0.0
-0.17839195979899503	0.821608040201005	0.821608040201005	1.0	0.0	0.0
-0.1758793969849246	0.8241206030150754	0.8241206030150754	1.0	0.0	0.0
-0.1733668341708543	0.8266331658291457	0.8266331658291457	1.0	0.0	0.0
-0.17085427135678388	0.8291457286432161	0.8291457286432161	1.0	0.0	0.0
-0.16834170854271358	0.8316582914572864	0.8316582914572864	1.0	0.0	0.0
-0.16582914572864327	0.8341708542713567	0.8341708542713567	1.0	0.0	0.0
-0.16331658291457285	0.8366834170854272	0.8366834170854272	1.0	0.0	0.0
-0.16080402010050254	0.8391959798994975	0.8391959798994975	1.0	0.0	0.0
-0.15829145728643212	0.8417085427135679	0.8417085427135679	1.0	0.0	0.0
-0.15577889447236182	0.8442211055276382	0.8442211055276382	1.0	0.0	0.0
-0.1532663316582915	0.8467336683417085	0.8467336683417085	1.0	0.0	0.0
-0.1507537688442211	0.8492462311557789	0.8492462311557789	1.0	0.0	0.0
-0.14824120603015079	0.8517587939698492	0.8517587939698492	1.0	0.0	0.0
-0.14572864321608037	0.8542713567839196	0.8542713567839196	1.0	0.0	0.0
-0.14321608040201006	0.8567839195979899	0.8567839195979899	1.0	0.0	0.0
-0.14070351758793975	0.8592964824120602	0.8592964824120602	1.0	0.0	0.0
-0.13819095477386933	0.8618090452261307	0.8618090452261307	1.0	0.0	0.0
-0.13567839195979903	0.864321608040201	0.864321608040201	1.0	0.0	0.0
-0.1331658291457286	0.8668341708542714	0.8668341708542714	1.0	0.0	0.0
-0.1306532663316583	0.8693467336683417	0.8693467336683417	1.0	0.0	0.0
-0.128140703517588	0.871859296482412	0.871859296482412	1.0	0.0	0.0
-0.12562814070351758	0.8743718592964824	0.8743718592964824	1.0	0.0	0.0
-0.12311557788944727	0.8768844221105527	0.8768844221105527	1.0	0.0	0.0
-0.12060301507537685	0.8793969849246231	0.8793969849246231	1.0	0.0	0.0
-0.11809045226130654	0.8819095477386935	0.8819095477386935	1.0	0.0	0.0
-0.11557788944723613	0.8844221105527639	0.8844221105527639	1.0	0.0	0.0
-0.11306532663316582	0.8869346733668342	0.8869346733668342	1.0	0.0	0.0
-0.11055276381909551	0.8894472361809045	0.8894472361809045	1.0	0.0	0.0
-0.1080402010050251	0.8919597989949749	0.8919597989949749	1.0	0.0	0.0
-0.10552763819095479	0.8944723618090452	0.8944723618090452	1.0	0.0	0.0
-0.10301507537688437	0.8969849246231156	0.8969849246231156	1.0	0.0	0.0
-0.10050251256281406	0.8994974874371859	0.8994974874371859	1.0	0.0	0.0
-0.09798994974874375	0.9020100502512562	0.9020100502512562	1.0	0.0	0.0
-0.09547738693467334	0.9045226130653267	0.9045226130653267	1.0	0.0	0.0
-0.09296482412060303	0.907035175879397	0.907035175879397	1.0	0.0	0.0
-0.09045226130653261	0.9095477386934674	0.9095477386934674	1.0	0.0	0.0
-0.0879396984924623	0.9120603015075377	0.9120603015075377	1.0	0.0	0.0
-0.085427135678392	0.914572864321608	0.914572864321608	1.0	0.0	0.0
-0.08291457286432158	0.9170854271356784	0.9170854271356784	1.0	0.0	0.0
-0.08040201005025127	0.9195979899497487	0.9195979899497487	1.0	0.0	0.0
-0.07788944723618085	0.9221105527638191	0.9221105527638191	1.0	0.0	0.0
-0.07537688442211055	0.9246231155778895	0.9246231155778895	1.0	0.0	0.0
-0.07286432160804024	0.9271356783919598	0.9271356783919598	1.0	0.0	0.0
-0.07035175879396982	0.9296482412060302	0.9296482412060302	1.0	0.0	0.0
-0.06783919597989951	0.9321608040201005	0.9321608040201005	1.0	0.0	0.0
-0.0653266331658291	0.9346733668341709	0.9346733668341709	1.0	0.0	0.0
-0.06281407035175879	0.9371859296482412	0.9371859296482412	1.0	0.0	0.0
-0.06030150753768848	0.9396984924623115	0.9396984924623115	1.0	0.0	0.0
-0.05778894472361806	0.9422110552763819	0.9422110552763819	1.0	0.0	0.0
-0.055276381909547756	0.9447236180904522	0.9447236180904522	1.0	0.0	0.0
-0.05276381909547734	0.9472361809045227	0.9472361809045227	1.0	0.0	0.0
-0.05025125628140703	0.949748743718593	0.949748743718593	1.0	0.0	0.0
-0.047738693467336724	0.9522613065326633	0.9522613065326633	1.0	0.0	0.0
-0.045226130653266305	0.9547738693467337	0.9547738693467337	1.0	0.0	0.0
-0.042713567839196	0.957286432160804	0.957286432160804	1.0	0.0	0.0
-0.04020100502512558	0.9597989949748744	0.9597989949748744	1.0	0.0	0.0
-0.03768844221105527	0.9623115577889447	0.9623115577889447	1.0	0.0	0.0
-0.035175879396984966	0.964824120603015	0.964824120603015	1.0	0.0	0.0
-0.03266331658291455	0.9673366834170855	0.9673366834170855	1.0	0.0	0.0
-0.03015075376884424	0.9698492462311558	0.9698492462311558	1.0	0.0	0.0
-0.027638190954773822	0.9723618090452262	0.9723618090452262	1.0	0.0	0.0
-0.025125628140703515	0.9748743718592965	0.9748743718592965	1.0	0.0	0.0
-0.022613065326633208	0.9773869346733668	0.9773869346733668	1.0	0.0	0.0
-0.02010050251256279	0.9798994974874372	0.9798994974874372	1.0	0.0	0.0
-0.017587939698492483	0.9824120603015075	0.9824120603015075	1.0	0.0	0.0
-0.015075376884422065	0.9849246231155779	0.9849246231155779	1.0	0.0	0.0
-0.012562814070351758	0.9874371859296482	0.9874371859296482	1.0	0.0	0.0
-0.01005025125628145	0.9899497487437185	0.9899497487437185	1.0	0.0	0.0
-0.007537688442211032	0.992462311557789	0.992462311557789	0.9904572331487296	0.0	0.0
-0.005025125628140725	0.9949748743718593	0.9949748743718593	0.9497526455075035	0.0	0.0
-0.002512562814070307	0.9974874371859297	0.9974874371859297	0.8632569748465732	0.0	0.0
0.0	1.0	1.0	0.7338423628321984	0.0	0.0


==> input/BL12_a8_3.dat <==
-1.0	0.0	0.0	0.00673516386386373	0.3874258867228336	0.3217311600325987
-0.9974874371859297	0.002512562814070352	0.002512562814070352	0.007025541202254218	0.38742588672283823	0.32173116003259983
-0.9949748743718593	0.005025125628140704	0.005025125628140704	0.007703571749533294	0.38742588672284395	0.32173116003260105
-0.992462311557789	0.007537688442211055	0.007537688442211055	0.008638049385921453	0.38742588672285067	0.3217311600326023
-0.9899497487437185	0.010050251256281407	0.010050251256281407	0.00973960998105602	0.38742588672285816	0.3217311600326039
-0.9874371859296482	0.01256281407035176	0.01256281407035176	0.010947837035128402	0.3874258867228666	0.32173116003260577
-0.9849246231155779	0.01507537688442211	0.01507537688442211	0.012222382577429185	0.38742588672287626	0.3217311600326078
-0.9824120603015075	0.017587939698492462	0.017587939698492462	0.013536673200440266	0.38742588672288714	0.3217311600326099
-0.9798994974874372	0.020100502512562814	0.020100502512562814	0.014873443768158738	0.38742588672289946	0.32173116003261215
-0.9773869346733668	0.022613065326633167	0.022613065326633167	0.01622161153395861	0.38742588672291334	0.3217311600326147
-0.9748743718592965	0.02512562814070352	0.02512562814070352	0.017574131729373665	0.3874258867229291	0.3217311600326176
-0.9723618090452262	0.02763819095477387	0.02763819095477387	0.018926557740560488	0.38742588672294703	0.321731160032621
-0.9698492462311558	0.03015075376884422	0.03015075376884422	0.020276094121269992	0.3874258867229673	0.3217311600326248
-0.9673366834170855	0.032663316582914576	0.032663316582914576	0.021620985272879232	0.3874258867229901	0.32173116003262914
-0.964824120603015	0.035175879396984924	0.035175879396984924	0.022960127116442706	0.3874258867230159	0.321731160032634
-0.9623115577889447	0.03768844221105527	0.03768844221105527	0.024292823627193077	0.3874258867230451	0.3217311600326394
-0.9597989949748744	0.04020100502512563	0.04020100502512563	0.02561863565730284	0.3874258867230781	0.32173116003264535
-0.957286432160804	0.04271356783919598	0.04271356783919598	0.02693728758922944	0.3874258867231154	0.32173116003265184
-0.9547738693467337	0.04522613065326633	0.04522613065326633	0.028248609745794337	0.38742588672315764	0.3217311600326592
-0.9522613065326633	0.04773869346733668	0.04773869346733668	0.02955250269016266	0.38742588672320544	0.3217311600326675
-0.949748743718593	0.05025125628140704	0.05025125628140704	0.030848914846183243	0.3874258867232595	0.3217311600326768
-0.9472361809045227	0.052763819095477386	0.052763819095477386	0.03213782821266328	0.38742588672332073	0.32173116003268726
-0.9447236180904522	0.05527638190954774	0.05527638190954774	0.033419249015134635	0.38742588672338985	0.3217311600326991
-0.9422110552763819	0.05778894472361809	0.05778894472361809	0.034693201400167094	0.38742588672346795	0.3217311600327123
-0.9396984924623115	0.06030150753768844	0.06030150753768844	0.03595972303636125	0.38742588672355643	0.32173116003272695
-0.9371859296482412	0.06281407035175879	0.06281407035175879	0.03721886193865305	0.38742588672365663	0.3217311600327433
-0.9346733668341709	0.06532663316582915	0.06532663316582915	0.0384706741007931	0.38742588672377	0.32173116003276164
-0.9321608040201005	0.0678391959798995	0.0678391959798995	0.03971522167965797	0.38742588672389816	0.3217311600327823
-0.9296482412060302	0.07035175879396985	0.07035175879396985	0.04095257156941282	0.387425886724043	0.3217311600328057
-0.9271356783919598	0.0728643216080402	0.0728643216080402	0.0421827942601597	0.38742588672420686	0.321731160032832
-0.9246231155778895	0.07537688442211055	0.07537688442211055	0.043405962910220634	0.38742588672439215	0.32173116003286106
-0.9221105527638191	0.07788944723618091	0.07788944723618091	0.04462215258272476	0.3874258867246018	0.3217311600328934
-0.9195979899497487	0.08040201005025126	0.08040201005025126	0.045831439610968944	0.38742588672483896	0.32173116003292973
-0.9170854271356784	0.0829145728643216	0.0829145728643216	0.04703390106615967	0.3874258867251072	0.3217311600329705
-0.914572864321608	0.08542713567839195	0.08542713567839195	0.04822961430740141	0.38742588672541045	0.3217311600330162
-0.9120603015075377	0.08793969849246232	0.08793969849246232	0.04941865659822182	0.3874258867257535	0.3217311600330675
-0.9095477386934674	0.09045226130653267	0.09045226130653267	0.050601104777146765	0.3874258867261416	0.3217311600331249
-0.907035175879397	0.09296482412060302	0.09296482412060302	0.05177703497224105	0.38742588672658046	0.3217311600331891
-0.9045226130653267	0.09547738693467336	0.09547738693467336	0.0529465223513599	0.3874258867270769	0.32173116003326097
-0.9020100502512562	0.09798994974874371	0.09798994974874371	0.05410964090126667	0.3874258867276385	0.3217311600333414
-0.8994974874371859	0.10050251256281408	0.10050251256281408	0.055266463229872206	0.38742588672827377	0.3217311600334315
-0.8969849246231156	0.10301507537688442	0.10301507537688442	0.056417060386713284	0.3874258867289925	0.32173116003353247
-0.8944723618090452	0.10552763819095477	0.10552763819095477	0.05756150169746422	0.38742588672980544	0.3217311600336456
-0.8919597989949749	0.10804020100502512	0.10804020100502512	0.05869985460880452	0.38742588673072503	0.3217311600337723
-0.8894472361809045	0.11055276381909548	0.11055276381909548	0.059832184540374964	0.3874258867317651	0.32173116003391417
-0.8869346733668342	0.11306532663316583	0.11306532663316583	0.0609585547408651	0.38742588673294154	0.32173116003407315
-0.8844221105527639	0.11557788944723618	0.11557788944723618	0.0620790261455019	0.38742588673427214	0.3217311600342512
-0.8819095477386935	0.11809045226130653	0.11809045226130653	0.06319365723236431	0.38742588673577705	0.3217311600344505
-0.8793969849246231	0.12060301507537688	0.12060301507537688	0.06430250387503841	0.38742588673747935	0.32173116003467367
-0.8768844221105527	0.12311557788944724	0.12311557788944724	0.06540561918916003	0.3874258867394048	0.32173116003492347
-0.8743718592964824	0.12562814070351758	0.12562814070351758	0.06650305337036655	0.3874258867415827	0.32173116003520325
-0.8718592964824121	0.12814070351758794	0.12814070351758794	0.06759485352110076	0.38742588674404627	0.3217311600355166
-0.8693467336683417	0.1306532663316583	0.1306532663316583	0.06868106346357428	0.3874258867468329	0.3217311600358677
-0.8668341708542714	0.13316582914572864	0.13316582914572864	0.06976172353600485	0.38742588674998485	0.32173116003626095
-0.864321608040201	0.135678391959799	0.135678391959799	0.07083687036898433	0.38742588675354994	0.3217311600367014
-0.8618090452261307	0.13819095477386933	0.13819095477386933	0.07190653663850835	0.3874258867575824	0.32173116003719454
-0.8592964824120604	0.1407035175879397	0.1407035175879397	0.07297075079179226	0.3874258867621436	0.3217311600377469
-0.8567839195979899	0.14321608040201006	0.14321608040201006	0.0740295367415016	0.3874258867673029	0.3217311600383656
-0.8542713567839196	0.1457286432160804	0.1457286432160804	0.07508291352342351	0.38742588677313855	0.3217311600390585
-0.8517587939698492	0.14824120603015076	0.14824120603015076	0.07613089491187827	0.38742588677973916	0.32173116003983443
-0.8492462311557789	0.1507537688442211	0.1507537688442211	0.07717348898629653	0.3874258867872051	0.3217311600407033
-0.8467336683417086	0.15326633165829145	0.15326633165829145	0.07821069764133637	0.3874258867956498	0.32173116004167646
-0.8442211055276382	0.15577889447236182	0.15577889447236182	0.07924251603165107	0.3874258868052018	0.3217311600427664
-0.8417085427135679	0.15829145728643215	0.15829145728643215	0.0802689319408981	0.3874258868160063	0.32173116004398716
-0.8391959798994975	0.16080402010050251	0.16080402010050251	0.08128992506274742	0.38742588682822743	0.32173116004535424
-0.8366834170854272	0.16331658291457288	0.16331658291457288	0.08230546617943423	0.3874258868420508	0.3217311600468851
-0.8341708542713568	0.1658291457286432	0.1658291457286432	0.08331551622072293	0.3874258868576864	0.3217311600485996
-0.8316582914572864	0.16834170854271358	0.16834170854271358	0.08432002518289967	0.3874258868753721	0.32173116005051966
-0.8291457286432161	0.1708542713567839	0.1708542713567839	0.08531893088345947	0.3874258868953765	0.32173116005267
-0.8266331658291457	0.17336683417085427	0.17336683417085427	0.08631215752233899	0.38742588691800367	0.3217311600550782
-0.8241206030150754	0.17587939698492464	0.17587939698492464	0.0872996140146657	0.3874258869435976	0.32173116005777525
-0.8216080402010051	0.17839195979899497	0.17839195979899497	0.0882811920528068	0.3874258869725472	0.32173116006079583
-0.8190954773869347	0.18090452261306533	0.18090452261306533	0.08925676384670805	0.3874258870052923	0.32173116006417857
-0.8165829145728644	0.18341708542713567	0.18341708542713567	0.09022617948076579	0.3874258870423305	0.3217311600679671
-0.8140703517587939	0.18592964824120603	0.18592964824120603	0.09118926381237026	0.38742588708422476	0.32173116007221003
-0.8115577889447236	0.1884422110552764	0.1884422110552764	0.09214581282135798	0.3874258871316118	0.32173116007696195
-0.8090452261306533	0.19095477386934673	0.19095477386934673	0.0930955893004767	0.3874258871852114	0.3217311600822839
-0.8065326633165829	0.1934673366834171	0.1934673366834171	0.0940383177542498	0.38742588724583843	0.3217311600882441
-0.8040201005025126	0.19597989949748743	0.19597989949748743	0.09497367834721195	0.38742588731441435	0.3217311600949191
-0.8015075376884422	0.1984924623115578	0.1984924623115578	0.09590129971276558	0.3874258873919812	0.32173116010239466
-0.7989949748743719	0.20100502512562815	0.20100502512562815	0.09682075040220098	0.3874258874797176	0.3217311601107669
-0.7964824120603016	0.20351758793969849	0.20351758793969849	0.09773152872268624	0.387425887578957	0.32173116012014313
-0.7939698492462312	0.20603015075376885	0.20603015075376885	0.09863305068885857	0.3874258876912076	0.32173116013064373
-0.7914572864321608	0.20854271356783918	0.20854271356783918	0.09952463580471585	0.38742588781817516	0.3217311601424045
-0.7889447236180904	0.21105527638190955	0.21105527638190955	0.10040549041647857	0.3874258879617893	0.3217311601555778
-0.7864321608040201	0.2135678391959799	0.2135678391959799	0.10127468845684165	0.38742588812423245	0.3217311601703274
-0.7839195979899498	0.21608040201005024	0.21608040201005024	0.10213114957089202	0.3874258883079735	0.32173116018682835
-0.7814070351758794	0.2185929648241206	0.2185929648241206	0.10297361492006513	0.3874258885158047	0.321731160205316
-0.778894472361809	0.22110552763819097	0.22110552763819097	0.10380062145977713	0.3874258887508844	0.3217311602261577
-0.7763819095477387	0.2236180904522613	0.2236180904522613	0.10461047624062515	0.38742588901678515	0.32173116024957843
-0.7738693467336684	0.22613065326633167	0.22613065326633167	0.10540123334489418	0.3874258893175478	0.3217311602748735
-0.771356783919598	0.228643216080402	0.228643216080402	0.10617067745676709	0.38742588965774316	0.3217311603018236
-0.7688442211055276	0.23115577889447236	0.23115577889447236	0.10691631971702002	0.38742589004254124	0.3217311603370287
-0.7663316582914572	0.23366834170854273	0.23366834170854273	0.10763541324130713	0.3874258904777895	0.3217311603896037
-0.7638190954773869	0.23618090452261306	0.23618090452261306	0.10832499710665673	0.38742589097010255	0.32173116043949557
-0.7613065326633166	0.23869346733668342	0.23869346733668342	0.10898197812701794	0.3874258915269621	0.3217311597626918
-0.7587939698492463	0.24120603015075376	0.24120603015075376	0.1096032585314963	0.38742589215683093	0.32173058296718005
-0.7562814070351759	0.24371859296482412	0.24371859296482412	0.11018591383688128	0.38742589286928125	0.32125395120359185
-0.7537688442211055	0.24623115577889448	0.24623115577889448	0.11072741808449475	0.38742589367514024	0.2817805095566335
-0.7512562814070352	0.24874371859296482	0.24874371859296482	0.11122590314865388	0.3874258945866545	0.12308093319068862
-0.7487437185929648	0.25125628140703515	0.25125628140703515	0.11168042611586897	0.3874258956176765	0.011300859082156871
-0.7462311557788945	0.2537688442211055	0.2537688442211055	0.11209120634739927	0.38742589678387473	0.0
-0.7437185929648241	0.2562814070351759	0.2562814070351759	0.11245978567623197	0.38742589810297196	0.0
-0.7412060301507537	0.25879396984924624	0.25879396984924624	0.11278906562455097	0.38742589959501494	0.0
-0.7386934673366834	0.2613065326633166	0.2613065326633166	0.11308318780423487	0.38742590128267806	0.0
-0.7361809045226131	0.2638190954773869	0.2638190954773869	0.11334724804107262	0.3874259031916093	0.0
-0.7336683417085428	0.2663316582914573	0.2663316582914573	0.11358686728642149	0.3874259053508185	0.0
-0.7311557788944724	0.26884422110552764	0.26884422110552764	0.11380767519361894	0.38742590779311986	0.0
-0.728643216080402	0.271356783919598	0.271356783919598	0.11401478580657055	0.38742591055562936	0.0
-0.7261306532663316	0.27386934673366836	0.27386934673366836	0.11421235136273067	0.38742591368032936	0.0
-0.7236180904522613	0.27638190954773867	0.27638190954773867	0.11440326687783585	0.38742591721470654	0.0
-0.721105527638191	0.27889447236180903	0.27889447236180903	0.11458906823762553	0.38742592121247377	0.0
-0.7185929648241206	0.2814070351758794	0.2814070351758794	0.11477002815131832	0.38742592573438617	0.0
-0.7160804020100502	0.28391959798994976	0.28391959798994976	0.11494541750652242	0.3874259308491644	0.0
-0.7135678391959799	0.2864321608040201	0.2864321608040201	0.1151138728230148	0.38742593663453934	0.0
-0.7110552763819096	0.2889447236180904	0.2889447236180904	0.11527379828124582	0.3874259431784334	0.0
-0.7085427135678393	0.2914572864321608	0.2914572864321608	0.11542373362620041	0.3874259505802968	0.0
-0.7060301507537688	0.29396984924623115	0.29396984924623115	0.11556263425303907	0.3874259589526189	0.0
-0.7035175879396984	0.2964824120603015	0.2964824120603015	0.11569003229334446	0.38742596842263816	0.0
-0.7010050251256281	0.2989949748743719	0.2989949748743719	0.11580607238680155	0.387425979134276	0.0
-0.6984924623115578	0.3015075376884422	0.3015075376884422	0.1159114383226192	0.38742599125032395	0.0
-0.6959798994974875	0.30402010050251255	0.30402010050251255	0.11600720316324031	0.3874260049549184	0.0
-0.6934673366834171	0.3065326633165829	0.3065326633165829	0.11609464355656142	0.3874260204563393	0.0
-0.6909547738693467	0.30904522613065327	0.30904522613065327	0.11617505818528008	0.38742603799017605	0.0
-0.6884422110552764	0.31155778894472363	0.31155778894472363	0.11624962198238831	0.3874260578229088	0.0
-0.6859296482412061	0.314070351758794	0.314070351758794	0.11631929462325255	0.3874260802559589	0.0
-0.6834170854271358	0.3165829145728643	0.3165829145728643	0.1163847873965627	0.38742610563027163	0.0
-0.6809045226130653	0.31909547738693467	0.31909547738693467	0.11644658018676875	0.38742613433149914	0.0
-0.6783919597989949	0.32160804020100503	0.32160804020100503	0.11650497229611159	0.3874261667958637	0.0
-0.6758793969849246	0.3241206030150754	0.3241206030150754	0.11656014807341358	0.3874262035167903	0.0
-0.6733668341708543	0.32663316582914576	0.32663316582914576	0.11661224025833354	0.38742624505240925	0.0
-0.670854271356784	0.32914572864321606	0.32914572864321606	0.11666137905371113	0.3874262920340435	0.0
-0.6683417085427136	0.3316582914572864	0.3316582914572864	0.11670772127504828	0.38742634517580915	0.0
-0.6658291457286432	0.3341708542713568	0.3341708542713568	0.11675145975249082	0.3874264052854764	0.0
-0.6633165829145728	0.33668341708542715	0.33668341708542715	0.1167928173084422	0.38742647327675483	0.0
-0.6608040201005025	0.3391959798994975	0.3391959798994975	0.11683203164526221	0.38742655018319344	0.0
-0.6582914572864322	0.3417085427135678	0.3417085427135678	0.11686933751970757	0.3874266371739065	0.0
-0.6557788944723618	0.3442211055276382	0.3442211055276382	0.11690495122424023	0.38742673557136936	0.0
-0.6532663316582914	0.34673366834170855	0.34673366834170855	0.11693906035477392	0.3874268468715525	0.0
-0.6507537688442211	0.3492462311557789	0.3492462311557789	0.11697181976552344	0.3874269727667009	0.0
-0.6482412060301508	0.35175879396984927	0.35175879396984927	0.11700335294659152	0.3874271151710965	0.0
-0.6457286432160805	0.3542713567839196	0.3542713567839196	0.1170337570349053	0.3874272762501903	0.0
-0.6432160804020101	0.35678391959798994	0.35678391959798994	0.1170631093168474	0.3874274584535489	0.0
-0.6407035175879396	0.3592964824120603	0.3592964824120603	0.11709147330230127	0.3874276645521468	0.0
-0.6381909547738693	0.36180904522613067	0.36180904522613067	0.1171189030740831	0.38742789768063046	0.0
-0.635678391959799	0.36432160804020103	0.36432160804020103	0.11714544544525252	0.3874281613852774	0.0
-0.6331658291457287	0.36683417085427134	0.36683417085427134	0.11717114028933234	0.3874284596784116	0.0
-0.6306532663316583	0.3693467336683417	0.3693467336683417	0.11719602005846165	0.3874287971000038	0.0
-0.6281407035175879	0.37185929648241206	0.37185929648241206	0.11722010981260626	0.38742917878708744	0.0
-0.6256281407035176	0.3743718592964824	0.3743718592964824	0.11724342893802267	0.38742961055160946	0.0
-0.6231155778894473	0.3768844221105528	0.3768844221105528	0.11726599510816799	0.38743009896765557	0.0
-0.620603015075377	0.3793969849246231	0.3793969849246231	0.11728783004162203	0.3874306514699064	0.0
-0.6180904522613065	0.38190954773869346	0.38190954773869346	0.11730896552063325	0.38743127646663905	0.0
-0.6155778894472361	0.3844221105527638	0.3844221105527638	0.11732944739213064	0.387431983471926	0.0
-0.6130653266331658	0.3869346733668342	0.3869346733668342	0.11734933535531546	0.3874327832614384	0.0
-0.6105527638190955	0.38944723618090454	0.38944723618090454	0.11736869750649884	0.3874336880528228	0.0
-0.6080402010050252	0.39195979899497485	0.39195979899497485	0.11738760064291452	0.38743471170467203	0.0
-0.6055276381909548	0.3944723618090452	0.3944723618090452	0.11740609944691191	0.38743586992082285	0.0
-0.6030150753768844	0.3969849246231156	0.3969849246231156	0.11742422884827738	0.3874371804468122	0.0
-0.6005025125628141	0.39949748743718594	0.39949748743718594	0.1174420035232978	0.3874386632627995	0.0
-0.5979899497487438	0.4020100502512563	0.4020100502512563	0.11745942767380321	0.38744034081659795	0.0
-0.5954773869346734	0.4045226130653266	0.4045226130653266	0.1174765209033285	0.38744223838874464	0.0
-0.592964824120603	0.40703517587939697	0.40703517587939697	0.11749337923242324	0.38744438469998593	0.0
-0.5904522613065326	0.40954773869346733	0.40954773869346733	0.11751033363025103	0.3874468128035729	0.0
-0.5879396984924623	0.4120603015075377	0.4120603015075377	0.11752841755272882	0.38744956111311807	0.0
-0.585427135678392	0.41457286432160806	0.41457286432160806	0.11755077560475387	0.38745267414688167	0.0
-0.5829145728643217	0.41708542713567837	0.41708542713567837	0.11758683757011258	0.3874562024048539	0.0
-0.5804020100502513	0.41959798994974873	0.41959798994974873	0.11766514986772014	0.38746020103773043	0.0
-0.5778894472361809	0.4221105527638191	0.4221105527638191	0.11787236059330741	0.3874647278693632	0.0
-0.5753768844221105	0.42462311557788945	0.42462311557788945	0.11846920185402764	0.3874698427781468	0.0
-0.5728643216080402	0.4271356783919598	0.4271356783919598	0.12025282453648481	0.38747561160916877	0.0
-0.5703517587939699	0.4296482412060301	0.4296482412060301	0.12571634289708988	0.3874821171513784	0.0
-0.5678391959798995	0.4321608040201005	0.4321608040201005	0.14308796699865062	0.38748947575028725	0.0
-0.5653266331658291	0.43467336683417085	0.43467336683417085	0.23346634088507656	0.38749785088035854	0.0
-0.5628140703517588	0.4371859296482412	0.4371859296482412	0.6459391151912739	0.38750744790914915	0.0
-0.5603015075376885	0.4396984924623116	0.4396984924623116	0.991035153453756	0.38751847472264944	0.0
-0.5577889447236181	0.44221105527638194	0.44221105527638194	1.0	0.3875310693519239	0.0
-0.5552763819095478	0.44472361809045224	0.44472361809045224	1.0	0.3875452306107006	0.0
-0.5527638190954773	0.4472361809045226	0.4472361809045226	1.0	0.3875608276533538	0.0
-0.550251256281407	0.44974874371859297	0.44974874371859297	1.0	0.3875777752379992	0.0
-0.5477386934673367	0.45226130653266333	0.45226130653266333	1.0	0.38759639864346107	0.0
-0.5452261306532663	0.4547738693467337	0.4547738693467337	1.0	0.38761785254091163	0.0
-0.542713567839196	0.457286432160804	0.457286432160804	1.0	0.3876442478027017	0.0
-0.5402010050251256	0.45979899497487436	0.45979899497487436	1.0	0.3876780282133933	0.0
-0.5376884422110553	0.4623115577889447	0.4623115577889447	1.0	0.387720348869078	0.0
-0.535175879396985	0.4648241206030151	0.4648241206030151	1.0	0.3877689041081727	0.0
-0.5326633165829145	0.46733668341708545	0.46733668341708545	1.0	0.3878166847301577	0.0
-0.5301507537688442	0.46984924623115576	0.46984924623115576	1.0	0.38785394737146606	0.0
-0.5276381909547738	0.4723618090452261	0.4723618090452261	1.0	0.3878752530362351	0.0
-0.5251256281407035	0.4748743718592965	0.4748743718592965	1.0	0.3878892200273598	0.0
-0.5226130653266332	0.47738693467336685	0.47738693467336685	1.0	0.3879404432144954	0.0
-0.5201005025125628	0.4798994974874372	0.4798994974874372	1.0	0.38840901530382843	0.0
-0.5175879396984925	0.4824120603015075	0.4824120603015075	1.0	0.3906134293330234	0.0
-0.5150753768844221	0.4849246231155779	0.4849246231155779	1.0	0.3953073134199007	0.0
-0.5125628140703518	0.48743718592964824	0.48743718592964824	1.0	0.4008746632183563	0.0
-0.5100502512562815	0.4899497487437186	0.4899497487437186	1.0	0.4046895996810481	0.0
-0.507537688442211	0.49246231155778897	0.49246231155778897	1.0	0.40530854179591363	0.0
-0.5050251256281407	0.4949748743718593	0.4949748743718593	1.0	0.4052318899494435	0.0
-0.5025125628140703	0.49748743718592964	0.49748743718592964	1.0	0.40482109239543235	0.0
-0.5	0.5	0.5	1.0	0.40393183348581874	0.0
-0.4974874371859297	0.5025125628140703	0.5025125628140703	1.0	0.4027161726288382	0.0
-0.4949748743718593	0.5050251256281407	0.5050251256281407	1.0	0.4013354808523356	0.0
-0.49246231155778897	0.507537688442211	0.507537688442211	1.0	0.39992564678706344	0.0
-0.48994974874371855	0.5100502512562815	0.5100502512562815	1.0	0.3985782510371942	0.0
-0.48743718592964824	0.5125628140703518	0.5125628140703518	1.0	0.3973395331142368	0.0
-0.48492462311557794	0.5150753768844221	0.5150753768844221	1.0	0.39622148169683336	0.0
-0.4824120603015075	0.5175879396984925	0.5175879396984925	1.0	0.39521462838133614	0.0
-0.4798994974874372	0.5201005025125628	0.5201005025125628	1.0	0.39429884889532935	0.0
-0.4773869346733668	0.5226130653266332	0.5226130653266332	1.0	0.39345096146614106	0.0
-0.4748743718592965	0.5251256281407035	0.5251256281407035	1.0	0.3926493201801167	0.0
-0.4723618090452262	0.5276381909547738	0.5276381909547738	1.0	0.3918761187526973	0.0
-0.46984924623115576	0.5301507537688442	0.5301507537688442	1.0	0.39111810758851717	0.0
-0.46733668341708545	0.5326633165829145	0.5326633165829145	1.0	0.3903663368768842	0.0
-0.46482412060301503	0.535175879396985	0.535175879396985	1.0	0.3896154092975483	0.0
-0.4623115577889447	0.5376884422110553	0.5376884422110553	1.0	0.38886257688363657	0.0
-0.4597989949748744	0.5402010050251256	0.5402010050251256	1.0	0.38810688432596036	0.0
-0.457286432160804	0.542713567839196	0.542713567839196	1.0	0.3873484610775294	0.0
-0.4547738693467337	0.5452261306532663	0.5452261306532663	1.0	0.38658799580082726	0.0
-0.4522613065326633	0.5477386934673367	0.5477386934673367	1.0	0.38582638375648437	0.0
-0.44974874371859297	0.550251256281407	0.550251256281407	1.0	0.3850645157213797	0.0
-0.44723618090452266	0.5527638190954773	0.5527638190954773	1.0	0.384303170356826	0.0
-0.44472361809045224	0.5552763819095478	0.5552763819095478	1.0	0.3835429746261732	0.0
-0.44221105527638194	0.5577889447236181	0.5577889447236181	1.0	0.38278440392265584	0.0
-0.4396984924623115	0.5603015075376885	0.5603015075376885	1.0	0.3820278017110534	0.0
-0.4371859296482412	0.5628140703517588	0.5628140703517588	1.0	0.38127340582816327	0.0
-0.4346733668341709	0.5653266331658291	0.5653266331658291	1.0	0.38052137426952537	0.0
-0.4321608040201005	0.5678391959798995	0.5678391959798995	1.0	0.3797718071660948	0.0
-0.4296482412060302	0.5703517587939698	0.5703517587939698	1.0	0.37902476399349055	0.0
-0.42713567839195976	0.5728643216080402	0.5728643216080402	1.0	0.3782802762796514	0.0
-0.42462311557788945	0.5753768844221105	0.5753768844221105	1.0	0.37753835658686224	0.0
-0.42211055276381915	0.5778894472361809	0.5778894472361809	1.0	0.37679900465228894	0.0
-0.41959798994974873	0.5804020100502513	0.5804020100502513	1.0	0.376062211486179	0.0
-0.4170854271356784	0.5829145728643216	0.5829145728643216	1.0	0.3753279620717912	0.0
-0.414572864321608	0.585427135678392	0.585427135678392	1.0	0.37459623714852586	0.0
-0.4120603015075377	0.5879396984924623	0.5879396984924623	1.0	0.373867014416453	0.0
-0.4095477386934674	0.5904522613065326	0.5904522613065326	1.0	0.37314026938542627	0.0
-0.40703517587939697	0.592964824120603	0.592964824120603	1.0	0.37241597600636356	0.0
-0.40452261306532666	0.5954773869346733	0.5954773869346733	1.0	0.37169410716360335	0.0
-0.40201005025125625	0.5979899497487438	0.5979899497487438	1.0	0.3709746350709289	0.0
-0.39949748743718594	0.6005025125628141	0.6005025125628141	1.0	0.3702575315941699	0.0
-0.39698492462311563	0.6030150753768844	0.6030150753768844	1.0	0.3695427685143267	0.0
-0.3944723618090452	0.6055276381909548	0.6055276381909548	1.0	0.3688303177418548	0.0
-0.3919597989949749	0.6080402010050251	0.6080402010050251	1.0	0.3681201514914936	0.0
-0.3894472361809045	0.6105527638190955	0.6105527638190955	1.0	0.3674122424258646	0.0
-0.3869346733668342	0.6130653266331658	0.6130653266331658	1.0	0.3667065637743564	0.0
-0.3844221105527639	0.6155778894472361	0.6155778894472361	1.0	0.3660030894317712	0.0
-0.38190954773869346	0.6180904522613065	0.6180904522613065	1.0	0.36530179403932417	0.0
-0.37939698492462315	0.6206030150753769	0.6206030150753769	1.0	0.36460265304929	0.0
-0.37688442211055273	0.6231155778894473	0.6231155778894473	1.0	0.3639056427740434	0.0
-0.3743718592964824	0.6256281407035176	0.6256281407035176	1.0	0.36321074042033075	0.0
-0.371859296482412	0.628140703517588	0.628140703517588	1.0	0.36251792411008293	0.0
-0.3693467336683417	0.6306532663316583	0.6306532663316583	1.0	0.36182717288963534	0.0
-0.3668341708542714	0.6331658291457286	0.6331658291457286	1.0	0.36113846672965344	0.0
-0.364321608040201	0.635678391959799	0.635678391959799	1.0	0.3604517865182605	0.0
-0.36180904522613067	0.6381909547738693	0.6381909547738693	1.0	0.359767114049826	0.0
-0.35929648241206025	0.6407035175879398	0.6407035175879398	1.0	0.35908443201165513	0.0
-0.35678391959798994	0.6432160804020101	0.6432160804020101	1.0	0.3584037239704888	0.0
-0.35427135678391963	0.6457286432160804	0.6457286432160804	1.0	0.3577249743603435	0.0
-0.3517587939698492	0.6482412060301508	0.6482412060301508	1.0	0.3570481684728335	0.0
-0.3492462311557789	0.6507537688442211	0.6507537688442211	1.0	0.3563732924507564	0.0
-0.3467336683417085	0.6532663316582915	0.6532663316582915	1.0	0.3557003332854072	0.0
-0.3442211055276382	0.6557788944723618	0.6557788944723618	1.0	0.3550292788178332	0.0
-0.3417085427135679	0.6582914572864321	0.6582914572864321	1.0	0.3543601177440701	0.0
-0.33919597989949746	0.6608040201005025	0.6608040201005025	1.0	0.3536928396243179	0.0
-0.33668341708542715	0.6633165829145728	0.6633165829145728	1.0	0.35302743489602223	0.0
-0.33417085427135673	0.6658291457286433	0.6658291457286433	1.0	0.35236389489090564	0.0
-0.3316582914572864	0.6683417085427136	0.6683417085427136	1.0	0.3517022118561306	0.0
-0.3291457286432161	0.6708542713567839	0.6708542713567839	1.0	0.35104237897993984	0.0
-0.3266331658291457	0.6733668341708543	0.6733668341708543	1.0	0.3503843904222883	0.0
-0.3241206030150754	0.6758793969849246	0.6758793969849246	1.0	0.3497282413511397	0.0
-0.321608040201005	0.678391959798995	0.678391959798995	1.0	0.34907392798524645	0.0
-0.31909547738693467	0.6809045226130653	0.6809045226130653	1.0	0.3484214476443632	0.0
-0.31658291457286436	0.6834170854271356	0.6834170854271356	1.0	0.347770798807984	0.0
-0.31407035175879394	0.6859296482412061	0.6859296482412061	1.0	0.3471219811838451	0.0
-0.31155778894472363	0.6884422110552764	0.6884422110552764	1.0	0.34647499578763097	0.0
-0.3090452261306532	0.6909547738693468	0.6909547738693468	1.0	0.3458298450355593	0.0
-0.3065326633165829	0.6934673366834171	0.6934673366834171	1.0	0.34518653285181317	0.0
-0.3040201005025126	0.6959798994974874	0.6959798994974874	1.0	0.3445450647931373	0.0
-0.3015075376884422	0.6984924623115578	0.6984924623115578	1.0	0.3439054481933192	0.0
-0.2989949748743719	0.7010050251256281	0.7010050251256281	1.0	0.34326769233073784	0.0
-0.29648241206030146	0.7035175879396985	0.7035175879396985	1.0	0.34263180862270315	0.0
-0.29396984924623115	0.7060301507537688	0.7060301507537688	1.0	0.3419978108509068	0.0
-0.29145728643216084	0.7085427135678392	0.7085427135678392	1.0	0.3413657154229188	0.0
-0.2889447236180904	0.7110552763819096	0.7110552763819096	1.0	0.3407355416752088	0.0
-0.2864321608040201	0.7135678391959799	0.7135678391959799	1.0	0.3401073122237568	0.0
-0.2839195979899497	0.7160804020100503	0.7160804020100503	1.0	0.33948105336948736	0.0
-0.2814070351758794	0.7185929648241206	0.7185929648241206	1.0	0.338856795568289	0.0
-0.2788944723618091	0.7211055276381909	0.7211055276381909	1.0	0.33823457397875734	0.0
-0.27638190954773867	0.7236180904522613	0.7236180904522613	1.0	0.3376144291007911	0.0
-0.27386934673366836	0.7261306532663316	0.7261306532663316	1.0	0.33699640750751303	0.0
-0.27135678391959794	0.7286432160804021	0.7286432160804021	1.0	0.33638056265212507	0.0
-0.26884422110552764	0.7311557788944724	0.7311557788944724	1.0	0.3357669557284901	0.0
-0.26633165829145733	0.7336683417085427	0.7336683417085427	1.0	0.33515565663842944	0.0
-0.2638190954773869	0.7361809045226131	0.7361809045226131	1.0	0.3345467452924283	0.0
-0.2613065326633166	0.7386934673366834	0.7386934673366834	1.0	0.333940313577304	0.0
-0.2587939698492462	0.7412060301507538	0.7412060301507538	1.0	0.3333364679283552	0.0
-0.2562814070351759	0.7437185929648241	0.7437185929648241	1.0	0.33273533120620385	0.0
-0.25376884422110557	0.7462311557788944	0.7462311557788944	1.0	0.33213704131614313	0.0
-0.25125628140703515	0.7487437185929648	0.7487437185929648	1.0	0.3315417456470268	0.0
-0.24874371859296485	0.7512562814070352	0.7512562814070352	1.0	0.33094959838447574	0.0
-0.24623115577889443	0.7537688442211056	0.7537688442211056	1.0	0.3303607794153128	0.0
-0.24371859296482412	0.7562814070351759	0.7562814070351759	1.0	0.32977555162697963	0.0
-0.24120603015075381	0.7587939698492462	0.7587939698492462	1.0	0.3291943300319278	0.0
-0.2386934673366834	0.7613065326633166	0.7613065326633166	1.0	0.3286176489922623	0.0
-0.2361809045226131	0.7638190954773869	0.7638190954773869	1.0	0.3280458689386396	0.0
-0.23366834170854267	0.7663316582914573	0.7663316582914573	1.0	0.32747865093758055	0.0
-0.23115577889447236	0.7688442211055276	0.7688442211055276	1.0	0.3269147709754033	0.0
-0.22864321608040206	0.7713567839195979	0.7713567839195979	1.0	0.32635340892962	0.0
-0.22613065326633164	0.7738693467336684	0.7738693467336684	1.0	0.32579753682357276	0.0
-0.22361809045226133	0.7763819095477387	0.7763819095477387	1.0	0.32525720629251986	0.0
-0.2211055276381909	0.7788944723618091	0.7788944723618091	1.0	0.32474617072989814	0.0
-0.2185929648241206	0.7814070351758794	0.7814070351758794	1.0	0.3242647969303423	0.0
-0.2160804020100503	0.7839195979899497	0.7839195979899497	1.0	0.3237744577007541	0.0
-0.21356783919597988	0.7864321608040201	0.7864321608040201	1.0	0.3231948978630056	0.0
-0.21105527638190957	0.7889447236180904	0.7889447236180904	1.0	0.3224730654631957	0.0
-0.20854271356783916	0.7914572864321608	0.7914572864321608	1.0	0.32174012929911927	0.0
-0.20603015075376885	0.7939698492462312	0.7939698492462312	1.0	0.32140746322956554	0.0
-0.20351758793969854	0.7964824120603015	0.7964824120603015	1.0	0.3214074632069736	0.0
-0.20100502512562812	0.7989949748743719	0.7989949748743719	1.0	0.3214074631895494	0.0
-0.19849246231155782	0.8015075376884422	0.8015075376884422	1.0	0.32140746311335094	0.0
-0.1959798994974874	0.8040201005025126	0.8040201005025126	1.0	0.32140746260150094	0.0
-0.1934673366834171	0.8065326633165829	0.8065326633165829	1.0	0.3214074588902687	0.0
-0.19095477386934678	0.8090452261306532	0.8090452261306532	1.0	0.32140743184190096	0.0
-0.18844221105527637	0.8115577889447236	0.8115577889447236	1.0	0.3214072362348063	0.0
-0.18592964824120606	0.8140703517587939	0.8140703517587939	1.0	0.32140584178221304	0.0
-0.18341708542713564	0.8165829145728644	0.8165829145728644	1.0	0.3213962938759805	0.0
-0.18090452261306533	0.8190954773869347	0.8190954773869347	1.0	0.32134884817705234	0.0
-0.17839195979899503	0.821608040201005	0.821608040201005	1.0	0.3212260210732184	0.0
-0.1758793969849246	0.8241206030150754	0.8241206030150754	1.0	0.32104100636067945	0.0
-0.1733668341708543	0.8266331658291457	0.8266331658291457	1.0	0.3208463326460404	0.0
-0.17085427135678388	0.8291457286432161	0.8291457286432161	1.0	0.3207509003206603	0.0
-0.16834170854271358	0.8316582914572864	0.8316582914572864	1.0	0.3207499982695839	0.0
-0.16582914572864327	0.8341708542713567	0.8341708542713567	1.0	0.3207498433127449	0.0
-0.16331658291457285	0.8366834170854272	0.8366834170854272	1.0	0.3207493232934694	0.0
-0.16080402010050254	0.8391959798994975	0.8391959798994975	1.0	0.3207468664796767	0.0
-0.15829145728643212	0.8417085427135679	0.8417085427135679	1.0	0.3207345759162469	0.0
-0.15577889447236182	0.8442211055276382	0.8442211055276382	1.0	0.3206731240154579	0.0
-0.1532663316582915	0.8467336683417085	0.8467336683417085	1.0	0.32041488225100473	0.0
-0.1507537688442211	0.8492462311557789	0.8492462311557789	1.0	0.31970676872113535	0.0
-0.14824120603015079	0.8517587939698492	0.8517587939698492	1.0	0.318235392749269	0.0
-0.14572864321608037	0.8542713567839196	0.8542713567839196	1.0	0.31505801750326	0.0
-0.14321608040201006	0.8567839195979899	0.8567839195979899	1.0	0.3085540223787547	0.0
-0.14070351758793975	0.8592964824120602	0.8592964824120602	1.0	0.22419397973920324	0.0
-0.13819095477386933	0.8618090452261307	0.8618090452261307	1.0	0.029148305372025438	0.0
-0.13567839195979903	0.864321608040201	0.864321608040201	1.0	0.0	0.0
-0.1331658291457286	0.8668341708542714	0.8668341708542714	1.0	0.0	0.0
-0.1306532663316583	0.8693467336683417	0.8693467336683417	1.0	0.0	0.0
-0.128140703517588	0.871859296482412	0.871859296482412	1.0	0.0	0.0
-0.12562814070351758	0.8743718592964824	0.8743718592964824	1.0	0.0	0.0
-0.12311557788944727	0.8768844221105527	0.8768844221105527	1.0	0.0	0.0
-0.12060301507537685	0.8793969849246231	0.8793969849246231	1.0	0.0	0.0
-0.11809045226130654	0.8819095477386935	0.8819095477386935	1.0	0.0	0.0
-0.11557788944723613	0.8844221105527639	0.8844221105527639	1.0	0.0	0.0
-0.11306532663316582	0.8869346733668342	0.8869346733668342	1.0	0.0	0.0
-0.11055276381909551	0.8894472361809045	0.8894472361809045	1.0	0.0	0.0
-0.1080402010050251	0.8919597989949749	0.8919597989949749	1.0	0.0	0.0
-0.10552763819095479	0.8944723618090452	0.8944723618090452	1.0	0.0	0.0
-0.10301507537688437	0.8969849246231156	0.8969849246231156	1.0	0.0	0.0
-0.10050251256281406	0.8994974874371859	0.8994974874371859	1.0	0.0	0.0
-0.09798994974874375	0.9020100502512562	0.9020100502512562	1.0	0.0	0.0
-0.09547738693467334	0.9045226130653267	0.9045226130653267	1.0	0.0	0.0
-0.09296482412060303	0.907035175879397	0.907035175879397	1.0	0.0	0.0
-0.09045226130653261	0.9095477386934674	0.9095477386934674	1.0	0.0	0.0
-0.0879396984924623	0.9120603015075377	0.9120603015075377	1.0	0.0	0.0
-0.085427135678392	0.914572864321608	0.914572864321608	1.0	0.0	0.0
-0.08291457286432158	0.9170854271356784	0.9170854271356784	1.0	0.0	0.0
-0.08040201005025127	0.9195979899497487	0.9195979899497487	1.0	0.0	0.0
-0.07788944723618085	0.9221105527638191	0.9221105527638191	1.0	0.0	0.0
-0.07537688442211055	0.9246231155778895	0.9246231155778895	1.0	0.0	0.0
-0.07286432160804024	0.9271356783919598	0.9271356783919598	1.0	0.0	0.0
-0.07035175879396982	0.9296482412060302	0.9296482412060302	1.0	0.0	0.0
-0.06783919597989951	0.9321608040201005	0.9321608040201005	1.0	0.0	0.0
-0.0653266331658291	0.9346733668341709	0.9346733668341709	1.0	0.0	0.0
-0.06281407035175879	0.9371859296482412	0.9371859296482412	1.0	0.0	0.0
-0.06030150753768848	0.9396984924623115	0.9396984924623115	1.0	0.0	0.0
-0.05778894472361806	0.9422110552763819	0.9422110552763819	1.0	0.0	0.0
-0.055276381909547756	0.9447236180904522	0.9447236180904522	1.0	0.0	0.0
-0.05276381909547734	0.9472361809045227	0.9472361809045227	1.0	0.0	0.0
-0.05025125628140703	0.949748743718593	0.949748743718593	1.0	0.0	0.0
-0.047738693467336724	0.9522613065326633	0.9522613065326633	1.0	0.0	0.0
-0.045226130653266305	0.9547738693467337	0.9547738693467337	1.0	0.0	0.0
-0.042713567839196	0.957286432160804	0.957286432160804	1.0	0.0	0.0
-0.04020100502512558	0.9597989949748744	0.9597989949748744	1.0	0.0	0.0
-0.03768844221105527	0.9623115577889447	0.9623115577889447	1.0	0.0	0.0
-0.035175879396984966	0.964824120603015	0.964824120603015	1.0	0.0	0.0
-0.03266331658291455	0.9673366834170855	0.9673366834170855	1.0	0.0	0.0
-0.03015075376884424	0.9698492462311558	0.9698492462311558	1.0	0.0	0.0
-0.027638190954773822	0.9723618090452262	0.9723618090452262	1.0	0.0	0.0
-0.025125628140703515	0.9748743718592965	0.9748743718592965	1.0	0.0	0.0
-0.022613065326633208	0.9773869346733668	0.9773869346733668	1.0	0.0	0.0
-0.02010050251256279	0.9798994974874372	0.9798994974874372	1.0	0.0	0.0
-0.017587939698492483	0.9824120603015075	0.9824120603015075	1.0	0.0	0.0
-0.015075376884422065	0.9849246231155779	0.9849246231155779	1.0	0.0	0.0
-0.012562814070351758	0.9874371859296482	0.9874371859296482	1.0	0.0	0.0
-0.01005025125628145	0.9899497487437185	0.9899497487437185	1.0	0.0	0.0
-0.007537688442211032	0.992462311557789	0.992462311557789	0.9904571930581199	0.0	0.0
-0.005025125628140725	0.9949748743718593	0.9949748743718593	0.9497525623574797	0.0	0.0
-0.002512562814070307	0.9974874371859297	0.9974874371859297	0.863256904993504	0.0	0.0
0.0	1.0	1.0	0.7338423272787418	0.0	0.0


==> input/LWR12_CentralRelaxationLimit_a2_3.dat <==
-1.0	0.0	0.0	1.8795999685969764e-74	0.06394139289120433	0.3971222856979589
-0.9949748743718593	0.005025125628140704	0.005025125628140704	3.7591999371939536e-74	0.06394175675899293	0.3971503480961832
-0.9899497487437185	0.010050251256281407	0.010050251256281407	9.45313193194954e-74	0.06394218038508999	0.3971930317715013
-0.9849246231155779	0.01507537688442211	0.01507537688442211	2.7123319542895836e-73	0.06394248609669104	0.39725178913673065
-0.9798994974874372	0.020100502512562814	0.020100502512562814	8.431002465944718e-73	0.0915717456284498	0.39732975963583045
-0.9748743718592965	0.02512562814070352	0.02512562814070352	1.9783802359962364e-72	0.5406319507217036	0.3974283447733286
-0.9698492462311558	0.03015075376884422	0.03015075376884422	4.783933047130718e-72	0.9	0.3975435553347444
-0.964824120603015	0.035175879396984924	0.035175879396984924	1.4384497280757898e-71	0.9	0.3976629875248921
-0.9597989949748744	0.04020100502512563	0.04020100502512563	5.581417536477068e-71	0.9	0.39776689476154253
-0.9547738693467337	0.04522613065326633	0.04522613065326633	1.4135338311575397e-70	0.9	0.39783785178431835
-0.949748743718593	0.05025125628140704	0.05025125628140704	2.970565407323491e-70	0.9	0.3978764986224453
-0.9447236180904522	0.05527638190954774	0.05527638190954774	7.679256453339961e-70	0.9	0.3979132224267862
-0.9396984924623115	0.06030150753768844	0.06030150753768844	2.872694033646558e-69	0.9	0.3984537920817691
-0.9346733668341709	0.06532663316582915	0.06532663316582915	1.0716789084376166e-68	0.9	0.4011355792054868
-0.9296482412060302	0.07035175879396985	0.07035175879396985	2.290726236626808e-68	0.9	0.40712912286058084
-0.9246231155778895	0.07537688442211055	0.07537688442211055	4.902569410727843e-68	0.9	0.4153481016914724
-0.9195979899497487	0.08040201005025126	0.08040201005025126	1.4142137934731423e-67	0.9	0.4233726261031592
-0.914572864321608	0.08542713567839195	0.08542713567839195	6.246037362446409e-67	0.9	0.42846903806616143
-0.9095477386934674	0.09045226130653267	0.09045226130653267	1.9097206319591442e-66	0.9	0.4299701891019413
-0.9045226130653267	0.09547738693467336	0.09547738693467336	3.793482524607922e-66	0.9	0.4295837498192067
-0.8994974874371859	0.10050251256281408	0.10050251256281408	8.631340716216154e-66	0.9	0.4281463034282121
-0.8944723618090452	0.10552763819095477	0.10552763819095477	2.82538928786547e-65	0.9	0.4256124764019211
-0.8894472361809045	0.11055276381909548	0.11055276381909548	1.285401647006126e-64	0.9	0.4223665270324005
-0.8844221105527639	0.11557788944723618	0.11557788944723618	3.303255636879686e-64	0.9	0.4187448675971482
-0.8793969849246231	0.12060301507537688	0.12060301507537688	6.483742999499377e-64	0.9	0.4149656143064008
-0.8743718592964824	0.12562814070351758	0.12562814070351758	1.591010283213289e-63	0.9	0.41114972560417573
-0.8693467336683417	0.1306532663316583	0.1306532663316583	5.970305790948569e-63	0.9	0.4073549319548037
-0.864321608040201	0.135678391959799	0.135678391959799	2.4916976152526353e-62	0.9	0.4036000253635312
-0.8592964824120604	0.1407035175879397	0.1407035175879397	5.530961158932983e-62	0.9	0.3998815972845767
-0.8542713567839196	0.1457286432160804	0.1457286432160804	1.1220440173429366e-61	0.9	0.3961837207634138
-0.8492462311557789	0.1507537688442211	0.1507537688442211	3.045452846407453e-61	0.9	0.3924808583402208
-0.8442211055276382	0.15577889447236182	0.15577889447236182	1.3115904276618805e-60	0.9	0.3887363015519411
-0.8391959798994975	0.16080402010050251	0.16080402010050251	4.584742973366772e-60	0.9	0.38489899121472376
-0.8341708542713568	0.1658291457286432	0.1658291457286432	9.288884798381015e-60	0.9	0.38090434355210256
-0.8291457286432161	0.1708542713567839	0.1708542713567839	1.998969597970361e-59	0.9	0.3766907774782273
-0.8241206030150754	0.17587939698492464	0.17587939698492464	6.068776260183871e-59	0.9	0.3722383242416911
-0.8190954773869347	0.18090452261306533	0.18090452261306533	2.8095369348622683e-58	0.9	0.3676432826319654
-0.8140703517587939	0.18592964824120603	0.18592964824120603	8.179250135556039e-58	0.9	0.363333229512669
-0.8090452261306533	0.19095477386934673	0.19095477386934673	1.5956636651178437e-57	0.9	0.36024624722172055
-0.8040201005025126	0.19597989949748743	0.19597989949748743	3.6865342154615865e-57	0.9	0.3590787831500115
-0.7989949748743719	0.20100502512562815	0.20100502512562815	1.2571154110977795e-56	0.9	0.36004418123161186
-0.7939698492462312	0.20603015075376885	0.20603015075376885	5.670170625066077e-56	0.9	0.3652717257649842
-0.7889447236180904	0.21105527638190955	0.21105527638190955	1.3908393994497812e-55	0.9	0.376245615861317
-0.7839195979899498	0.21608040201005024	0.21608040201005024	2.7419752407018366e-55	0.9	0.38877108029130486
-0.778894472361809	0.22110552763819097	0.22110552763819097	6.917603800006203e-55	0.9	0.39735774965139786
-0.7738693467336684	0.22613065326633167	0.22613065326633167	2.7035997300209207e-54	0.9	0.4
-0.7688442211055276	0.23115577889447236	0.23115577889447236	1.0888278002910132e-53	0.9	0.4
-0.7638190954773869	0.23618090452261306	0.23618090452261306	2.3386778396097653e-53	0.9	0.4
-0.7587939698492463	0.24120603015075376	0.24120603015075376	4.7724282860804e-53	0.9	0.4
-0.7537688442211055	0.24623115577889448	0.24623115577889448	1.3281848072567725e-52	0.9	0.4
-0.7487437185929648	0.25125628140703515	0.25125628140703515	6.263462719561774e-52	0.9	0.4
-0.7437185929648241	0.2562814070351759	0.2562814070351759	1.7044999249249182e-51	0.9	0.4
-0.7386934673366834	0.2613065326633166	0.2613065326633166	4.4585590960018026e-51	0.9	0.4
-0.7336683417085428	0.2663316582914573	0.2663316582914573	1.4457589964991582e-49	0.9	0.4
-0.728643216080402	0.271356783919598	0.271356783919598	3.027155668690597e-47	0.9	0.4
-0.7236180904522613	0.27638190954773867	0.27638190954773867	6.644142118622308e-45	0.9	0.4
-0.7185929648241206	0.2814070351758794	0.2814070351758794	1.4695676297109466e-42	0.9	0.4
-0.7135678391959799	0.2864321608040201	0.2864321608040201	3.2600340790194932e-40	0.9	0.4
-0.7085427135678393	0.2914572864321608	0.2914572864321608	7.147586823501192e-38	0.9	0.4
-0.7035175879396984	0.2964824120603015	0.2964824120603015	1.583061084876885e-35	0.9	0.4
-0.6984924623115578	0.3015075376884422	0.3015075376884422	3.513156454084648e-33	0.9	0.4
-0.6934673366834171	0.3065326633165829	0.3065326633165829	7.687006600588088e-31	0.9	0.4
-0.6884422110552764	0.31155778894472363	0.31155778894472363	1.7057476603375185e-28	0.9	0.4
-0.6834170854271358	0.3165829145728643	0.3165829145728643	3.7860991336104987e-26	0.9	0.4
-0.6783919597989949	0.32160804020100503	0.32160804020100503	8.26425114274571e-24	0.9	0.4
-0.6733668341708543	0.32663316582914576	0.32663316582914576	1.8385788722711417e-21	0.9	0.4
-0.6683417085427136	0.3316582914572864	0.3316582914572864	4.080252782051401e-19	0.9	0.4
-0.6633165829145728	0.33668341708542715	0.33668341708542715	8.881168593721883e-17	0.9	0.4
-0.6582914572864322	0.3417085427135678	0.3417085427135678	1.9826801648910475e-14	0.9	0.4
-0.6532663316582914	0.34673366834170855	0.34673366834170855	4.396966981629309e-12	0.9	0.4
-0.6482412060301508	0.35175879396984927	0.35175879396984927	9.539553459915924e-10	0.9	0.4
-0.6432160804020101	0.35678391959798994	0.35678391959798994	2.1393971822465077e-7	0.9	0.4
-0.6381909547738693	0.36180904522613067	0.36180904522613067	4.7371900831992854e-5	0.9	0.4
-0.6331658291457287	0.36683417085427134	0.36683417085427134	0.010115386262242086	0.9	0.4
-0.6281407035175879	0.37185929648241206	0.37185929648241206	0.24218161653146814	0.9	0.4
-0.6231155778894473	0.3768844221105528	0.3768844221105528	0.563655410407367	0.9	0.4
-0.6180904522613065	0.38190954773869346	0.38190954773869346	0.6	0.9	0.4
-0.6130653266331658	0.3869346733668342	0.3869346733668342	0.6	0.9	0.4
-0.6080402010050252	0.39195979899497485	0.39195979899497485	0.6	0.9	0.4
-0.6030150753768844	0.3969849246231156	0.3969849246231156	0.6	0.9	0.4
-0.5979899497487438	0.4020100502512563	0.4020100502512563	0.6	0.9	0.4
-0.592964824120603	0.40703517587939697	0.40703517587939697	0.6	0.9	0.4
-0.5879396984924623	0.4120603015075377	0.4120603015075377	0.6	0.9	0.4
-0.5829145728643217	0.41708542713567837	0.41708542713567837	0.6	0.9	0.4
-0.5778894472361809	0.4221105527638191	0.4221105527638191	0.6	0.9	0.4
-0.5728643216080402	0.4271356783919598	0.4271356783919598	0.6	0.9	0.4
-0.5678391959798995	0.4321608040201005	0.4321608040201005	0.6	0.9	0.4
-0.5628140703517588	0.4371859296482412	0.4371859296482412	0.6	0.9	0.4
-0.5577889447236181	0.44221105527638194	0.44221105527638194	0.6	0.9	0.4
-0.5527638190954773	0.4472361809045226	0.4472361809045226	0.6	0.9	0.4
-0.5477386934673367	0.45226130653266333	0.45226130653266333	0.6	0.9	0.4
-0.542713567839196	0.457286432160804	0.457286432160804	0.6	0.9	0.4
-0.5376884422110553	0.4623115577889447	0.4623115577889447	0.6	0.9	0.4
-0.5326633165829145	0.46733668341708545	0.46733668341708545	0.6	0.9	0.4
-0.5276381909547738	0.4723618090452261	0.4723618090452261	0.6	0.9	0.4
-0.5226130653266332	0.47738693467336685	0.47738693467336685	0.6	0.9	0.4
-0.5175879396984925	0.4824120603015075	0.4824120603015075	0.6	0.9	0.4
-0.5125628140703518	0.48743718592964824	0.48743718592964824	0.6	0.9	0.4
-0.507537688442211	0.49246231155778897	0.49246231155778897	0.6	0.9	0.4
-0.5025125628140703	0.49748743718592964	0.49748743718592964	0.6	0.9	0.4
-0.4974874371859297	0.5025125628140703	0.5025125628140703	0.6	0.9	0.4
-0.49246231155778897	0.507537688442211	0.507537688442211	0.6	0.9	0.4
-0.48743718592964824	0.5125628140703518	0.5125628140703518	0.6	0.9	0.4
-0.4824120603015075	0.5175879396984925	0.5175879396984925	0.6	0.9	0.4
-0.4773869346733668	0.5226130653266332	0.5226130653266332	0.6	0.9	0.4
-0.4723618090452262	0.5276381909547738	0.5276381909547738	0.6	0.9	0.4
-0.46733668341708545	0.5326633165829145	0.5326633165829145	0.6	0.9	0.4
-0.4623115577889447	0.5376884422110553	0.5376884422110553	0.6	0.9	0.4
-0.457286432160804	0.542713567839196	0.542713567839196	0.6	0.9	0.4
-0.4522613065326633	0.5477386934673367	0.5477386934673367	0.6	0.9	0.4
-0.44723618090452266	0.5527638190954773	0.5527638190954773	0.6	0.9	0.4
-0.44221105527638194	0.5577889447236181	0.5577889447236181	0.6	0.9	0.4
-0.4371859296482412	0.5628140703517588	0.5628140703517588	0.6	0.9	0.4
-0.4321608040201005	0.5678391959798995	0.5678391959798995	0.6	0.9	0.4
-0.42713567839195976	0.5728643216080402	0.5728643216080402	0.6	0.9	0.4
-0.42211055276381915	0.5778894472361809	0.5778894472361809	0.6	0.9	0.4
-0.4170854271356784	0.5829145728643216	0.5829145728643216	0.6	0.9	0.4
-0.4120603015075377	0.5879396984924623	0.5879396984924623	0.6	0.9	0.4
-0.40703517587939697	0.592964824120603	0.592964824120603	0.6	0.9	0.4
-0.40201005025125625	0.5979899497487438	0.5979899497487438	0.6	0.9	0.4
-0.39698492462311563	0.6030150753768844	0.6030150753768844	0.6	0.9	0.4
-0.3919597989949749	0.6080402010050251	0.6080402010050251	0.6	0.9	0.4
-0.3869346733668342	0.6130653266331658	0.6130653266331658	0.6	0.9	0.4
-0.38190954773869346	0.6180904522613065	0.6180904522613065	0.6	0.9	0.4
-0.37688442211055273	0.6231155778894473	0.6231155778894473	0.6	0.9	0.4
-0.371859296482412	0.628140703517588	0.628140703517588	0.6	0.9	0.4
-0.3668341708542714	0.6331658291457286	0.6331658291457286	0.6	0.9	0.4
-0.36180904522613067	0.6381909547738693	0.6381909547738693	0.6	0.9	0.4
-0.35678391959798994	0.6432160804020101	0.6432160804020101	0.6	0.9	0.4
-0.3517587939698492	0.6482412060301508	0.6482412060301508	0.6	0.9	0.4
-0.3467336683417085	0.6532663316582915	0.6532663316582915	0.6	0.9	0.4
-0.3417085427135679	0.6582914572864321	0.6582914572864321	0.6	0.9	0.4
-0.33668341708542715	0.6633165829145728	0.6633165829145728	0.6	0.9	0.4
-0.3316582914572864	0.6683417085427136	0.6683417085427136	0.6	0.9	0.4
-0.3266331658291457	0.6733668341708543	0.6733668341708543	0.6	0.9	0.4
-0.321608040201005	0.678391959798995	0.678391959798995	0.6	0.9	0.4
-0.31658291457286436	0.6834170854271356	0.6834170854271356	0.6	0.9	0.4
-0.31155778894472363	0.6884422110552764	0.6884422110552764	0.6	0.9	0.4
-0.3065326633165829	0.6934673366834171	0.6934673366834171	0.6	0.9	0.4
-0.3015075376884422	0.6984924623115578	0.6984924623115578	0.6	0.9	0.4
-0.29648241206030146	0.7035175879396985	0.7035175879396985	0.6	0.9	0.4
-0.29145728643216084	0.7085427135678392	0.7085427135678392	0.6	0.9	0.4
-0.2864321608040201	0.7135678391959799	0.7135678391959799	0.6	0.9	0.4
-0.2814070351758794	0.7185929648241206	0.7185929648241206	0.6	0.9	0.4
-0.27638190954773867	0.7236180904522613	0.7236180904522613	0.6	0.9	0.4
-0.27135678391959794	0.7286432160804021	0.7286432160804021	0.6	0.9	0.4
-0.26633165829145733	0.7336683417085427	0.7336683417085427	0.6	0.9	0.4
-0.2613065326633166	0.7386934673366834	0.7386934673366834	0.6	0.9	0.4
-0.2562814070351759	0.7437185929648241	0.7437185929648241	0.6	0.9	0.4
-0.25125628140703515	0.7487437185929648	0.7487437185929648	0.6	0.9	0.4
-0.24623115577889443	0.7537688442211056	0.7537688442211056	0.6	0.9	0.4
-0.24120603015075381	0.7587939698492462	0.7587939698492462	0.6	0.9	0.4
-0.2361809045226131	0.7638190954773869	0.7638190954773869	0.6	0.9	0.4
-0.23115577889447236	0.7688442211055276	0.7688442211055276	0.6	0.9	0.4
-0.22613065326633164	0.7738693467336684	0.7738693467336684	0.6	0.9	0.4
-0.2211055276381909	0.7788944723618091	0.7788944723618091	0.6	0.9	0.4
-0.2160804020100503	0.7839195979899497	0.7839195979899497	0.6	0.9	0.4
-0.21105527638190957	0.7889447236180904	0.7889447236180904	0.6	0.9	0.4
-0.20603015075376885	0.7939698492462312	0.7939698492462312	0.6	0.9	0.4
-0.20100502512562812	0.7989949748743719	0.7989949748743719	0.6	0.9	0.4
-0.1959798994974874	0.8040201005025126	0.8040201005025126	0.6	0.9	0.4
-0.19095477386934678	0.8090452261306532	0.8090452261306532	0.6	0.9	0.4
-0.18592964824120606	0.8140703517587939	0.8140703517587939	0.6	0.9	0.4
-0.18090452261306533	0.8190954773869347	0.8190954773869347	0.6	0.9	0.4
-0.1758793969849246	0.8241206030150754	0.8241206030150754	0.6	0.9	0.4
-0.17085427135678388	0.8291457286432161	0.8291457286432161	0.6	0.9	0.4
-0.16582914572864327	0.8341708542713567	0.8341708542713567	0.6	0.9	0.4
-0.16080402010050254	0.8391959798994975	0.8391959798994975	0.6	0.9	0.4
-0.15577889447236182	0.8442211055276382	0.8442211055276382	0.6	0.9	0.4
-0.1507537688442211	0.8492462311557789	0.8492462311557789	0.6	0.9	0.4
-0.14572864321608037	0.8542713567839196	0.8542713567839196	0.6	0.9	0.4
-0.14070351758793975	0.8592964824120602	0.8592964824120602	0.6	0.9	0.4
-0.13567839195979903	0.864321608040201	0.864321608040201	0.6	0.9	0.4
-0.1306532663316583	0.8693467336683417	0.8693467336683417	0.6	0.9	0.4
-0.12562814070351758	0.8743718592964824	0.8743718592964824	0.6	0.9	0.4
-0.12060301507537685	0.8793969849246231	0.8793969849246231	0.6	0.9	0.4
-0.11557788944723613	0.8844221105527639	0.8844221105527639	0.6	0.9	0.4
-0.11055276381909551	0.8894472361809045	0.8894472361809045	0.6	0.9	0.4
-0.10552763819095479	0.8944723618090452	0.8944723618090452	0.6	0.9	0.4
-0.10050251256281406	0.8994974874371859	0.8994974874371859	0.6	0.9	0.4
-0.09547738693467334	0.9045226130653267	0.9045226130653267	0.6	0.9	0.4
-0.09045226130653261	0.9095477386934674	0.9095477386934674	0.6	0.9	0.4
-0.085427135678392	0.914572864321608	0.914572864321608	0.6	0.9	0.4
-0.08040201005025127	0.9195979899497487	0.9195979899497487	0.6	0.9	0.4
-0.07537688442211055	0.9246231155778895	0.9246231155778895	0.6020518131927359	0.9	0.4
-0.07035175879396982	0.9296482412060302	0.9296482412060302	0.6092210576541921	0.9	0.4
-0.0653266331658291	0.9346733668341709	0.9346733668341709	0.6210047181114945	0.9	0.4
-0.06030150753768848	0.9396984924623115	0.9396984924623115	0.6335166308080651	0.9	0.4
-0.055276381909547756	0.9447236180904522	0.9447236180904522	0.6423558427143045	0.9	0.4
-0.05025125628140703	0.949748743718593	0.949748743718593	0.6452324134398686	0.9	0.4
-0.045226130653266305	0.9547738693467337	0.9547738693467337	0.6448414368804907	0.9	0.4
-0.04020100502512558	0.9597989949748744	0.9597989949748744	0.6429713359913602	0.9	0.4
-0.035175879396984966	0.964824120603015	0.964824120603015	0.6393918315411882	0.9	0.4
-0.03015075376884424	0.9698492462311558	0.9698492462311558	0.6347368063845343	0.9	0.4
-0.025125628140703515	0.9748743718592965	0.9748743718592965	0.6289685022877037	0.9	0.4
-0.02010050251256279	0.9798994974874372	0.9798994974874372	0.6208265015603344	0.9	0.4
-0.015075376884422065	0.9849246231155779	0.9849246231155779	0.6073076817977473	0.9	0.4
-0.01005025125628145	0.9899497487437185	0.9899497487437185	0.5828580012267511	0.9	0.4
-0.005025125628140725	0.9949748743718593	0.9949748743718593	0.5392285551914389	0.9	0.4
0.0	1.0	1.0	0.4736293088071479	0.9	0.4


==> input/LWR12_CentralRelaxationLimit_a4_3.dat <==
-1.0	0.0	0.0	1.8795999685969764e-74	0.8056776645509625	0.1608835008437279
-0.9949748743718593	0.005025125628140704	0.005025125628140704	3.7591999371939536e-74	0.9	0.16088350084372563
-0.9899497487437185	0.010050251256281407	0.010050251256281407	9.45313193194954e-74	0.9	0.1608835008437225
-0.9849246231155779	0.01507537688442211	0.01507537688442211	2.7123319542895836e-73	0.9	0.16088350084371827
-0.9798994974874372	0.020100502512562814	0.020100502512562814	8.431002465944718e-73	0.9	0.16088350084371278
-0.9748743718592965	0.02512562814070352	0.02512562814070352	1.9783802359962364e-72	0.9	0.1608835008437057
-0.9698492462311558	0.03015075376884422	0.03015075376884422	4.783933047130718e-72	0.9	0.1608835008436965
-0.964824120603015	0.035175879396984924	0.035175879396984924	1.4384497280757898e-71	0.9	0.1608835008436845
-0.9597989949748744	0.04020100502512563	0.04020100502512563	5.581417536477068e-71	0.9	0.1608835008436689
-0.9547738693467337	0.04522613065326633	0.04522613065326633	1.4135338311575397e-70	0.9	0.1608835008436486
-0.949748743718593	0.05025125628140704	0.05025125628140704	2.970565407323491e-70	0.9	0.1608835008436222
-0.9447236180904522	0.05527638190954774	0.05527638190954774	7.679256453339961e-70	0.9	0.16088350084358796
-0.9396984924623115	0.06030150753768844	0.06030150753768844	2.872694033646558e-69	0.9	0.16088350084354341
-0.9346733668341709	0.06532663316582915	0.06532663316582915	1.0716789084376166e-68	0.9	0.16088350084348554
-0.9296482412060302	0.07035175879396985	0.07035175879396985	2.290726236626808e-68	0.9	0.16088350084341033
-0.9246231155778895	0.07537688442211055	0.07537688442211055	4.902569410727843e-68	0.9	0.16088350084331257
-0.9195979899497487	0.08040201005025126	0.08040201005025126	1.4142137934731423e-67	0.9	0.16088350084318545
-0.914572864321608	0.08542713567839195	0.08542713567839195	6.246037362446409e-67	0.9	0.16088350084302017
-0.9095477386934674	0.09045226130653267	0.09045226130653267	1.9097206319591442e-66	0.9	0.16088350084280534
-0.9045226130653267	0.09547738693467336	0.09547738693467336	3.793482524607922e-66	0.9	0.16088350084252614
-0.8994974874371859	0.10050251256281408	0.10050251256281408	8.631340716216154e-66	0.9	0.1608835008421632
-0.8944723618090452	0.10552763819095477	0.10552763819095477	2.82538928786547e-65	0.9	0.16088350084169145
-0.8894472361809045	0.11055276381909548	0.11055276381909548	1.285401647006126e-64	0.9	0.1608835008410783
-0.8844221105527639	0.11557788944723618	0.11557788944723618	3.303255636879686e-64	0.9	0.16088350084028125
-0.8793969849246231	0.12060301507537688	0.12060301507537688	6.483742999499377e-64	0.9	0.16088350083924519
-0.8743718592964824	0.12562814070351758	0.12562814070351758	1.591010283213289e-63	0.9	0.1608835008378985
-0.8693467336683417	0.1306532663316583	0.1306532663316583	5.970305790948569e-63	0.9	0.16088350083614808
-0.864321608040201	0.135678391959799	0.135678391959799	2.4916976152526353e-62	0.9	0.16088350083387276
-0.8592964824120604	0.1407035175879397	0.1407035175879397	5.530961158932983e-62	0.9	0.16088350083091515
-0.8542713567839196	0.1457286432160804	0.1457286432160804	1.1220440173429366e-61	0.9	0.16088350082707073
-0.8492462311557789	0.1507537688442211	0.1507537688442211	3.045452846407453e-61	0.9	0.16088350082207373
-0.8442211055276382	0.15577889447236182	0.15577889447236182	1.3115904276618805e-60	0.9	0.16088350081557853
-0.8391959798994975	0.16080402010050251	0.16080402010050251	4.584742973366772e-60	0.9	0.1608835008071361
-0.8341708542713568	0.1658291457286432	0.1658291457286432	9.288884798381015e-60	0.9	0.1608835007961628
-0.8291457286432161	0.1708542713567839	0.1708542713567839	1.998969597970361e-59	0.9	0.1608835007818997
-0.8241206030150754	0.17587939698492464	0.17587939698492464	6.068776260183871e-59	0.9	0.1608835007633605
-0.8190954773869347	0.18090452261306533	0.18090452261306533	2.8095369348622683e-58	0.9	0.16088350073926247
-0.8140703517587939	0.18592964824120603	0.18592964824120603	8.179250135556039e-58	0.9	0.16088350070793803
-0.8090452261306533	0.19095477386934673	0.19095477386934673	1.5956636651178437e-57	0.9	0.16088350066721901
-0.8040201005025126	0.19597989949748743	0.19597989949748743	3.6865342154615865e-57	0.9	0.16088350061428613
-0.7989949748743719	0.20100502512562815	0.20100502512562815	1.2571154110977795e-56	0.9	0.16088350054547287
-0.7939698492462312	0.20603015075376885	0.20603015075376885	5.670170625066077e-56	0.9	0.1608835004560138
-0.7889447236180904	0.21105527638190955	0.21105527638190955	1.3908393994497812e-55	0.9	0.16088350033972376
-0.7839195979899498	0.21608040201005024	0.21608040201005024	2.7419752407018366e-55	0.9	0.16088350018857714
-0.778894472361809	0.22110552763819097	0.22110552763819097	6.917603800006203e-55	0.9	0.16088349999212662
-0.7738693467336684	0.22613065326633167	0.22613065326633167	2.7035997300209207e-54	0.9	0.16088349973674634
-0.7688442211055276	0.23115577889447236	0.23115577889447236	1.0888278002910132e-53	0.9	0.16088349940481933
-0.7638190954773869	0.23618090452261306	0.23618090452261306	2.3386778396097653e-53	0.9	0.16088349897384466
-0.7587939698492463	0.24120603015075376	0.24120603015075376	4.7724282860804e-53	0.9	0.1608834984145113
-0.7537688442211055	0.24623115577889448	0.24623115577889448	1.3281848072567725e-52	0.9	0.16088349768660415
-0.7487437185929648	0.25125628140703515	0.25125628140703515	6.263462719561774e-52	0.9	0.16088349673612967
-0.7437185929648241	0.2562814070351759	0.2562814070351759	1.7044999249249182e-51	0.9	0.16088349550201064
-0.7386934673366834	0.2613065326633166	0.2613065326633166	4.4585590960018026e-51	0.9	0.16088349392158321
-0.7336683417085428	0.2663316582914573	0.2663316582914573	1.4457589964991582e-49	0.9	0.16088349188047707
-0.728643216080402	0.271356783919598	0.271356783919598	3.027155668690597e-47	0.9	0.16088348911115963
-0.7236180904522613	0.27638190954773867	0.27638190954773867	6.644142118622308e-45	0.9	0.1608834853254204
-0.7185929648241206	0.2814070351758794	0.2814070351758794	1.4695676297109466e-42	0.9	0.16088348082339424
-0.7135678391959799	0.2864321608040201	0.2864321608040201	3.2600340790194932e-40	0.9	0.16088347630332062
-0.7085427135678393	0.2914572864321608	0.2914572864321608	7.147586823501192e-38	0.9	0.16088346949368607
-0.7035175879396984	0.2964824120603015	0.2964824120603015	1.583061084876885e-35	0.9	0.16088345293659456
-0.6984924623115578	0.3015075376884422	0.3015075376884422	3.513156454084648e-33	0.9	0.16088342799684133
-0.6934673366834171	0.3065326633165829	0.3065326633165829	7.687006600588088e-31	0.9	0.16088342923795557
-0.6884422110552764	0.31155778894472363	0.31155778894472363	1.7057476603375185e-28	0.9	0.16088398609425958
-0.6834170854271358	0.3165829145728643	0.3165829145728643	3.7860991336104987e-26	0.9	0.16092045783600345
-0.6783919597989949	0.32160804020100503	0.32160804020100503	8.26425114274571e-24	0.9	0.1632805406932164
-0.6733668341708543	0.32663316582914576	0.32663316582914576	1.8385788722711417e-21	0.9	0.2055953450220484
-0.6683417085427136	0.3316582914572864	0.3316582914572864	4.080252782051401e-19	0.9	0.3220706489442705
-0.6633165829145728	0.33668341708542715	0.33668341708542715	8.881168593721883e-17	0.9	0.39658880047483447
-0.6582914572864322	0.3417085427135678	0.3417085427135678	1.9826801648910475e-14	0.9	0.4
-0.6532663316582914	0.34673366834170855	0.34673366834170855	4.396966981629309e-12	0.9	0.4
-0.6482412060301508	0.35175879396984927	0.35175879396984927	9.539553459915924e-10	0.9	0.4
-0.6432160804020101	0.35678391959798994	0.35678391959798994	2.1393971822465077e-7	0.9	0.4
-0.6381909547738693	0.36180904522613067	0.36180904522613067	4.7371900831992854e-5	0.9	0.4
-0.6331658291457287	0.36683417085427134	0.36683417085427134	0.010115386262242086	0.9	0.4
-0.6281407035175879	0.37185929648241206	0.37185929648241206	0.24218161653146814	0.9	0.4
-0.6231155778894473	0.3768844221105528	0.3768844221105528	0.563655410407367	0.9	0.4
-0.6180904522613065	0.38190954773869346	0.38190954773869346	0.6	0.9	0.4
-0.6130653266331658	0.3869346733668342	0.3869346733668342	0.6	0.9	0.4
-0.6080402010050252	0.39195979899497485	0.39195979899497485	0.6	0.9	0.4
-0.6030150753768844	0.3969849246231156	0.3969849246231156	0.6	0.9	0.4
-0.5979899497487438	0.4020100502512563	0.4020100502512563	0.6	0.9	0.4
-0.592964824120603	0.40703517587939697	0.40703517587939697	0.6	0.9	0.4
-0.5879396984924623	0.4120603015075377	0.4120603015075377	0.6	0.9	0.4
-0.5829145728643217	0.41708542713567837	0.41708542713567837	0.6	0.9	0.4
-0.5778894472361809	0.4221105527638191	0.4221105527638191	0.6	0.9	0.4
-0.5728643216080402	0.4271356783919598	0.4271356783919598	0.6	0.9	0.4
-0.5678391959798995	0.4321608040201005	0.4321608040201005	0.6	0.9	0.4
-0.5628140703517588	0.4371859296482412	0.4371859296482412	0.6	0.9	0.4
-0.5577889447236181	0.44221105527638194	0.44221105527638194	0.6	0.9	0.4
-0.5527638190954773	0.4472361809045226	0.4472361809045226	0.6	0.9	0.4
-0.5477386934673367	0.45226130653266333	0.45226130653266333	0.6	0.9	0.4
-0.542713567839196	0.457286432160804	0.457286432160804	0.6	0.9	0.4
-0.5376884422110553	0.4623115577889447	0.4623115577889447	0.6	0.9	0.4
-0.5326633165829145	0.46733668341708545	0.46733668341708545	0.6	0.9	0.4
-0.5276381909547738	0.4723618090452261	0.4723618090452261	0.6	0.9	0.4
-0.5226130653266332	0.47738693467336685	0.47738693467336685	0.6	0.9	0.4
-0.5175879396984925	0.4824120603015075	0.4824120603015075	0.6	0.9	0.4
-0.5125628140703518	0.48743718592964824	0.48743718592964824	0.6	0.9	0.4
-0.507537688442211	0.49246231155778897	0.49246231155778897	0.6	0.9	0.4
-0.5025125628140703	0.49748743718592964	0.49748743718592964	0.6	0.9	0.4
-0.4974874371859297	0.5025125628140703	0.5025125628140703	0.6	0.9	0.4
-0.49246231155778897	0.507537688442211	0.507537688442211	0.6	0.9	0.4
-0.48743718592964824	0.5125628140703518	0.5125628140703518	0.6	0.9	0.4
-0.4824120603015075	0.5175879396984925	0.5175879396984925	0.6	0.9	0.4
-0.4773869346733668	0.5226130653266332	0.5226130653266332	0.6	0.9	0.4
-0.4723618090452262	0.5276381909547738	0.5276381909547738	0.6	0.9	0.4
-0.46733668341708545	0.5326633165829145	0.5326633165829145	0.6	0.9	0.4
-0.4623115577889447	0.5376884422110553	0.5376884422110553	0.6	0.9	0.4
-0.457286432160804	0.542713567839196	0.542713567839196	0.6	0.9	0.4
-0.4522613065326633	0.5477386934673367	0.5477386934673367	0.6	0.9	0.4
-0.44723618090452266	0.5527638190954773	0.5527638190954773	0.6	0.9	0.4
-0.44221105527638194	0.5577889447236181	0.5577889447236181	0.6	0.9	0.4
-0.4371859296482412	0.5628140703517588	0.5628140703517588	0.6	0.9	0.4
-0.4321608040201005	0.5678391959798995	0.5678391959798995	0.6	0.9	0.4
-0.42713567839195976	0.5728643216080402	0.5728643216080402	0.6	0.9	0.4
-0.42211055276381915	0.5778894472361809	0.5778894472361809	0.6	0.9	0.4
-0.4170854271356784	0.5829145728643216	0.5829145728643216	0.6	0.9	0.4
-0.4120603015075377	0.5879396984924623	0.5879396984924623	0.6	0.9	0.4
-0.40703517587939697	0.592964824120603	0.592964824120603	0.6	0.9	0.4
-0.40201005025125625	0.5979899497487438	0.5979899497487438	0.6	0.9	0.4
-0.39698492462311563	0.6030150753768844	0.6030150753768844	0.6	0.9	0.4
-0.3919597989949749	0.6080402010050251	0.6080402010050251	0.6	0.9	0.4
-0.3869346733668342	0.6130653266331658	0.6130653266331658	0.6	0.9	0.4
-0.38190954773869346	0.6180904522613065	0.6180904522613065	0.6	0.9	0.4
-0.37688442211055273	0.6231155778894473	0.6231155778894473	0.6	0.9	0.4
-0.371859296482412	0.628140703517588	0.628140703517588	0.6	0.9	0.4
-0.3668341708542714	0.6331658291457286	0.6331658291457286	0.6	0.9	0.4
-0.36180904522613067	0.6381909547738693	0.6381909547738693	0.6	0.9	0.4
-0.35678391959798994	0.6432160804020101	0.6432160804020101	0.6	0.9	0.4
-0.3517587939698492	0.6482412060301508	0.6482412060301508	0.6	0.9	0.4
-0.3467336683417085	0.6532663316582915	0.6532663316582915	0.6	0.9	0.4
-0.3417085427135679	0.6582914572864321	0.6582914572864321	0.6	0.9	0.4
-0.33668341708542715	0.6633165829145728	0.6633165829145728	0.6	0.9	0.4
-0.3316582914572864	0.6683417085427136	0.6683417085427136	0.6	0.9	0.4
-0.3266331658291457	0.6733668341708543	0.6733668341708543	0.6	0.9	0.4
-0.321608040201005	0.678391959798995	0.678391959798995	0.6	0.9	0.4
-0.31658291457286436	0.6834170854271356	0.6834170854271356	0.6	0.9	0.4
-0.31155778894472363	0.6884422110552764	0.6884422110552764	0.6	0.9	0.4
-0.3065326633165829	0.6934673366834171	0.6934673366834171	0.6	0.9	0.4
-0.3015075376884422	0.6984924623115578	0.6984924623115578	0.6	0.9	0.4
-0.29648241206030146	0.7035175879396985	0.7035175879396985	0.6	0.9	0.4
-0.29145728643216084	0.7085427135678392	0.7085427135678392	0.6	0.9	0.4
-0.2864321608040201	0.7135678391959799	0.7135678391959799	0.6	0.9	0.4
-0.2814070351758794	0.7185929648241206	0.7185929648241206	0.6	0.9	0.4
-0.27638190954773867	0.7236180904522613	0.7236180904522613	0.6	0.9	0.4
-0.27135678391959794	0.7286432160804021	0.7286432160804021	0.6	0.9	0.4
-0.26633165829145733	0.7336683417085427	0.7336683417085427	0.6	0.9	0.4
-0.2613065326633166	0.7386934673366834	0.7386934673366834	0.6	0.9	0.4
-0.2562814070351759	0.7437185929648241	0.7437185929648241	0.6	0.9	0.4
-0.25125628140703515	0.7487437185929648	0.7487437185929648	0.6	0.9	0.4
-0.24623115577889443	0.7537688442211056	0.7537688442211056	0.6	0.9	0.4
-0.24120603015075381	0.7587939698492462	0.7587939698492462	0.6	0.9	0.4
-0.2361809045226131	0.7638190954773869	0.7638190954773869	0.6	0.9	0.4
-0.23115577889447236	0.7688442211055276	0.7688442211055276	0.6	0.9	0.4
-0.22613065326633164	0.7738693467336684	0.7738693467336684	0.6	0.9	0.4
-0.2211055276381909	0.7788944723618091	0.7788944723618091	0.6	0.9	0.4
-0.2160804020100503	0.7839195979899497	0.7839195979899497	0.6	0.9	0.4
-0.21105527638190957	0.7889447236180904	0.7889447236180904	0.6	0.9	0.4
-0.20603015075376885	0.7939698492462312	0.7939698492462312	0.6	0.9	0.4
-0.20100502512562812	0.7989949748743719	0.7989949748743719	0.6	0.9	0.4
-0.1959798994974874	0.8040201005025126	0.8040201005025126	0.605442919265417	0.9	0.4
-0.19095477386934678	0.8090452261306532	0.8090452261306532	0.6927325644569909	0.9	0.4
-0.18592964824120606	0.8140703517587939	0.8140703517587939	0.8371060924927254	0.9	0.4
-0.18090452261306533	0.8190954773869347	0.8190954773869347	0.8965336780950429	0.9	0.4
-0.1758793969849246	0.8241206030150754	0.8241206030150754	0.8999905965195192	0.9	0.4
-0.17085427135678388	0.8291457286432161	0.8291457286432161	0.8999999783708835	0.9	0.4
-0.16582914572864327	0.8341708542713567	0.8341708542713567	0.9000000030925689	0.9	0.4
-0.16080402010050254	0.8391959798994975	0.8391959798994975	0.9000000023659851	0.9	0.4
-0.15577889447236182	0.8442211055276382	0.8442211055276382	0.9000000013059555	0.9	0.4
-0.1507537688442211	0.8492462311557789	0.8492462311557789	0.9000000007238522	0.9	0.4
-0.14572864321608037	0.8542713567839196	0.8542713567839196	0.9000000005346446	0.9	0.4
-0.14070351758793975	0.8592964824120602	0.8592964824120602	0.9000000004218794	0.9	0.4
-0.13567839195979903	0.864321608040201	0.864321608040201	0.9000000003020159	0.9	0.4
-0.1306532663316583	0.8693467336683417	0.8693467336683417	0.9000000002033481	0.9	0.4
-0.12562814070351758	0.8743718592964824	0.8743718592964824	0.900000000139	0.9	0.4
-0.12060301507537685	0.8793969849246231	0.8793969849246231	0.9000000000984112	0.9	0.4
-0.11557788944723613	0.8844221105527639	0.8844221105527639	0.9000000000701429	0.9	0.4
-0.11055276381909551	0.8894472361809045	0.8894472361809045	0.9000000000493344	0.9	0.4
-0.10552763819095479	0.8944723618090452	0.8944723618090452	0.9000000000343914	0.9	0.4
-0.10050251256281406	0.8994974874371859	0.8994974874371859	0.9000000000240199	0.9	0.4
-0.09547738693467334	0.9045226130653267	0.9045226130653267	0.900000000016856	0.9	0.4
-0.09045226130653261	0.9095477386934674	0.9095477386934674	0.9000000000118438	0.9	0.4
-0.085427135678392	0.914572864321608	0.914572864321608	0.9000000000083105	0.9	0.4
-0.08040201005025127	0.9195979899497487	0.9195979899497487	0.9000000000058253	0.9	0.4
-0.07537688442211055	0.9246231155778895	0.9246231155778895	0.900000000004084	0.9	0.4
-0.07035175879396982	0.9296482412060302	0.9296482412060302	0.9000000000028645	0.9	0.4
-0.0653266331658291	0.9346733668341709	0.9346733668341709	0.9000000000020093	0.9	0.4
-0.06030150753768848	0.9396984924623115	0.9396984924623115	0.9000000000014091	0.9	0.4
-0.055276381909547756	0.9447236180904522	0.9447236180904522	0.9000000000009882	0.9	0.4
-0.05025125628140703	0.949748743718593	0.949748743718593	0.900000000000693	0.9	0.4
-0.045226130653266305	0.9547738693467337	0.9547738693467337	0.9000000000004861	0.9	0.4
-0.04020100502512558	0.9597989949748744	0.9597989949748744	0.900000000000341	0.9	0.4
-0.035175879396984966	0.964824120603015	0.964824120603015	0.9000000000002392	0.9	0.4
-0.03015075376884424	0.9698492462311558	0.9698492462311558	0.9000000000001677	0.9	0.4
-0.025125628140703515	0.9748743718592965	0.9748743718592965	0.9000000000001176	0.9	0.4
-0.02010050251256279	0.9798994974874372	0.9798994974874372	0.9000000000000825	0.9	0.4
-0.015075376884422065	0.9849246231155779	0.9849246231155779	0.900000000000058	0.9	0.4
-0.01005025125628145	0.9899497487437185	0.9899497487437185	0.9000000000000408	0.9	0.4
-0.005025125628140725	0.9949748743718593	0.9949748743718593	0.9000000000000288	0.9	0.4
0.0	1.0	1.0	0.9000000000000211	0.9	0.4


==> input/LWR12_CentralRelaxationLimit_a8_3.dat <==
-1.0	0.0	0.0	1.8795999685969764e-74	0.98046481310332	0.0230303992915273
-0.9949748743718593	0.005025125628140704	0.005025125628140704	3.7591999371939536e-74	0.8999999999999996	0.0230303992915273
-0.9899497487437185	0.010050251256281407	0.010050251256281407	9.45313193194954e-74	0.8999999999999999	0.0230303992915273
-0.9849246231155779	0.01507537688442211	0.01507537688442211	2.7123319542895836e-73	0.9	0.023030399291527302
-0.9798994974874372	0.020100502512562814	0.020100502512562814	8.431002465944718e-73	0.9	0.02303039929152731
-0.9748743718592965	0.02512562814070352	0.02512562814070352	1.9783802359962364e-72	0.9	0.023030399291527313
-0.9698492462311558	0.03015075376884422	0.03015075376884422	4.783933047130718e-72	0.9	0.023030399291527316
-0.964824120603015	0.035175879396984924	0.035175879396984924	1.4384497280757898e-71	0.9	0.023030399291527323
-0.9597989949748744	0.04020100502512563	0.04020100502512563	5.581417536477068e-71	0.9	0.023030399291527327
-0.9547738693467337	0.04522613065326633	0.04522613065326633	1.4135338311575397e-70	0.9	0.023030399291527327
-0.949748743718593	0.05025125628140704	0.05025125628140704	2.970565407323491e-70	0.9	0.02303039929152733
-0.9447236180904522	0.05527638190954774	0.05527638190954774	7.679256453339961e-70	0.9	0.023030399291527337
-0.9396984924623115	0.06030150753768844	0.06030150753768844	2.872694033646558e-69	0.9	0.023030399291527344
-0.9346733668341709	0.06532663316582915	0.06532663316582915	1.0716789084376166e-68	0.9	0.023030399291527347
-0.9296482412060302	0.07035175879396985	0.07035175879396985	2.290726236626808e-68	0.9	0.02303039929152735
-0.9246231155778895	0.07537688442211055	0.07537688442211055	4.902569410727843e-68	0.9	0.023030399291527354
-0.9195979899497487	0.08040201005025126	0.08040201005025126	1.4142137934731423e-67	0.9	0.023030399291527358
-0.914572864321608	0.08542713567839195	0.08542713567839195	6.246037362446409e-67	0.9	0.023030399291527358
-0.9095477386934674	0.09045226130653267	0.09045226130653267	1.9097206319591442e-66	0.9	0.023030399291527358
-0.9045226130653267	0.09547738693467336	0.09547738693467336	3.793482524607922e-66	0.9	0.023030399291527358
-0.8994974874371859	0.10050251256281408	0.10050251256281408	8.631340716216154e-66	0.9	0.02303039929152736
-0.8944723618090452	0.10552763819095477	0.10552763819095477	2.82538928786547e-65	0.9	0.023030399291527365
-0.8894472361809045	0.11055276381909548	0.11055276381909548	1.285401647006126e-64	0.9	0.023030399291527365
-0.8844221105527639	0.11557788944723618	0.11557788944723618	3.303255636879686e-64	0.9	0.023030399291527368
-0.8793969849246231	0.12060301507537688	0.12060301507537688	6.483742999499377e-64	0.9	0.02303039929152737
-0.8743718592964824	0.12562814070351758	0.12562814070351758	1.591010283213289e-63	0.9	0.023030399291527375
-0.8693467336683417	0.1306532663316583	0.1306532663316583	5.970305790948569e-63	0.9	0.02303039929152738
-0.864321608040201	0.135678391959799	0.135678391959799	2.4916976152526353e-62	0.9	0.023030399291527382
-0.8592964824120604	0.1407035175879397	0.1407035175879397	5.530961158932983e-62	0.9	0.023030399291527386
-0.8542713567839196	0.1457286432160804	0.1457286432160804	1.1220440173429366e-61	0.9	0.023030399291527386
-0.8492462311557789	0.1507537688442211	0.1507537688442211	3.045452846407453e-61	0.9	0.02303039929152739
-0.8442211055276382	0.15577889447236182	0.15577889447236182	1.3115904276618805e-60	0.9	0.023030399291527393
-0.8391959798994975	0.16080402010050251	0.16080402010050251	4.584742973366772e-60	0.9	0.023030399291527393
-0.8341708542713568	0.1658291457286432	0.1658291457286432	9.288884798381015e-60	0.9	0.023030399291527393
-0.8291457286432161	0.1708542713567839	0.1708542713567839	1.998969597970361e-59	0.9	0.023030399291527396
-0.8241206030150754	0.17587939698492464	0.17587939698492464	6.068776260183871e-59	0.9	0.0230303992915274
-0.8190954773869347	0.18090452261306533	0.18090452261306533	2.8095369348622683e-58	0.9	0.023030399291527403
-0.8140703517587939	0.18592964824120603	0.18592964824120603	8.179250135556039e-58	0.9	0.023030399291527406
-0.8090452261306533	0.19095477386934673	0.19095477386934673	1.5956636651178437e-57	0.9	0.023030399291527413
-0.8040201005025126	0.19597989949748743	0.19597989949748743	3.6865342154615865e-57	0.9	0.023030399291527417
-0.7989949748743719	0.20100502512562815	0.20100502512562815	1.2571154110977795e-56	0.9	0.02303039929152742
-0.7939698492462312	0.20603015075376885	0.20603015075376885	5.670170625066077e-56	0.9	0.023030399291527424
-0.7889447236180904	0.21105527638190955	0.21105527638190955	1.3908393994497812e-55	0.9	0.023030399291527427
-0.7839195979899498	0.21608040201005024	0.21608040201005024	2.7419752407018366e-55	0.9	0.02303039929152743
-0.778894472361809	0.22110552763819097	0.22110552763819097	6.917603800006203e-55	0.9	0.023030399291527434
-0.7738693467336684	0.22613065326633167	0.22613065326633167	2.7035997300209207e-54	0.9	0.023030399291527438
-0.7688442211055276	0.23115577889447236	0.23115577889447236	1.0888278002910132e-53	0.9	0.02303039929152744
-0.7638190954773869	0.23618090452261306	0.23618090452261306	2.3386778396097653e-53	0.9	0.023030399291527445
-0.7587939698492463	0.24120603015075376	0.24120603015075376	4.7724282860804e-53	0.9	0.02303039929152745
-0.7537688442211055	0.24623115577889448	0.24623115577889448	1.3281848072567725e-52	0.9	0.023030399291527455
-0.7487437185929648	0.25125628140703515	0.25125628140703515	6.263462719561774e-52	0.9	0.02303039929152746
-0.7437185929648241	0.2562814070351759	0.2562814070351759	1.7044999249249182e-51	0.9	0.023030399291527462
-0.7386934673366834	0.2613065326633166	0.2613065326633166	4.4585590960018026e-51	0.9	0.023030399291527465
-0.7336683417085428	0.2663316582914573	0.2663316582914573	1.4457589964991582e-49	0.9	0.02303039929152747
-0.728643216080402	0.271356783919598	0.271356783919598	3.027155668690597e-47	0.9	0.02303039929152747
-0.7236180904522613	0.27638190954773867	0.27638190954773867	6.644142118622308e-45	0.9	0.023030399291527472
-0.7185929648241206	0.2814070351758794	0.2814070351758794	1.4695676297109466e-42	0.9	0.023030399291527476
-0.7135678391959799	0.2864321608040201	0.2864321608040201	3.2600340790194932e-40	0.9	0.02303039929152748
-0.7085427135678393	0.2914572864321608	0.2914572864321608	7.147586823501192e-38	0.9	0.023030399291527483
-0.7035175879396984	0.2964824120603015	0.2964824120603015	1.583061084876885e-35	0.9	0.023030399291527483
-0.6984924623115578	0.3015075376884422	0.3015075376884422	3.513156454084648e-33	0.9	0.023030399291527486
-0.6934673366834171	0.3065326633165829	0.3065326633165829	7.687006600588088e-31	0.9	0.02303039929152749
-0.6884422110552764	0.31155778894472363	0.31155778894472363	1.7057476603375185e-28	0.9	0.023030399291527493
-0.6834170854271358	0.3165829145728643	0.3165829145728643	3.7860991336104987e-26	0.9	0.0230303992915275
-0.6783919597989949	0.32160804020100503	0.32160804020100503	8.26425114274571e-24	0.9	0.023030399291527504
-0.6733668341708543	0.32663316582914576	0.32663316582914576	1.8385788722711417e-21	0.9	0.023030399291527504
-0.6683417085427136	0.3316582914572864	0.3316582914572864	4.080252782051401e-19	0.9	0.023030399291527507
-0.6633165829145728	0.33668341708542715	0.33668341708542715	8.881168593721883e-17	0.9	0.02303039929152751
-0.6582914572864322	0.3417085427135678	0.3417085427135678	1.9826801648910475e-14	0.9	0.02303039929152751
-0.6532663316582914	0.34673366834170855	0.34673366834170855	4.396966981629309e-12	0.9	0.023030399291527514
-0.6482412060301508	0.35175879396984927	0.35175879396984927	9.539553459915924e-10	0.9	0.023030399291527517
-0.6432160804020101	0.35678391959798994	0.35678391959798994	2.1393971822465077e-7	0.9	0.023030399291527517
-0.6381909547738693	0.36180904522613067	0.36180904522613067	4.7371900831992854e-5	0.9	0.02303039929152752
-0.6331658291457287	0.36683417085427134	0.36683417085427134	0.010115386262242086	0.9	0.023030399291527524
-0.6281407035175879	0.37185929648241206	0.37185929648241206	0.24218161653146814	0.9	0.023030399291527524
-0.6231155778894473	0.3768844221105528	0.3768844221105528	0.563655410407367	0.9	0.023030399291527528
-0.6180904522613065	0.38190954773869346	0.38190954773869346	0.6	0.9	0.02303039929152753
-0.6130653266331658	0.3869346733668342	0.3869346733668342	0.6	0.9	0.0230303992915276
-0.6080402010050252	0.39195979899497485	0.39195979899497485	0.6	0.9	0.023030399291533353
-0.6030150753768844	0.3969849246231156	0.3969849246231156	0.6	0.9	0.023030399291993575
-0.5979899497487438	0.4020100502512563	0.4020100502512563	0.6	0.9	0.023030399328835934
-0.592964824120603	0.40703517587939697	0.40703517587939697	0.6	0.9	0.023030402265832705
-0.5879396984924623	0.4120603015075377	0.4120603015075377	0.6	0.9	0.02303063585077324
-0.5829145728643217	0.41708542713567837	0.41708542713567837	0.6	0.9	0.023049269478466524
-0.5778894472361809	0.4221105527638191	0.4221105527638191	0.6	0.9	0.02454277865713577
-0.5728643216080402	0.4271356783919598	0.4271356783919598	0.6	0.9	0.0869939704530503
-0.5678391959798995	0.4321608040201005	0.4321608040201005	0.6	0.9	0.3056068039190957
-0.5628140703517588	0.4371859296482412	0.4371859296482412	0.6	0.9	0.4
-0.5577889447236181	0.44221105527638194	0.44221105527638194	0.6	0.9	0.4
-0.5527638190954773	0.4472361809045226	0.4472361809045226	0.6	0.9	0.4
-0.5477386934673367	0.45226130653266333	0.45226130653266333	0.6	0.9	0.4
-0.542713567839196	0.457286432160804	0.457286432160804	0.6	0.9	0.4
-0.5376884422110553	0.4623115577889447	0.4623115577889447	0.6	0.9	0.4
-0.5326633165829145	0.46733668341708545	0.46733668341708545	0.6	0.9	0.4
-0.5276381909547738	0.4723618090452261	0.4723618090452261	0.6	0.9	0.4
-0.5226130653266332	0.47738693467336685	0.47738693467336685	0.6	0.9	0.4
-0.5175879396984925	0.4824120603015075	0.4824120603015075	0.6	0.9	0.4
-0.5125628140703518	0.48743718592964824	0.48743718592964824	0.6	0.9	0.4
-0.507537688442211	0.49246231155778897	0.49246231155778897	0.6	0.9	0.4
-0.5025125628140703	0.49748743718592964	0.49748743718592964	0.6	0.9	0.4
-0.4974874371859297	0.5025125628140703	0.5025125628140703	0.6	0.9	0.4
-0.49246231155778897	0.507537688442211	0.507537688442211	0.6	0.9	0.4
-0.48743718592964824	0.5125628140703518	0.5125628140703518	0.6	0.9	0.4
-0.4824120603015075	0.5175879396984925	0.5175879396984925	0.6	0.9	0.4
-0.4773869346733668	0.5226130653266332	0.5226130653266332	0.6	0.9	0.4
-0.4723618090452262	0.5276381909547738	0.5276381909547738	0.6	0.9	0.4
-0.46733668341708545	0.5326633165829145	0.5326633165829145	0.6	0.9	0.4
-0.4623115577889447	0.5376884422110553	0.5376884422110553	0.6	0.9	0.4
-0.457286432160804	0.542713567839196	0.542713567839196	0.6	0.9	0.4
-0.4522613065326633	0.5477386934673367	0.5477386934673367	0.6	0.9	0.4
-0.44723618090452266	0.5527638190954773	0.5527638190954773	0.6	0.9	0.4
-0.44221105527638194	0.5577889447236181	0.5577889447236181	0.6	0.9	0.4
-0.4371859296482412	0.5628140703517588	0.5628140703517588	0.6	0.9	0.4
-0.4321608040201005	0.5678391959798995	0.5678391959798995	0.6	0.9	0.4
-0.42713567839195976	0.5728643216080402	0.5728643216080402	0.6	0.9	0.4
-0.42211055276381915	0.5778894472361809	0.5778894472361809	0.6	0.9	0.4
-0.4170854271356784	0.5829145728643216	0.5829145728643216	0.6	0.9	0.4
-0.4120603015075377	0.5879396984924623	0.5879396984924623	0.6	0.9	0.4
-0.40703517587939697	0.592964824120603	0.592964824120603	0.6	0.9	0.4
-0.40201005025125625	0.5979899497487438	0.5979899497487438	0.6	0.9	0.4
-0.39698492462311563	0.6030150753768844	0.6030150753768844	0.6	0.9	0.4
-0.3919597989949749	0.6080402010050251	0.6080402010050251	0.6	0.9	0.4
-0.3869346733668342	0.6130653266331658	0.6130653266331658	0.6	0.9	0.4
-0.38190954773869346	0.6180904522613065	0.6180904522613065	0.6	0.9	0.4
-0.37688442211055273	0.6231155778894473	0.6231155778894473	0.6	0.9	0.4
-0.371859296482412	0.628140703517588	0.628140703517588	0.6	0.9	0.4
-0.3668341708542714	0.6331658291457286	0.6331658291457286	0.6	0.9	0.4
-0.36180904522613067	0.6381909547738693	0.6381909547738693	0.6	0.9	0.4
-0.35678391959798994	0.6432160804020101	0.6432160804020101	0.6	0.9	0.4
-0.3517587939698492	0.6482412060301508	0.6482412060301508	0.6	0.9	0.4
-0.3467336683417085	0.6532663316582915	0.6532663316582915	0.6	0.9	0.4
-0.3417085427135679	0.6582914572864321	0.6582914572864321	0.6	0.9	0.4
-0.33668341708542715	0.6633165829145728	0.6633165829145728	0.6	0.9	0.4
-0.3316582914572864	0.6683417085427136	0.6683417085427136	0.6	0.9	0.4
-0.3266331658291457	0.6733668341708543	0.6733668341708543	0.6	0.9	0.4
-0.321608040201005	0.678391959798995	0.678391959798995	0.6	0.9	0.4
-0.31658291457286436	0.6834170854271356	0.6834170854271356	0.6	0.9	0.4
-0.31155778894472363	0.6884422110552764	0.6884422110552764	0.6	0.9	0.4
-0.3065326633165829	0.6934673366834171	0.6934673366834171	0.6	0.9	0.4
-0.3015075376884422	0.6984924623115578	0.6984924623115578	0.6	0.9	0.4
-0.29648241206030146	0.7035175879396985	0.7035175879396985	0.6640550489871248	0.9	0.4
-0.29145728643216084	0.7085427135678392	0.7085427135678392	0.9209218081034702	0.9	0.4
-0.2864321608040201	0.7135678391959799	0.7135678391959799	1.0670012327325071	0.9	0.4
-0.2814070351758794	0.7185929648241206	0.7185929648241206	1.0743086945762175	0.9	0.4
-0.27638190954773867	0.7236180904522613	0.7236180904522613	1.0743415034849808	0.9	0.4
-0.27135678391959794	0.7286432160804021	0.7286432160804021	1.0743416483752926	0.9	0.4
-0.26633165829145733	0.7336683417085427	0.7336683417085427	1.074341649022385	0.9	0.4
-0.2613065326633166	0.7386934673366834	0.7386934673366834	1.0743416490252309	0.9	0.4
-0.2562814070351759	0.7437185929648241	0.7437185929648241	1.074341649025244	0.9	0.4
-0.25125628140703515	0.7487437185929648	0.7487437185929648	1.0743416490252442	0.9	0.4
-0.24623115577889443	0.7537688442211056	0.7537688442211056	1.0743416490252444	0.9	0.4
-0.24120603015075381	0.7587939698492462	0.7587939698492462	1.0743416490252446	0.9	0.4
-0.2361809045226131	0.7638190954773869	0.7638190954773869	1.0743416490252449	0.9	0.4
-0.23115577889447236	0.7688442211055276	0.7688442211055276	1.074341649025245	0.9	0.4
-0.22613065326633164	0.7738693467336684	0.7738693467336684	1.0743416490252453	0.9	0.4
-0.2211055276381909	0.7788944723618091	0.7788944723618091	1.0743416490252455	0.9	0.4
-0.2160804020100503	0.7839195979899497	0.7839195979899497	1.0743416490252458	0.9	0.4
-0.21105527638190957	0.7889447236180904	0.7889447236180904	1.074341649025246	0.9	0.4
-0.20603015075376885	0.7939698492462312	0.7939698492462312	1.0743416490252462	0.9	0.4
-0.20100502512562812	0.7989949748743719	0.7989949748743719	1.0743416490252464	0.9	0.4
-0.1959798994974874	0.8040201005025126	0.8040201005025126	1.0743416490252466	0.9	0.4
-0.19095477386934678	0.8090452261306532	0.8090452261306532	1.0743416490252469	0.9	0.4
-0.18592964824120606	0.8140703517587939	0.8140703517587939	1.074341649025247	0.9	0.4
-0.18090452261306533	0.8190954773869347	0.8190954773869347	1.0743416490252473	0.9	0.4
-0.1758793969849246	0.8241206030150754	0.8241206030150754	1.0743416490252475	0.9	0.4
-0.17085427135678388	0.8291457286432161	0.8291457286432161	1.0743416490252478	0.9	0.4
-0.16582914572864327	0.8341708542713567	0.8341708542713567	1.074341649025248	0.9	0.4
-0.16080402010050254	0.8391959798994975	0.8391959798994975	1.0743416490252482	0.9	0.4
-0.15577889447236182	0.8442211055276382	0.8442211055276382	1.0743416490252484	0.9	0.4
-0.1507537688442211	0.8492462311557789	0.8492462311557789	1.0743416490252486	0.9	0.4
-0.14572864321608037	0.8542713567839196	0.8542713567839196	1.0743416490252489	0.9	0.4
-0.14070351758793975	0.8592964824120602	0.8592964824120602	1.074341649025249	0.9	0.4
-0.13567839195979903	0.864321608040201	0.864321608040201	1.0743416490252493	0.9	0.4
-0.1306532663316583	0.8693467336683417	0.8693467336683417	1.0743416490252495	0.9	0.4
-0.12562814070351758	0.8743718592964824	0.8743718592964824	1.0743416490252498	0.9	0.4
-0.12060301507537685	0.8793969849246231	0.8793969849246231	1.07434164902525	0.9	0.4
-0.11557788944723613	0.8844221105527639	0.8844221105527639	1.0743416490252502	0.9	0.4
-0.11055276381909551	0.8894472361809045	0.8894472361809045	1.0743416490252504	0.9	0.4
-0.10552763819095479	0.8944723618090452	0.8944723618090452	1.0743416490252506	0.9	0.4
-0.10050251256281406	0.8994974874371859	0.8994974874371859	1.0743416490252509	0.9	0.4
-0.09547738693467334	0.9045226130653267	0.9045226130653267	1.074341649025251	0.9	0.4
-0.09045226130653261	0.9095477386934674	0.9095477386934674	1.0743416490252513	0.9	0.4
-0.085427135678392	0.914572864321608	0.914572864321608	1.0743416490252515	0.9	0.4
-0.08040201005025127	0.9195979899497487	0.9195979899497487	1.0743416490252518	0.9	0.4
-0.07537688442211055	0.9246231155778895	0.9246231155778895	1.074341649025252	0.9	0.4
-0.07035175879396982	0.9296482412060302	0.9296482412060302	1.0743416490252522	0.9	0.4
-0.0653266331658291	0.9346733668341709	0.9346733668341709	1.0743416490252524	0.9	0.4
-0.06030150753768848	0.9396984924623115	0.9396984924623115	1.0743416490252526	0.9	0.4
-0.055276381909547756	0.9447236180904522	0.9447236180904522	1.0743416490252529	0.9	0.4
-0.05025125628140703	0.949748743718593	0.949748743718593	1.074341649025253	0.9	0.4
-0.045226130653266305	0.9547738693467337	0.9547738693467337	1.0743416490252533	0.9	0.4
-0.04020100502512558	0.9597989949748744	0.9597989949748744	1.0743416490252535	0.9	0.4
-0.035175879396984966	0.964824120603015	0.964824120603015	1.0743416490252538	0.9	0.4
-0.03015075376884424	0.9698492462311558	0.9698492462311558	1.074341649025254	0.9	0.4
-0.025125628140703515	0.9748743718592965	0.9748743718592965	1.0743416490252542	0.9	0.4
-0.02010050251256279	0.9798994974874372	0.9798994974874372	1.0743416490252544	0.9	0.4
-0.015075376884422065	0.9849246231155779	0.9849246231155779	1.0743416490252549	0.9	0.4
-0.01005025125628145	0.9899497487437185	0.9899497487437185	1.074341649025255	0.9	0.4
-0.005025125628140725	0.9949748743718593	0.9949748743718593	1.0743416490252555	0.9	0.4
0.0	1.0	1.0	1.0743416490252558	0.9	0.4


==> input/LWR12_TrafficFlowMaximization_a2_3.dat <==
-1.0	0.0	0.0	1.8795999685969764e-74	0.06411010564593261	0.4
-0.9949748743718593	0.005025125628140704	0.005025125628140704	3.7591999371939536e-74	0.0641101056459326	0.4
-0.9899497487437185	0.010050251256281407	0.010050251256281407	9.45313193194954e-74	0.06411010564593257	0.4
-0.9849246231155779	0.01507537688442211	0.01507537688442211	2.7123319542895836e-73	0.06411010564593257	0.4
-0.9798994974874372	0.020100502512562814	0.020100502512562814	8.431002465944718e-73	0.09960994948471133	0.4
-0.9748743718592965	0.02512562814070352	0.02512562814070352	1.9783802359962364e-72	0.5655496279315602	0.4
-0.9698492462311558	0.03015075376884422	0.03015075376884422	4.783933047130718e-72	0.9	0.4
-0.964824120603015	0.035175879396984924	0.035175879396984924	1.4384497280757898e-71	0.9	0.4
-0.9597989949748744	0.04020100502512563	0.04020100502512563	5.581417536477068e-71	0.9	0.4
-0.9547738693467337	0.04522613065326633	0.04522613065326633	1.4135338311575397e-70	0.9	0.4
-0.949748743718593	0.05025125628140704	0.05025125628140704	2.970565407323491e-70	0.9	0.4
-0.9447236180904522	0.05527638190954774	0.05527638190954774	7.679256453339961e-70	0.9	0.4
-0.9396984924623115	0.06030150753768844	0.06030150753768844	2.872694033646558e-69	0.9	0.4
-0.9346733668341709	0.06532663316582915	0.06532663316582915	1.0716789084376166e-68	0.9	0.4
-0.9296482412060302	0.07035175879396985	0.07035175879396985	2.290726236626808e-68	0.9	0.4
-0.9246231155778895	0.07537688442211055	0.07537688442211055	4.902569410727843e-68	0.9	0.4
-0.9195979899497487	0.08040201005025126	0.08040201005025126	1.4142137934731423e-67	0.9	0.4
-0.914572864321608	0.08542713567839195	0.08542713567839195	6.246037362446409e-67	0.9	0.4
-0.9095477386934674	0.09045226130653267	0.09045226130653267	1.9097206319591442e-66	0.9	0.4
-0.9045226130653267	0.09547738693467336	0.09547738693467336	3.793482524607922e-66	0.9	0.4
-0.8994974874371859	0.10050251256281408	0.10050251256281408	8.631340716216154e-66	0.9	0.4
-0.8944723618090452	0.10552763819095477	0.10552763819095477	2.82538928786547e-65	0.9	0.4
-0.8894472361809045	0.11055276381909548	0.11055276381909548	1.285401647006126e-64	0.9	0.4
-0.8844221105527639	0.11557788944723618	0.11557788944723618	3.303255636879686e-64	0.9	0.4
-0.8793969849246231	0.12060301507537688	0.12060301507537688	6.483742999499377e-64	0.9	0.4
-0.8743718592964824	0.12562814070351758	0.12562814070351758	1.591010283213289e-63	0.9	0.4
-0.8693467336683417	0.1306532663316583	0.1306532663316583	5.970305790948569e-63	0.9	0.4
-0.864321608040201	0.135678391959799	0.135678391959799	2.4916976152526353e-62	0.9	0.4
-0.8592964824120604	0.1407035175879397	0.1407035175879397	5.530961158932983e-62	0.9	0.4
-0.8542713567839196	0.1457286432160804	0.1457286432160804	1.1220440173429366e-61	0.9	0.4
-0.8492462311557789	0.1507537688442211	0.1507537688442211	3.045452846407453e-61	0.9	0.4
-0.8442211055276382	0.15577889447236182	0.15577889447236182	1.3115904276618805e-60	0.9	0.4
-0.8391959798994975	0.16080402010050251	0.16080402010050251	4.584742973366772e-60	0.9	0.4
-0.8341708542713568	0.1658291457286432	0.1658291457286432	9.288884798381015e-60	0.9	0.4
-0.8291457286432161	0.1708542713567839	0.1708542713567839	1.998969597970361e-59	0.9	0.4
-0.8241206030150754	0.17587939698492464	0.17587939698492464	6.068776260183871e-59	0.9	0.4
-0.8190954773869347	0.18090452261306533	0.18090452261306533	2.8095369348622683e-58	0.9	0.4
-0.8140703517587939	0.18592964824120603	0.18592964824120603	8.179250135556039e-58	0.9	0.4
-0.8090452261306533	0.19095477386934673	0.19095477386934673	1.5956636651178437e-57	0.9	0.4
-0.8040201005025126	0.19597989949748743	0.19597989949748743	3.6865342154615865e-57	0.9	0.4
-0.7989949748743719	0.20100502512562815	0.20100502512562815	1.2571154110977795e-56	0.9	0.4
-0.7939698492462312	0.20603015075376885	0.20603015075376885	5.670170625066077e-56	0.9	0.4
-0.7889447236180904	0.21105527638190955	0.21105527638190955	1.3908393994497812e-55	0.9	0.4
-0.7839195979899498	0.21608040201005024	0.21608040201005024	2.7419752407018366e-55	0.9	0.4
-0.778894472361809	0.22110552763819097	0.22110552763819097	6.917603800006203e-55	0.9	0.4
-0.7738693467336684	0.22613065326633167	0.22613065326633167	2.7035997300209207e-54	0.9	0.4
-0.7688442211055276	0.23115577889447236	0.23115577889447236	1.0888278002910132e-53	0.9	0.4
-0.7638190954773869	0.23618090452261306	0.23618090452261306	2.3386778396097653e-53	0.9	0.4
-0.7587939698492463	0.24120603015075376	0.24120603015075376	4.7724282860804e-53	0.9	0.4
-0.7537688442211055	0.24623115577889448	0.24623115577889448	1.3281848072567725e-52	0.9	0.4
-0.7487437185929648	0.25125628140703515	0.25125628140703515	6.263462719561774e-52	0.9	0.4
-0.7437185929648241	0.2562814070351759	0.2562814070351759	1.7044999249249182e-51	0.9	0.4
-0.7386934673366834	0.2613065326633166	0.2613065326633166	4.4585590960018026e-51	0.9	0.4
-0.7336683417085428	0.2663316582914573	0.2663316582914573	1.4457589964991582e-49	0.9	0.4
-0.728643216080402	0.271356783919598	0.271356783919598	3.027155668690597e-47	0.9	0.4
-0.7236180904522613	0.27638190954773867	0.27638190954773867	6.644142118622308e-45	0.9	0.4
-0.7185929648241206	0.2814070351758794	0.2814070351758794	1.4695676297109466e-42	0.9	0.4
-0.7135678391959799	0.2864321608040201	0.2864321608040201	3.2600340790194932e-40	0.9	0.4
-0.7085427135678393	0.2914572864321608	0.2914572864321608	7.147586823501192e-38	0.9	0.4
-0.7035175879396984	0.2964824120603015	0.2964824120603015	1.583061084876885e-35	0.9	0.4
-0.6984924623115578	0.3015075376884422	0.3015075376884422	3.513156454084648e-33	0.9	0.4
-0.6934673366834171	0.3065326633165829	0.3065326633165829	7.687006600588088e-31	0.9	0.4
-0.6884422110552764	0.31155778894472363	0.31155778894472363	1.7057476603375185e-28	0.9	0.4
-0.6834170854271358	0.3165829145728643	0.3165829145728643	3.7860991336104987e-26	0.9	0.4
-0.6783919597989949	0.32160804020100503	0.32160804020100503	8.26425114274571e-24	0.9	0.4
-0.6733668341708543	0.32663316582914576	0.32663316582914576	1.8385788722711417e-21	0.9	0.4
-0.6683417085427136	0.3316582914572864	0.3316582914572864	4.080252782051401e-19	0.9	0.4
-0.6633165829145728	0.33668341708542715	0.33668341708542715	8.881168593721883e-17	0.9	0.4
-0.6582914572864322	0.3417085427135678	0.3417085427135678	1.9826801648910475e-14	0.9	0.4
-0.6532663316582914	0.34673366834170855	0.34673366834170855	4.396966981629309e-12	0.9	0.4
-0.6482412060301508	0.35175879396984927	0.35175879396984927	9.539553459915924e-10	0.9	0.4
-0.6432160804020101	0.35678391959798994	0.35678391959798994	2.1393971822465077e-7	0.9	0.4
-0.6381909547738693	0.36180904522613067	0.36180904522613067	4.7371900831992854e-5	0.9	0.4
-0.6331658291457287	0.36683417085427134	0.36683417085427134	0.010115386262242086	0.9	0.4
-0.6281407035175879	0.37185929648241206	0.37185929648241206	0.24218161653146814	0.9	0.4
-0.6231155778894473	0.3768844221105528	0.3768844221105528	0.563655410407367	0.9	0.4
-0.6180904522613065	0.38190954773869346	0.38190954773869346	0.6	0.9	0.4
-0.6130653266331658	0.3869346733668342	0.3869346733668342	0.6	0.9	0.4
-0.6080402010050252	0.39195979899497485	0.39195979899497485	0.6	0.9	0.4
-0.6030150753768844	0.3969849246231156	0.3969849246231156	0.6	0.9	0.4
-0.5979899497487438	0.4020100502512563	0.4020100502512563	0.6	0.9	0.4
-0.592964824120603	0.40703517587939697	0.40703517587939697	0.6	0.9	0.4
-0.5879396984924623	0.4120603015075377	0.4120603015075377	0.6	0.9	0.4
-0.5829145728643217	0.41708542713567837	0.41708542713567837	0.6	0.9	0.4
-0.5778894472361809	0.4221105527638191	0.4221105527638191	0.6	0.9	0.4
-0.5728643216080402	0.4271356783919598	0.4271356783919598	0.6	0.9	0.4
-0.5678391959798995	0.4321608040201005	0.4321608040201005	0.6	0.9	0.4
-0.5628140703517588	0.4371859296482412	0.4371859296482412	0.6	0.9	0.4
-0.5577889447236181	0.44221105527638194	0.44221105527638194	0.6	0.9	0.4
-0.5527638190954773	0.4472361809045226	0.4472361809045226	0.6	0.9	0.4
-0.5477386934673367	0.45226130653266333	0.45226130653266333	0.6	0.9	0.4
-0.542713567839196	0.457286432160804	0.457286432160804	0.6	0.9	0.4
-0.5376884422110553	0.4623115577889447	0.4623115577889447	0.6	0.9	0.4
-0.5326633165829145	0.46733668341708545	0.46733668341708545	0.6	0.9	0.4
-0.5276381909547738	0.4723618090452261	0.4723618090452261	0.6	0.9	0.4
-0.5226130653266332	0.47738693467336685	0.47738693467336685	0.6	0.9	0.4
-0.5175879396984925	0.4824120603015075	0.4824120603015075	0.6	0.9	0.4
-0.5125628140703518	0.48743718592964824	0.48743718592964824	0.6	0.9	0.4
-0.507537688442211	0.49246231155778897	0.49246231155778897	0.6	0.9	0.4
-0.5025125628140703	0.49748743718592964	0.49748743718592964	0.6	0.9	0.4
-0.4974874371859297	0.5025125628140703	0.5025125628140703	0.6	0.9	0.4
-0.49246231155778897	0.507537688442211	0.507537688442211	0.6	0.9	0.4
-0.48743718592964824	0.5125628140703518	0.5125628140703518	0.6	0.9	0.4
-0.4824120603015075	0.5175879396984925	0.5175879396984925	0.6	0.9	0.4
-0.4773869346733668	0.5226130653266332	0.5226130653266332	0.6	0.9	0.4
-0.4723618090452262	0.5276381909547738	0.5276381909547738	0.6	0.9	0.4
-0.46733668341708545	0.5326633165829145	0.5326633165829145	0.6	0.9	0.4
-0.4623115577889447	0.5376884422110553	0.5376884422110553	0.6	0.9	0.4
-0.457286432160804	0.542713567839196	0.542713567839196	0.6	0.9	0.4
-0.4522613065326633	0.5477386934673367	0.5477386934673367	0.6	0.9	0.4
-0.44723618090452266	0.5527638190954773	0.5527638190954773	0.6	0.9	0.4
-0.44221105527638194	0.5577889447236181	0.5577889447236181	0.6	0.9	0.4
-0.4371859296482412	0.5628140703517588	0.5628140703517588	0.6	0.9	0.4
-0.4321608040201005	0.5678391959798995	0.5678391959798995	0.6	0.9	0.4
-0.42713567839195976	0.5728643216080402	0.5728643216080402	0.6	0.9	0.4
-0.42211055276381915	0.5778894472361809	0.5778894472361809	0.6	0.9	0.4
-0.4170854271356784	0.5829145728643216	0.5829145728643216	0.6	0.9	0.4
-0.4120603015075377	0.5879396984924623	0.5879396984924623	0.6	0.9	0.4
-0.40703517587939697	0.592964824120603	0.592964824120603	0.6	0.9	0.4
-0.40201005025125625	0.5979899497487438	0.5979899497487438	0.6	0.9	0.4
-0.39698492462311563	0.6030150753768844	0.6030150753768844	0.6	0.9	0.4
-0.3919597989949749	0.6080402010050251	0.6080402010050251	0.6	0.9	0.4
-0.3869346733668342	0.6130653266331658	0.6130653266331658	0.6	0.9	0.4
-0.38190954773869346	0.6180904522613065	0.6180904522613065	0.6	0.9	0.4
-0.37688442211055273	0.6231155778894473	0.6231155778894473	0.6	0.9	0.4
-0.371859296482412	0.628140703517588	0.628140703517588	0.6	0.9	0.4
-0.3668341708542714	0.6331658291457286	0.6331658291457286	0.6	0.9	0.4
-0.36180904522613067	0.6381909547738693	0.6381909547738693	0.6	0.9	0.4
-0.35678391959798994	0.6432160804020101	0.6432160804020101	0.6	0.9	0.4
-0.3517587939698492	0.6482412060301508	0.6482412060301508	0.6	0.9	0.4
-0.3467336683417085	0.6532663316582915	0.6532663316582915	0.6	0.9	0.4
-0.3417085427135679	0.6582914572864321	0.6582914572864321	0.6	0.9	0.4
-0.33668341708542715	0.6633165829145728	0.6633165829145728	0.6	0.9	0.4
-0.3316582914572864	0.6683417085427136	0.6683417085427136	0.6	0.9	0.4
-0.3266331658291457	0.6733668341708543	0.6733668341708543	0.6	0.9	0.4
-0.321608040201005	0.678391959798995	0.678391959798995	0.6	0.9	0.4
-0.31658291457286436	0.6834170854271356	0.6834170854271356	0.6	0.9	0.4
-0.31155778894472363	0.6884422110552764	0.6884422110552764	0.6	0.9	0.4
-0.3065326633165829	0.6934673366834171	0.6934673366834171	0.6	0.9	0.4
-0.3015075376884422	0.6984924623115578	0.6984924623115578	0.6	0.9	0.4
-0.29648241206030146	0.7035175879396985	0.7035175879396985	0.6	0.9	0.4
-0.29145728643216084	0.7085427135678392	0.7085427135678392	0.6	0.9	0.4
-0.2864321608040201	0.7135678391959799	0.7135678391959799	0.6	0.9	0.4
-0.2814070351758794	0.7185929648241206	0.7185929648241206	0.6	0.9	0.4
-0.27638190954773867	0.7236180904522613	0.7236180904522613	0.6	0.9	0.4
-0.27135678391959794	0.7286432160804021	0.7286432160804021	0.6	0.9	0.4
-0.26633165829145733	0.7336683417085427	0.7336683417085427	0.6	0.9	0.4
-0.2613065326633166	0.7386934673366834	0.7386934673366834	0.6	0.9	0.4
-0.2562814070351759	0.7437185929648241	0.7437185929648241	0.6	0.9	0.4
-0.25125628140703515	0.7487437185929648	0.7487437185929648	0.6	0.9	0.4
-0.24623115577889443	0.7537688442211056	0.7537688442211056	0.6	0.9	0.4
-0.24120603015075381	0.7587939698492462	0.7587939698492462	0.6	0.9	0.4
-0.2361809045226131	0.7638190954773869	0.7638190954773869	0.6	0.9	0.4
-0.23115577889447236	0.7688442211055276	0.7688442211055276	0.6	0.9	0.4
-0.22613065326633164	0.7738693467336684	0.7738693467336684	0.6	0.9	0.4
-0.2211055276381909	0.7788944723618091	0.7788944723618091	0.6	0.9	0.4
-0.2160804020100503	0.7839195979899497	0.7839195979899497	0.6	0.9	0.4
-0.21105527638190957	0.7889447236180904	0.7889447236180904	0.6	0.9	0.4
-0.20603015075376885	0.7939698492462312	0.7939698492462312	0.6	0.9	0.4
-0.20100502512562812	0.7989949748743719	0.7989949748743719	0.6	0.9	0.4
-0.1959798994974874	0.8040201005025126	0.8040201005025126	0.6	0.9	0.4
-0.19095477386934678	0.8090452261306532	0.8090452261306532	0.6	0.9	0.4
-0.18592964824120606	0.8140703517587939	0.8140703517587939	0.6	0.9	0.4
-0.18090452261306533	0.8190954773869347	0.8190954773869347	0.6	0.9	0.4
-0.1758793969849246	0.8241206030150754	0.8241206030150754	0.6	0.9	0.4
-0.17085427135678388	0.8291457286432161	0.8291457286432161	0.6	0.9	0.4
-0.16582914572864327	0.8341708542713567	0.8341708542713567	0.6	0.9	0.4
-0.16080402010050254	0.8391959798994975	0.8391959798994975	0.6	0.9	0.4
-0.15577889447236182	0.8442211055276382	0.8442211055276382	0.6	0.9	0.4
-0.1507537688442211	0.8492462311557789	0.8492462311557789	0.6	0.9	0.4
-0.14572864321608037	0.8542713567839196	0.8542713567839196	0.6	0.9	0.4
-0.14070351758793975	0.8592964824120602	0.8592964824120602	0.6	0.9	0.4
-0.13567839195979903	0.864321608040201	0.864321608040201	0.6	0.9	0.4
-0.1306532663316583	0.8693467336683417	0.8693467336683417	0.6	0.9	0.4
-0.12562814070351758	0.8743718592964824	0.8743718592964824	0.6	0.9	0.4
-0.12060301507537685	0.8793969849246231	0.8793969849246231	0.6	0.9	0.4
-0.11557788944723613	0.8844221105527639	0.8844221105527639	0.6	0.9	0.4
-0.11055276381909551	0.8894472361809045	0.8894472361809045	0.6	0.9	0.4
-0.10552763819095479	0.8944723618090452	0.8944723618090452	0.6	0.9	0.4
-0.10050251256281406	0.8994974874371859	0.8994974874371859	0.6	0.9	0.4
-0.09547738693467334	0.9045226130653267	0.9045226130653267	0.6	0.9	0.4
-0.09045226130653261	0.9095477386934674	0.9095477386934674	0.6	0.9	0.4
-0.085427135678392	0.914572864321608	0.914572864321608	0.6	0.9	0.4
-0.08040201005025127	0.9195979899497487	0.9195979899497487	0.6	0.9	0.4
-0.07537688442211055	0.9246231155778895	0.9246231155778895	0.6	0.9	0.4
-0.07035175879396982	0.9296482412060302	0.9296482412060302	0.6	0.9	0.4
-0.0653266331658291	0.9346733668341709	0.9346733668341709	0.6	0.9	0.4
-0.06030150753768848	0.9396984924623115	0.9396984924623115	0.6	0.9	0.4
-0.055276381909547756	0.9447236180904522	0.9447236180904522	0.6	0.9	0.4
-0.05025125628140703	0.949748743718593	0.949748743718593	0.6	0.9	0.4
-0.045226130653266305	0.9547738693467337	0.9547738693467337	0.6	0.9	0.4
-0.04020100502512558	0.9597989949748744	0.9597989949748744	0.6	0.9	0.4
-0.035175879396984966	0.964824120603015	0.964824120603015	0.6	0.9	0.4
-0.03015075376884424	0.9698492462311558	0.9698492462311558	0.6	0.9	0.4
-0.025125628140703515	0.9748743718592965	0.9748743718592965	0.6	0.9	0.4
-0.02010050251256279	0.9798994974874372	0.9798994974874372	0.6	0.9	0.4
-0.015075376884422065	0.9849246231155779	0.9849246231155779	0.6	0.9	0.4
-0.01005025125628145	0.9899497487437185	0.9899497487437185	0.6	0.9	0.4
-0.005025125628140725	0.9949748743718593	0.9949748743718593	0.6	0.9	0.4
0.0	1.0	1.0	0.6	0.9	0.4


==> input/LWR12_TrafficFlowMaximization_a4_3.dat <==
-1.0	0.0	0.0	1.8795999685969764e-74	0.9	0.16088350084373643
-0.9949748743718593	0.005025125628140704	0.005025125628140704	3.7591999371939536e-74	0.9	0.1608835008437364
-0.9899497487437185	0.010050251256281407	0.010050251256281407	9.45313193194954e-74	0.9	0.16088350084373637
-0.9849246231155779	0.01507537688442211	0.01507537688442211	2.7123319542895836e-73	0.9	0.16088350084373634
-0.9798994974874372	0.020100502512562814	0.020100502512562814	8.431002465944718e-73	0.9	0.1608835008437363
-0.9748743718592965	0.02512562814070352	0.02512562814070352	1.9783802359962364e-72	0.9	0.16088350084373623
-0.9698492462311558	0.03015075376884422	0.03015075376884422	4.783933047130718e-72	0.9	0.16088350084373618
-0.964824120603015	0.035175879396984924	0.035175879396984924	1.4384497280757898e-71	0.9	0.16088350084373618
-0.9597989949748744	0.04020100502512563	0.04020100502512563	5.581417536477068e-71	0.9	0.16088350084373618
-0.9547738693467337	0.04522613065326633	0.04522613065326633	1.4135338311575397e-70	0.9	0.16088350084373618
-0.949748743718593	0.05025125628140704	0.05025125628140704	2.970565407323491e-70	0.9	0.16088350084373618
-0.9447236180904522	0.05527638190954774	0.05527638190954774	7.679256453339961e-70	0.9	0.16088350084373618
-0.9396984924623115	0.06030150753768844	0.06030150753768844	2.872694033646558e-69	0.9	0.16088350084373618
-0.9346733668341709	0.06532663316582915	0.06532663316582915	1.0716789084376166e-68	0.9	0.16088350084373618
-0.9296482412060302	0.07035175879396985	0.07035175879396985	2.290726236626808e-68	0.9	0.16088350084373618
-0.9246231155778895	0.07537688442211055	0.07537688442211055	4.902569410727843e-68	0.9	0.16088350084373618
-0.9195979899497487	0.08040201005025126	0.08040201005025126	1.4142137934731423e-67	0.9	0.16088350084373618
-0.914572864321608	0.08542713567839195	0.08542713567839195	6.246037362446409e-67	0.9	0.16088350084373618
-0.9095477386934674	0.09045226130653267	0.09045226130653267	1.9097206319591442e-66	0.9	0.16088350084373618
-0.9045226130653267	0.09547738693467336	0.09547738693467336	3.793482524607922e-66	0.9	0.16088350084373618
-0.8994974874371859	0.10050251256281408	0.10050251256281408	8.631340716216154e-66	0.9	0.16088350084373618
-0.8944723618090452	0.10552763819095477	0.10552763819095477	2.82538928786547e-65	0.9	0.16088350084373618
-0.8894472361809045	0.11055276381909548	0.11055276381909548	1.285401647006126e-64	0.9	0.16088350084373615
-0.8844221105527639	0.11557788944723618	0.11557788944723618	3.303255636879686e-64	0.9	0.1608835008437361
-0.8793969849246231	0.12060301507537688	0.12060301507537688	6.483742999499377e-64	0.9	0.16088350084373604
-0.8743718592964824	0.12562814070351758	0.12562814070351758	1.591010283213289e-63	0.9	0.160883500843736
-0.8693467336683417	0.1306532663316583	0.1306532663316583	5.970305790948569e-63	0.9	0.16088350084373595
-0.864321608040201	0.135678391959799	0.135678391959799	2.4916976152526353e-62	0.9	0.1608835008437359
-0.8592964824120604	0.1407035175879397	0.1407035175879397	5.530961158932983e-62	0.9	0.16088350084373584
-0.8542713567839196	0.1457286432160804	0.1457286432160804	1.1220440173429366e-61	0.9	0.16088350084373582
-0.8492462311557789	0.1507537688442211	0.1507537688442211	3.045452846407453e-61	0.9	0.16088350084373576
-0.8442211055276382	0.15577889447236182	0.15577889447236182	1.3115904276618805e-60	0.9	0.16088350084373573
-0.8391959798994975	0.16080402010050251	0.16080402010050251	4.584742973366772e-60	0.9	0.1608835008437357
-0.8341708542713568	0.1658291457286432	0.1658291457286432	9.288884798381015e-60	0.9	0.16088350084373568
-0.8291457286432161	0.1708542713567839	0.1708542713567839	1.998969597970361e-59	0.9	0.16088350084373562
-0.8241206030150754	0.17587939698492464	0.17587939698492464	6.068776260183871e-59	0.9	0.1608835008437356
-0.8190954773869347	0.18090452261306533	0.18090452261306533	2.8095369348622683e-58	0.9	0.16088350084373557
-0.8140703517587939	0.18592964824120603	0.18592964824120603	8.179250135556039e-58	0.9	0.1608835008437355
-0.8090452261306533	0.19095477386934673	0.19095477386934673	1.5956636651178437e-57	0.9	0.16088350084373546
-0.8040201005025126	0.19597989949748743	0.19597989949748743	3.6865342154615865e-57	0.9	0.16088350084373546
-0.7989949748743719	0.20100502512562815	0.20100502512562815	1.2571154110977795e-56	0.9	0.16088350084373546
-0.7939698492462312	0.20603015075376885	0.20603015075376885	5.670170625066077e-56	0.9	0.16088350084373546
-0.7889447236180904	0.21105527638190955	0.21105527638190955	1.3908393994497812e-55	0.9	0.16088350084373546
-0.7839195979899498	0.21608040201005024	0.21608040201005024	2.7419752407018366e-55	0.9	0.16088350084373546
-0.778894472361809	0.22110552763819097	0.22110552763819097	6.917603800006203e-55	0.9	0.16088350084373546
-0.7738693467336684	0.22613065326633167	0.22613065326633167	2.7035997300209207e-54	0.9	0.16088350084373546
-0.7688442211055276	0.23115577889447236	0.23115577889447236	1.0888278002910132e-53	0.9	0.16088350084373546
-0.7638190954773869	0.23618090452261306	0.23618090452261306	2.3386778396097653e-53	0.9	0.16088350084373546
-0.7587939698492463	0.24120603015075376	0.24120603015075376	4.7724282860804e-53	0.9	0.16088350084373546
-0.7537688442211055	0.24623115577889448	0.24623115577889448	1.3281848072567725e-52	0.9	0.16088350084373546
-0.7487437185929648	0.25125628140703515	0.25125628140703515	6.263462719561774e-52	0.9	0.16088350084373546
-0.7437185929648241	0.2562814070351759	0.2562814070351759	1.7044999249249182e-51	0.9	0.16088350084373546
-0.7386934673366834	0.2613065326633166	0.2613065326633166	4.4585590960018026e-51	0.9	0.16088350084373546
-0.7336683417085428	0.2663316582914573	0.2663316582914573	1.4457589964991582e-49	0.9	0.16088350084373546
-0.728643216080402	0.271356783919598	0.271356783919598	3.027155668690597e-47	0.9	0.16088350084373537
-0.7236180904522613	0.27638190954773867	0.27638190954773867	6.644142118622308e-45	0.9	0.16088350084373482
-0.7185929648241206	0.2814070351758794	0.2814070351758794	1.4695676297109466e-42	0.9	0.16088350084373443
-0.7135678391959799	0.2864321608040201	0.2864321608040201	3.2600340790194932e-40	0.9	0.16088350084373998
-0.7085427135678393	0.2914572864321608	0.2914572864321608	7.147586823501192e-38	0.9	0.16088350084412192
-0.7035175879396984	0.2964824120603015	0.2964824120603015	1.583061084876885e-35	0.9	0.16088350086892703
-0.6984924623115578	0.3015075376884422	0.3015075376884422	3.513156454084648e-33	0.9	0.16088350246348462
-0.6934673366834171	0.3065326633165829	0.3065326633165829	7.687006600588088e-31	0.9	0.16088360599335003
-0.6884422110552764	0.31155778894472363	0.31155778894472363	1.7057476603375185e-28	0.9	0.16089024493703405
-0.6834170854271358	0.3165829145728643	0.3165829145728643	3.7860991336104987e-26	0.9	0.16132222449271452
-0.6783919597989949	0.32160804020100503	0.32160804020100503	8.26425114274571e-24	0.9	0.1777212728681255
-0.6733668341708543	0.32663316582914576	0.32663316582914576	1.8385788722711417e-21	0.9	0.2727388773296518
-0.6683417085427136	0.3316582914572864	0.3316582914572864	4.080252782051401e-19	0.9	0.37815022126585524
-0.6633165829145728	0.33668341708542715	0.33668341708542715	8.881168593721883e-17	0.9	0.4
-0.6582914572864322	0.3417085427135678	0.3417085427135678	1.9826801648910475e-14	0.9	0.4
-0.6532663316582914	0.34673366834170855	0.34673366834170855	4.396966981629309e-12	0.9	0.4
-0.6482412060301508	0.35175879396984927	0.35175879396984927	9.539553459915924e-10	0.9	0.4
-0.6432160804020101	0.35678391959798994	0.35678391959798994	2.1393971822465077e-7	0.9	0.4
-0.6381909547738693	0.36180904522613067	0.36180904522613067	4.7371900831992854e-5	0.9	0.4
-0.6331658291457287	0.36683417085427134	0.36683417085427134	0.010115386262242086	0.9	0.4
-0.6281407035175879	0.37185929648241206	0.37185929648241206	0.24218161653146814	0.9	0.4
-0.6231155778894473	0.3768844221105528	0.3768844221105528	0.563655410407367	0.9	0.4
-0.6180904522613065	0.38190954773869346	0.38190954773869346	0.6	0.9	0.4
-0.6130653266331658	0.3869346733668342	0.3869346733668342	0.6	0.9	0.4
-0.6080402010050252	0.39195979899497485	0.39195979899497485	0.6	0.9	0.4
-0.6030150753768844	0.3969849246231156	0.3969849246231156	0.6	0.9	0.4
-0.5979899497487438	0.4020100502512563	0.4020100502512563	0.6	0.9	0.4
-0.592964824120603	0.40703517587939697	0.40703517587939697	0.6	0.9	0.4
-0.5879396984924623	0.4120603015075377	0.4120603015075377	0.6	0.9	0.4
-0.5829145728643217	0.41708542713567837	0.41708542713567837	0.6	0.9	0.4
-0.5778894472361809	0.4221105527638191	0.4221105527638191	0.6	0.9	0.4
-0.5728643216080402	0.4271356783919598	0.4271356783919598	0.6	0.9	0.4
-0.5678391959798995	0.4321608040201005	0.4321608040201005	0.6	0.9	0.4
-0.5628140703517588	0.4371859296482412	0.4371859296482412	0.6	0.9	0.4
-0.5577889447236181	0.44221105527638194	0.44221105527638194	0.6	0.9	0.4
-0.5527638190954773	0.4472361809045226	0.4472361809045226	0.6	0.9	0.4
-0.5477386934673367	0.45226130653266333	0.45226130653266333	0.6	0.9	0.4
-0.542713567839196	0.457286432160804	0.457286432160804	0.6	0.9	0.4
-0.5376884422110553	0.4623115577889447	0.4623115577889447	0.6	0.9	0.4
-0.5326633165829145	0.46733668341708545	0.46733668341708545	0.6	0.9	0.4
-0.5276381909547738	0.4723618090452261	0.4723618090452261	0.6	0.9	0.4
-0.5226130653266332	0.47738693467336685	0.47738693467336685	0.6	0.9	0.4
-0.5175879396984925	0.4824120603015075	0.4824120603015075	0.6	0.9	0.4
-0.5125628140703518	0.48743718592964824	0.48743718592964824	0.6	0.9	0.4
-0.507537688442211	0.49246231155778897	0.49246231155778897	0.6	0.9	0.4
-0.5025125628140703	0.49748743718592964	0.49748743718592964	0.6	0.9	0.4
-0.4974874371859297	0.5025125628140703	0.5025125628140703	0.6	0.9	0.4
-0.49246231155778897	0.507537688442211	0.507537688442211	0.6	0.9	0.4
-0.48743718592964824	0.5125628140703518	0.5125628140703518	0.6	0.9	0.4
-0.4824120603015075	0.5175879396984925	0.5175879396984925	0.6	0.9	0.4
-0.4773869346733668	0.5226130653266332	0.5226130653266332	0.6	0.9	0.4
-0.4723618090452262	0.5276381909547738	0.5276381909547738	0.6	0.9	0.4
-0.46733668341708545	0.5326633165829145	0.5326633165829145	0.6	0.9	0.4
-0.4623115577889447	0.5376884422110553	0.5376884422110553	0.6	0.9	0.4
-0.457286432160804	0.542713567839196	0.542713567839196	0.6	0.9	0.4
-0.4522613065326633	0.5477386934673367	0.5477386934673367	0.6	0.9	0.4
-0.44723618090452266	0.5527638190954773	0.5527638190954773	0.6	0.9	0.4
-0.44221105527638194	0.5577889447236181	0.5577889447236181	0.6	0.9	0.4
-0.4371859296482412	0.5628140703517588	0.5628140703517588	0.6	0.9	0.4
-0.4321608040201005	0.5678391959798995	0.5678391959798995	0.6	0.9	0.4
-0.42713567839195976	0.5728643216080402	0.5728643216080402	0.6	0.9	0.4
-0.42211055276381915	0.5778894472361809	0.5778894472361809	0.6	0.9	0.4
-0.4170854271356784	0.5829145728643216	0.5829145728643216	0.6	0.9	0.4
-0.4120603015075377	0.5879396984924623	0.5879396984924623	0.6	0.9	0.4
-0.40703517587939697	0.592964824120603	0.592964824120603	0.6	0.9	0.4
-0.40201005025125625	0.5979899497487438	0.5979899497487438	0.6	0.9	0.4
-0.39698492462311563	0.6030150753768844	0.6030150753768844	0.6	0.9	0.4
-0.3919597989949749	0.6080402010050251	0.6080402010050251	0.6	0.9	0.4
-0.3869346733668342	0.6130653266331658	0.6130653266331658	0.6	0.9	0.4
-0.38190954773869346	0.6180904522613065	0.6180904522613065	0.6	0.9	0.4
-0.37688442211055273	0.6231155778894473	0.6231155778894473	0.6	0.9	0.4
-0.371859296482412	0.628140703517588	0.628140703517588	0.6	0.9	0.4
-0.3668341708542714	0.6331658291457286	0.6331658291457286	0.6	0.9	0.4
-0.36180904522613067	0.6381909547738693	0.6381909547738693	0.6	0.9	0.4
-0.35678391959798994	0.6432160804020101	0.6432160804020101	0.6	0.9	0.4
-0.3517587939698492	0.6482412060301508	0.6482412060301508	0.6	0.9	0.4
-0.3467336683417085	0.6532663316582915	0.6532663316582915	0.6	0.9	0.4
-0.3417085427135679	0.6582914572864321	0.6582914572864321	0.6	0.9	0.4
-0.33668341708542715	0.6633165829145728	0.6633165829145728	0.6	0.9	0.4
-0.3316582914572864	0.6683417085427136	0.6683417085427136	0.6	0.9	0.4
-0.3266331658291457	0.6733668341708543	0.6733668341708543	0.6	0.9	0.4
-0.321608040201005	0.678391959798995	0.678391959798995	0.6	0.9	0.4
-0.31658291457286436	0.6834170854271356	0.6834170854271356	0.6	0.9	0.4
-0.31155778894472363	0.6884422110552764	0.6884422110552764	0.6	0.9	0.4
-0.3065326633165829	0.6934673366834171	0.6934673366834171	0.6	0.9	0.4
-0.3015075376884422	0.6984924623115578	0.6984924623115578	0.6	0.9	0.4
-0.29648241206030146	0.7035175879396985	0.7035175879396985	0.6	0.9	0.4
-0.29145728643216084	0.7085427135678392	0.7085427135678392	0.6	0.9	0.4
-0.2864321608040201	0.7135678391959799	0.7135678391959799	0.6	0.9	0.4
-0.2814070351758794	0.7185929648241206	0.7185929648241206	0.6	0.9	0.4
-0.27638190954773867	0.7236180904522613	0.7236180904522613	0.6	0.9	0.4
-0.27135678391959794	0.7286432160804021	0.7286432160804021	0.6	0.9	0.4
-0.26633165829145733	0.7336683417085427	0.7336683417085427	0.6	0.9	0.4
-0.2613065326633166	0.7386934673366834	0.7386934673366834	0.6	0.9	0.4
-0.2562814070351759	0.7437185929648241	0.7437185929648241	0.6	0.9	0.4
-0.25125628140703515	0.7487437185929648	0.7487437185929648	0.6	0.9	0.4
-0.24623115577889443	0.7537688442211056	0.7537688442211056	0.6	0.9	0.4
-0.24120603015075381	0.7587939698492462	0.7587939698492462	0.6	0.9	0.4
-0.2361809045226131	0.7638190954773869	0.7638190954773869	0.6	0.9	0.4
-0.23115577889447236	0.7688442211055276	0.7688442211055276	0.6	0.9	0.4
-0.22613065326633164	0.7738693467336684	0.7738693467336684	0.6	0.9	0.4
-0.2211055276381909	0.7788944723618091	0.7788944723618091	0.6	0.9	0.4
-0.2160804020100503	0.7839195979899497	0.7839195979899497	0.6	0.9	0.4
-0.21105527638190957	0.7889447236180904	0.7889447236180904	0.6	0.9	0.4
-0.20603015075376885	0.7939698492462312	0.7939698492462312	0.6	0.9	0.4
-0.20100502512562812	0.7989949748743719	0.7989949748743719	0.6	0.9	0.4
-0.1959798994974874	0.8040201005025126	0.8040201005025126	0.6	0.9	0.4
-0.19095477386934678	0.8090452261306532	0.8090452261306532	0.6152113580769075	0.9	0.4
-0.18592964824120606	0.8140703517587939	0.8140703517587939	0.721635143682111	0.9	0.4
-0.18090452261306533	0.8190954773869347	0.8190954773869347	0.8601353437087774	0.9	0.4
-0.1758793969849246	0.8241206030150754	0.8241206030150754	0.8990207997449248	0.9	0.4
-0.17085427135678388	0.8291457286432161	0.8291457286432161	0.8999973619884619	0.9	0.4
-0.16582914572864327	0.8341708542713567	0.8341708542713567	0.8999999928181706	0.9	0.4
-0.16080402010050254	0.8391959798994975	0.8391959798994975	0.8999999999806584	0.9	0.4
-0.15577889447236182	0.8442211055276382	0.8442211055276382	0.8999999999999433	0.9	0.4
-0.1507537688442211	0.8492462311557789	0.8492462311557789	0.8999999999999951	0.9	0.4
-0.14572864321608037	0.8542713567839196	0.8542713567839196	0.8999999999999952	0.9	0.4
-0.14070351758793975	0.8592964824120602	0.8592964824120602	0.8999999999999955	0.9	0.4
-0.13567839195979903	0.864321608040201	0.864321608040201	0.8999999999999956	0.9	0.4
-0.1306532663316583	0.8693467336683417	0.8693467336683417	0.8999999999999957	0.9	0.4
-0.12562814070351758	0.8743718592964824	0.8743718592964824	0.8999999999999958	0.9	0.4
-0.12060301507537685	0.8793969849246231	0.8793969849246231	0.8999999999999959	0.9	0.4
-0.11557788944723613	0.8844221105527639	0.8844221105527639	0.8999999999999961	0.9	0.4
-0.11055276381909551	0.8894472361809045	0.8894472361809045	0.8999999999999964	0.9	0.4
-0.10552763819095479	0.8944723618090452	0.8944723618090452	0.8999999999999965	0.9	0.4
-0.10050251256281406	0.8994974874371859	0.8994974874371859	0.8999999999999966	0.9	0.4
-0.09547738693467334	0.9045226130653267	0.9045226130653267	0.8999999999999968	0.9	0.4
-0.09045226130653261	0.9095477386934674	0.9095477386934674	0.8999999999999969	0.9	0.4
-0.085427135678392	0.914572864321608	0.914572864321608	0.899999999999997	0.9	0.4
-0.08040201005025127	0.9195979899497487	0.9195979899497487	0.8999999999999971	0.9	0.4
-0.07537688442211055	0.9246231155778895	0.9246231155778895	0.8999999999999974	0.9	0.4
-0.07035175879396982	0.9296482412060302	0.9296482412060302	0.8999999999999975	0.9	0.4
-0.0653266331658291	0.9346733668341709	0.9346733668341709	0.8999999999999976	0.9	0.4
-0.06030150753768848	0.9396984924623115	0.9396984924623115	0.8999999999999978	0.9	0.4
-0.055276381909547756	0.9447236180904522	0.9447236180904522	0.8999999999999979	0.9	0.4
-0.05025125628140703	0.949748743718593	0.949748743718593	0.8999999999999981	0.9	0.4
-0.045226130653266305	0.9547738693467337	0.9547738693467337	0.8999999999999982	0.9	0.4
-0.04020100502512558	0.9597989949748744	0.9597989949748744	0.8999999999999984	0.9	0.4
-0.035175879396984966	0.964824120603015	0.964824120603015	0.8999999999999985	0.9	0.4
-0.03015075376884424	0.9698492462311558	0.9698492462311558	0.8999999999999986	0.9	0.4
-0.025125628140703515	0.9748743718592965	0.9748743718592965	0.8999999999999988	0.9	0.4
-0.02010050251256279	0.9798994974874372	0.9798994974874372	0.899999999999999	0.9	0.4
-0.015075376884422065	0.9849246231155779	0.9849246231155779	0.8999999999999991	0.9	0.4
-0.01005025125628145	0.9899497487437185	0.9899497487437185	0.8999999999999992	0.9	0.4
-0.005025125628140725	0.9949748743718593	0.9949748743718593	0.8999999999999995	0.9	0.4
0.0	1.0	1.0	0.8999999999999996	0.9	0.4


==> input/LWR12_TrafficFlowMaximization_a8_3.dat <==
-1.0	0.0	0.0	1.8795999685969764e-74	0.9	0.02303039929152716
-0.9949748743718593	0.005025125628140704	0.005025125628140704	3.7591999371939536e-74	0.9	0.023030399291527157
-0.9899497487437185	0.010050251256281407	0.010050251256281407	9.45313193194954e-74	0.9	0.023030399291527153
-0.9849246231155779	0.01507537688442211	0.01507537688442211	2.7123319542895836e-73	0.9	0.023030399291527153
-0.9798994974874372	0.020100502512562814	0.020100502512562814	8.431002465944718e-73	0.9	0.023030399291527153
-0.9748743718592965	0.02512562814070352	0.02512562814070352	1.9783802359962364e-72	0.9	0.02303039929152715
-0.9698492462311558	0.03015075376884422	0.03015075376884422	4.783933047130718e-72	0.9	0.023030399291527146
-0.964824120603015	0.035175879396984924	0.035175879396984924	1.4384497280757898e-71	0.9	0.023030399291527146
-0.9597989949748744	0.04020100502512563	0.04020100502512563	5.581417536477068e-71	0.9	0.023030399291527146
-0.9547738693467337	0.04522613065326633	0.04522613065326633	1.4135338311575397e-70	0.9	0.023030399291527146
-0.949748743718593	0.05025125628140704	0.05025125628140704	2.970565407323491e-70	0.9	0.023030399291527146
-0.9447236180904522	0.05527638190954774	0.05527638190954774	7.679256453339961e-70	0.9	0.023030399291527146
-0.9396984924623115	0.06030150753768844	0.06030150753768844	2.872694033646558e-69	0.9	0.023030399291527146
-0.9346733668341709	0.06532663316582915	0.06532663316582915	1.0716789084376166e-68	0.9	0.023030399291527146
-0.9296482412060302	0.07035175879396985	0.07035175879396985	2.290726236626808e-68	0.9	0.023030399291527146
-0.9246231155778895	0.07537688442211055	0.07537688442211055	4.902569410727843e-68	0.9	0.023030399291527146
-0.9195979899497487	0.08040201005025126	0.08040201005025126	1.4142137934731423e-67	0.9	0.023030399291527146
-0.914572864321608	0.08542713567839195	0.08542713567839195	6.246037362446409e-67	0.9	0.023030399291527146
-0.9095477386934674	0.09045226130653267	0.09045226130653267	1.9097206319591442e-66	0.9	0.023030399291527146
-0.9045226130653267	0.09547738693467336	0.09547738693467336	3.793482524607922e-66	0.9	0.023030399291527146
-0.8994974874371859	0.10050251256281408	0.10050251256281408	8.631340716216154e-66	0.9	0.023030399291527143
-0.8944723618090452	0.10552763819095477	0.10552763819095477	2.82538928786547e-65	0.9	0.02303039929152714
-0.8894472361809045	0.11055276381909548	0.11055276381909548	1.285401647006126e-64	0.9	0.02303039929152714
-0.8844221105527639	0.11557788944723618	0.11557788944723618	3.303255636879686e-64	0.9	0.02303039929152714
-0.8793969849246231	0.12060301507537688	0.12060301507537688	6.483742999499377e-64	0.9	0.02303039929152714
-0.8743718592964824	0.12562814070351758	0.12562814070351758	1.591010283213289e-63	0.9	0.02303039929152714
-0.8693467336683417	0.1306532663316583	0.1306532663316583	5.970305790948569e-63	0.9	0.02303039929152714
-0.864321608040201	0.135678391959799	0.135678391959799	2.4916976152526353e-62	0.9	0.02303039929152714
-0.8592964824120604	0.1407035175879397	0.1407035175879397	5.530961158932983e-62	0.9	0.02303039929152714
-0.8542713567839196	0.1457286432160804	0.1457286432160804	1.1220440173429366e-61	0.9	0.02303039929152714
-0.8492462311557789	0.1507537688442211	0.1507537688442211	3.045452846407453e-61	0.9	0.02303039929152714
-0.8442211055276382	0.15577889447236182	0.15577889447236182	1.3115904276618805e-60	0.9	0.02303039929152714
-0.8391959798994975	0.16080402010050251	0.16080402010050251	4.584742973366772e-60	0.9	0.02303039929152714
-0.8341708542713568	0.1658291457286432	0.1658291457286432	9.288884798381015e-60	0.9	0.02303039929152714
-0.8291457286432161	0.1708542713567839	0.1708542713567839	1.998969597970361e-59	0.9	0.02303039929152714
-0.8241206030150754	0.17587939698492464	0.17587939698492464	6.068776260183871e-59	0.9	0.02303039929152714
-0.8190954773869347	0.18090452261306533	0.18090452261306533	2.8095369348622683e-58	0.9	0.023030399291527136
-0.8140703517587939	0.18592964824120603	0.18592964824120603	8.179250135556039e-58	0.9	0.02303039929152713
-0.8090452261306533	0.19095477386934673	0.19095477386934673	1.5956636651178437e-57	0.9	0.023030399291527125
-0.8040201005025126	0.19597989949748743	0.19597989949748743	3.6865342154615865e-57	0.9	0.02303039929152713
-0.7989949748743719	0.20100502512562815	0.20100502512562815	1.2571154110977795e-56	0.9	0.023030399291527132
-0.7939698492462312	0.20603015075376885	0.20603015075376885	5.670170625066077e-56	0.9	0.023030399291527136
-0.7889447236180904	0.21105527638190955	0.21105527638190955	1.3908393994497812e-55	0.9	0.02303039929152714
-0.7839195979899498	0.21608040201005024	0.21608040201005024	2.7419752407018366e-55	0.9	0.023030399291527143
-0.778894472361809	0.22110552763819097	0.22110552763819097	6.917603800006203e-55	0.9	0.023030399291527146
-0.7738693467336684	0.22613065326633167	0.22613065326633167	2.7035997300209207e-54	0.9	0.02303039929152715
-0.7688442211055276	0.23115577889447236	0.23115577889447236	1.0888278002910132e-53	0.9	0.023030399291527153
-0.7638190954773869	0.23618090452261306	0.23618090452261306	2.3386778396097653e-53	0.9	0.023030399291527157
-0.7587939698492463	0.24120603015075376	0.24120603015075376	4.7724282860804e-53	0.9	0.023030399291527157
-0.7537688442211055	0.24623115577889448	0.24623115577889448	1.3281848072567725e-52	0.9	0.02303039929152716
-0.7487437185929648	0.25125628140703515	0.25125628140703515	6.263462719561774e-52	0.9	0.023030399291527164
-0.7437185929648241	0.2562814070351759	0.2562814070351759	1.7044999249249182e-51	0.9	0.023030399291527167
-0.7386934673366834	0.2613065326633166	0.2613065326633166	4.4585590960018026e-51	0.9	0.02303039929152717
-0.7336683417085428	0.2663316582914573	0.2663316582914573	1.4457589964991582e-49	0.9	0.023030399291527174
-0.728643216080402	0.271356783919598	0.271356783919598	3.027155668690597e-47	0.9	0.023030399291527177
-0.7236180904522613	0.27638190954773867	0.27638190954773867	6.644142118622308e-45	0.9	0.023030399291527177
-0.7185929648241206	0.2814070351758794	0.2814070351758794	1.4695676297109466e-42	0.9	0.02303039929152718
-0.7135678391959799	0.2864321608040201	0.2864321608040201	3.2600340790194932e-40	0.9	0.023030399291527184
-0.7085427135678393	0.2914572864321608	0.2914572864321608	7.147586823501192e-38	0.9	0.023030399291527188
-0.7035175879396984	0.2964824120603015	0.2964824120603015	1.583061084876885e-35	0.9	0.02303039929152719
-0.6984924623115578	0.3015075376884422	0.3015075376884422	3.513156454084648e-33	0.9	0.023030399291527195
-0.6934673366834171	0.3065326633165829	0.3065326633165829	7.687006600588088e-31	0.9	0.023030399291527198
-0.6884422110552764	0.31155778894472363	0.31155778894472363	1.7057476603375185e-28	0.9	0.023030399291527198
-0.6834170854271358	0.3165829145728643	0.3165829145728643	3.7860991336104987e-26	0.9	0.023030399291527198
-0.6783919597989949	0.32160804020100503	0.32160804020100503	8.26425114274571e-24	0.9	0.023030399291527198
-0.6733668341708543	0.32663316582914576	0.32663316582914576	1.8385788722711417e-21	0.9	0.0230303992915272
-0.6683417085427136	0.3316582914572864	0.3316582914572864	4.080252782051401e-19	0.9	0.023030399291527205
-0.6633165829145728	0.33668341708542715	0.33668341708542715	8.881168593721883e-17	0.9	0.023030399291527205
-0.6582914572864322	0.3417085427135678	0.3417085427135678	1.9826801648910475e-14	0.9	0.02303039929152721
-0.6532663316582914	0.34673366834170855	0.34673366834170855	4.396966981629309e-12	0.9	0.023030399291527212
-0.6482412060301508	0.35175879396984927	0.35175879396984927	9.539553459915924e-10	0.9	0.023030399291527212
-0.6432160804020101	0.35678391959798994	0.35678391959798994	2.1393971822465077e-7	0.9	0.023030399291527212
-0.6381909547738693	0.36180904522613067	0.36180904522613067	4.7371900831992854e-5	0.9	0.023030399291527212
-0.6331658291457287	0.36683417085427134	0.36683417085427134	0.010115386262242086	0.9	0.023030399291527216
-0.6281407035175879	0.37185929648241206	0.37185929648241206	0.24218161653146814	0.9	0.02303039929152722
-0.6231155778894473	0.3768844221105528	0.3768844221105528	0.563655410407367	0.9	0.023030399291527223
-0.6180904522613065	0.38190954773869346	0.38190954773869346	0.6	0.9	0.02303039929152723
-0.6130653266331658	0.3869346733668342	0.3869346733668342	0.6	0.9	0.02303039929152729
-0.6080402010050252	0.39195979899497485	0.39195979899497485	0.6	0.9	0.023030399291531865
-0.6030150753768844	0.3969849246231156	0.3969849246231156	0.6	0.9	0.023030399291896545
-0.5979899497487438	0.4020100502512563	0.4020100502512563	0.6	0.9	0.02303039932088941
-0.592964824120603	0.40703517587939697	0.40703517587939697	0.6	0.9	0.02303040164594591
-0.5879396984924623	0.4120603015075377	0.4120603015075377	0.6	0.9	0.023030587305516652
-0.5829145728643217	0.41708542713567837	0.41708542713567837	0.6	0.9	0.023045378529342193
-0.5778894472361809	0.4221105527638191	0.4221105527638191	0.6	0.9	0.024216946361126042
-0.5728643216080402	0.4271356783919598	0.4271356783919598	0.6	0.9	0.07844299597497396
-0.5678391959798995	0.4321608040201005	0.4321608040201005	0.6	0.9	0.29437134753965855
-0.5628140703517588	0.4371859296482412	0.4371859296482412	0.6	0.9	0.4
-0.5577889447236181	0.44221105527638194	0.44221105527638194	0.6	0.9	0.4
-0.5527638190954773	0.4472361809045226	0.4472361809045226	0.6	0.9	0.4
-0.5477386934673367	0.45226130653266333	0.45226130653266333	0.6	0.9	0.4
-0.542713567839196	0.457286432160804	0.457286432160804	0.6	0.9	0.4
-0.5376884422110553	0.4623115577889447	0.4623115577889447	0.6	0.9	0.4
-0.5326633165829145	0.46733668341708545	0.46733668341708545	0.6	0.9	0.4
-0.5276381909547738	0.4723618090452261	0.4723618090452261	0.6	0.9	0.4
-0.5226130653266332	0.47738693467336685	0.47738693467336685	0.6	0.9	0.4
-0.5175879396984925	0.4824120603015075	0.4824120603015075	0.6	0.9	0.4
-0.5125628140703518	0.48743718592964824	0.48743718592964824	0.6	0.9	0.4
-0.507537688442211	0.49246231155778897	0.49246231155778897	0.6	0.9	0.4
-0.5025125628140703	0.49748743718592964	0.49748743718592964	0.6	0.9	0.4
-0.4974874371859297	0.5025125628140703	0.5025125628140703	0.6	0.9	0.4
-0.49246231155778897	0.507537688442211	0.507537688442211	0.6	0.9	0.4
-0.48743718592964824	0.5125628140703518	0.5125628140703518	0.6	0.9	0.4
-0.4824120603015075	0.5175879396984925	0.5175879396984925	0.6	0.9	0.4
-0.4773869346733668	0.5226130653266332	0.5226130653266332	0.6	0.9	0.4
-0.4723618090452262	0.5276381909547738	0.5276381909547738	0.6	0.9	0.4
-0.46733668341708545	0.5326633165829145	0.5326633165829145	0.6	0.9	0.4
-0.4623115577889447	0.5376884422110553	0.5376884422110553	0.6	0.9	0.4
-0.457286432160804	0.542713567839196	0.542713567839196	0.6	0.9	0.4
-0.4522613065326633	0.5477386934673367	0.5477386934673367	0.6	0.9	0.4
-0.44723618090452266	0.5527638190954773	0.5527638190954773	0.6	0.9	0.4
-0.44221105527638194	0.5577889447236181	0.5577889447236181	0.6	0.9	0.4
-0.4371859296482412	0.5628140703517588	0.5628140703517588	0.6	0.9	0.4
-0.4321608040201005	0.5678391959798995	0.5678391959798995	0.6	0.9	0.4
-0.42713567839195976	0.5728643216080402	0.5728643216080402	0.6	0.9	0.4
-0.42211055276381915	0.5778894472361809	0.5778894472361809	0.6	0.9	0.4
-0.4170854271356784	0.5829145728643216	0.5829145728643216	0.6	0.9	0.4
-0.4120603015075377	0.5879396984924623	0.5879396984924623	0.6	0.9	0.4
-0.40703517587939697	0.592964824120603	0.592964824120603	0.6	0.9	0.4
-0.40201005025125625	0.5979899497487438	0.5979899497487438	0.6	0.9	0.4
-0.39698492462311563	0.6030150753768844	0.6030150753768844	0.6	0.9	0.4
-0.3919597989949749	0.6080402010050251	0.6080402010050251	0.6	0.9	0.4
-0.3869346733668342	0.6130653266331658	0.6130653266331658	0.6	0.9	0.4
-0.38190954773869346	0.6180904522613065	0.6180904522613065	0.6	0.9	0.4
-0.37688442211055273	0.6231155778894473	0.6231155778894473	0.6	0.9	0.4
-0.371859296482412	0.628140703517588	0.628140703517588	0.6	0.9	0.4
-0.3668341708542714	0.6331658291457286	0.6331658291457286	0.6	0.9	0.4
-0.36180904522613067	0.6381909547738693	0.6381909547738693	0.6	0.9	0.4
-0.35678391959798994	0.6432160804020101	0.6432160804020101	0.6	0.9	0.4
-0.3517587939698492	0.6482412060301508	0.6482412060301508	0.6	0.9	0.4
-0.3467336683417085	0.6532663316582915	0.6532663316582915	0.6	0.9	0.4
-0.3417085427135679	0.6582914572864321	0.6582914572864321	0.6	0.9	0.4
-0.33668341708542715	0.6633165829145728	0.6633165829145728	0.6	0.9	0.4
-0.3316582914572864	0.6683417085427136	0.6683417085427136	0.6	0.9	0.4
-0.3266331658291457	0.6733668341708543	0.6733668341708543	0.6	0.9	0.4
-0.321608040201005	0.678391959798995	0.678391959798995	0.6	0.9	0.4
-0.31658291457286436	0.6834170854271356	0.6834170854271356	0.6	0.9	0.4
-0.31155778894472363	0.6884422110552764	0.6884422110552764	0.6	0.9	0.4
-0.3065326633165829	0.6934673366834171	0.6934673366834171	0.6	0.9	0.4
-0.3015075376884422	0.6984924623115578	0.6984924623115578	0.6	0.9	0.4
-0.29648241206030146	0.7035175879396985	0.7035175879396985	0.7062356390668478	0.9	0.4
-0.29145728643216084	0.7085427135678392	0.7085427135678392	0.9742698621628961	0.9	0.4
-0.2864321608040201	0.7135678391959799	0.7135678391959799	1.072031025469893	0.9	0.4
-0.2814070351758794	0.7185929648241206	0.7185929648241206	1.0743311740332768	0.9	0.4
-0.27638190954773867	0.7236180904522613	0.7236180904522613	1.0743416030847284	0.9	0.4
-0.27135678391959794	0.7286432160804021	0.7286432160804021	1.0743416488191333	0.9	0.4
-0.26633165829145733	0.7336683417085427	0.7336683417085427	1.0743416490243354	0.9	0.4
-0.2613065326633166	0.7386934673366834	0.7386934673366834	1.0743416490252409	0.9	0.4
-0.2562814070351759	0.7437185929648241	0.7437185929648241	1.074341649025245	0.9	0.4
-0.25125628140703515	0.7487437185929648	0.7487437185929648	1.0743416490252453	0.9	0.4
-0.24623115577889443	0.7537688442211056	0.7537688442211056	1.0743416490252455	0.9	0.4
-0.24120603015075381	0.7587939698492462	0.7587939698492462	1.0743416490252458	0.9	0.4
-0.2361809045226131	0.7638190954773869	0.7638190954773869	1.074341649025246	0.9	0.4
-0.23115577889447236	0.7688442211055276	0.7688442211055276	1.0743416490252462	0.9	0.4
-0.22613065326633164	0.7738693467336684	0.7738693467336684	1.0743416490252464	0.9	0.4
-0.2211055276381909	0.7788944723618091	0.7788944723618091	1.0743416490252466	0.9	0.4
-0.2160804020100503	0.7839195979899497	0.7839195979899497	1.0743416490252469	0.9	0.4
-0.21105527638190957	0.7889447236180904	0.7889447236180904	1.074341649025247	0.9	0.4
-0.20603015075376885	0.7939698492462312	0.7939698492462312	1.0743416490252473	0.9	0.4
-0.20100502512562812	0.7989949748743719	0.7989949748743719	1.0743416490252475	0.9	0.4
-0.1959798994974874	0.8040201005025126	0.8040201005025126	1.0743416490252478	0.9	0.4
-0.19095477386934678	0.8090452261306532	0.8090452261306532	1.074341649025248	0.9	0.4
-0.18592964824120606	0.8140703517587939	0.8140703517587939	1.0743416490252482	0.9	0.4
-0.18090452261306533	0.8190954773869347	0.8190954773869347	1.0743416490252484	0.9	0.4
-0.1758793969849246	0.8241206030150754	0.8241206030150754	1.0743416490252486	0.9	0.4
-0.17085427135678388	0.8291457286432161	0.8291457286432161	1.0743416490252489	0.9	0.4
-0.16582914572864327	0.8341708542713567	0.8341708542713567	1.074341649025249	0.9	0.4
-0.16080402010050254	0.8391959798994975	0.8391959798994975	1.0743416490252493	0.9	0.4
-0.15577889447236182	0.8442211055276382	0.8442211055276382	1.0743416490252495	0.9	0.4
-0.1507537688442211	0.8492462311557789	0.8492462311557789	1.0743416490252498	0.9	0.4
-0.14572864321608037	0.8542713567839196	0.8542713567839196	1.07434164902525	0.9	0.4
-0.14070351758793975	0.8592964824120602	0.8592964824120602	1.0743416490252502	0.9	0.4
-0.13567839195979903	0.864321608040201	0.864321608040201	1.0743416490252504	0.9	0.4
-0.1306532663316583	0.8693467336683417	0.8693467336683417	1.0743416490252506	0.9	0.4
-0.12562814070351758	0.8743718592964824	0.8743718592964824	1.0743416490252509	0.9	0.4
-0.12060301507537685	0.8793969849246231	0.8793969849246231	1.074341649025251	0.9	0.4
-0.11557788944723613	0.8844221105527639	0.8844221105527639	1.0743416490252513	0.9	0.4
-0.11055276381909551	0.8894472361809045	0.8894472361809045	1.0743416490252515	0.9	0.4
-0.10552763819095479	0.8944723618090452	0.8944723618090452	1.0743416490252518	0.9	0.4
-0.10050251256281406	0.8994974874371859	0.8994974874371859	1.074341649025252	0.9	0.4
-0.09547738693467334	0.9045226130653267	0.9045226130653267	1.0743416490252522	0.9	0.4
-0.09045226130653261	0.9095477386934674	0.9095477386934674	1.0743416490252524	0.9	0.4
-0.085427135678392	0.914572864321608	0.914572864321608	1.0743416490252526	0.9	0.4
-0.08040201005025127	0.9195979899497487	0.9195979899497487	1.0743416490252529	0.9	0.4
-0.07537688442211055	0.9246231155778895	0.9246231155778895	1.074341649025253	0.9	0.4
-0.07035175879396982	0.9296482412060302	0.9296482412060302	1.0743416490252533	0.9	0.4
-0.0653266331658291	0.9346733668341709	0.9346733668341709	1.0743416490252535	0.9	0.4
-0.06030150753768848	0.9396984924623115	0.9396984924623115	1.0743416490252538	0.9	0.4
-0.055276381909547756	0.9447236180904522	0.9447236180904522	1.074341649025254	0.9	0.4
-0.05025125628140703	0.949748743718593	0.949748743718593	1.0743416490252542	0.9	0.4
-0.045226130653266305	0.9547738693467337	0.9547738693467337	1.0743416490252544	0.9	0.4
-0.04020100502512558	0.9597989949748744	0.9597989949748744	1.0743416490252546	0.9	0.4
-0.035175879396984966	0.964824120603015	0.964824120603015	1.0743416490252549	0.9	0.4
-0.03015075376884424	0.9698492462311558	0.9698492462311558	1.074341649025255	0.9	0.4
-0.025125628140703515	0.9748743718592965	0.9748743718592965	1.0743416490252553	0.9	0.4
-0.02010050251256279	0.9798994974874372	0.9798994974874372	1.0743416490252555	0.9	0.4
-0.015075376884422065	0.9849246231155779	0.9849246231155779	1.0743416490252558	0.9	0.4
-0.01005025125628145	0.9899497487437185	0.9899497487437185	1.074341649025256	0.9	0.4
-0.005025125628140725	0.9949748743718593	0.9949748743718593	1.0743416490252562	0.9	0.4
0.0	1.0	1.0	1.0743416490252564	0.9	0.4


==> input/lwr11_limit_1.dat <==
-0.9997498749374687	0.25	0.25
-0.9977488744372186	0.25	0.25
-0.9957478739369685	0.25	0.25
-0.9937468734367183	0.25	0.25
-0.9917458729364682	0.25	0.25
-0.989744872436218	0.25	0.25
-0.987743871935968	0.25	0.25
-0.9857428714357179	0.25	0.25
-0.9837418709354676	0.25	0.25
-0.9817408704352176	0.25	0.25
-0.9797398699349674	0.25	0.25
-0.9777388694347173	0.25	0.25
-0.9757378689344672	0.25	0.25
-0.973736868434217	0.25	0.25
-0.9717358679339669	0.25	0.25
-0.9697348674337168	0.25	0.25
-0.9677338669334667	0.25	0.25
-0.9657328664332167	0.25	0.25
-0.9637318659329664	0.25	0.25
-0.9617308654327162	0.25	0.25
-0.9597298649324663	0.25	0.25
-0.9577288644322162	0.25	0.25
-0.955727863931966	0.25	0.25
-0.9537268634317158	0.25	0.25
-0.9517258629314657	0.25	0.25
-0.9497248624312156	0.25	0.25
-0.9477238619309655	0.25	0.25
-0.9457228614307154	0.25	0.25
-0.9437218609304652	0.25	0.25
-0.9417208604302151	0.25	0.25
-0.9397198599299649	0.25	0.25
-0.9377188594297149	0.25	0.25
-0.9357178589294648	0.25	0.25
-0.9337168584292145	0.25	0.25
-0.9317158579289645	0.25	0.25
-0.9297148574287144	0.25	0.25
-0.9277138569284642	0.25	0.25
-0.9257128564282141	0.25	0.25
-0.9237118559279639	0.25	0.25
-0.9217108554277138	0.25	0.25
-0.9197098549274637	0.25	0.25
-0.9177088544272136	0.25	0.25
-0.9157078539269634	0.25	0.25
-0.9137068534267133	0.25	0.25
-0.9117058529264631	0.25	0.25
-0.9097048524262131	0.25	0.25
-0.907703851925963	0.25	0.25
-0.9057028514257127	0.25	0.25
-0.9037018509254627	0.25	0.25
-0.9017008504252126	0.25	0.25
-0.8996998499249624	0.25	0.25
-0.8976988494247123	0.25	0.25
-0.8956978489244622	0.25	0.25
-0.893696848424212	0.25	0.25
-0.891695847923962	0.25	0.25
-0.8896948474237119	0.25	0.25
-0.8876938469234618	0.25	0.25
-0.8856928464232116	0.25	0.25
-0.8836918459229613	0.25	0.25
-0.8816908454227114	0.25	0.25
-0.8796898449224613	0.25	0.25
-0.8776888444222111	0.25	0.25
-0.875687843921961	0.25	0.25
-0.8736868434217109	0.25	0.25
-0.8716858429214607	0.25	0.25
-0.8696848424212106	0.25	0.25
-0.8676838419209605	0.25	0.25
-0.8656828414207103	0.25	0.25
-0.8636818409204602	0.25	0.25
-0.86168084042021	0.25	0.25
-0.85967983991996	0.25	0.25
-0.8576788394197099	0.25	0.25
-0.8556778389194596	0.25	0.25
-0.8536768384192096	0.25	0.25
-0.8516758379189595	0.25	0.25
-0.8496748374187093	0.25	0.25
-0.8476738369184591	0.25	0.25
-0.8456728364182091	0.25	0.25
-0.8436718359179589	0.25	0.25
-0.8416708354177088	0.25	0.25
-0.8396698349174587	0.25	0.25
-0.8376688344172085	0.25	0.25
-0.8356678339169584	0.25	0.25
-0.8336668334167082	0.25	0.25
-0.8316658329164582	0.25	0.25
-0.8296648324162081	0.25	0.25
-0.8276638319159578	0.25	0.25
-0.8256628314157078	0.25	0.25
-0.8236618309154577	0.25	0.25
-0.8216608304152075	0.25	0.25
-0.8196598299149574	0.25	0.25
-0.8176588294147074	0.25	0.25
-0.8156578289144572	0.25	0.25
-0.8136568284142071	0.25	0.25
-0.811655827913957	0.25	0.25
-0.8096548274137069	0.25	0.25
-0.8076538269134567	0.25	0.25
-0.8056528264132065	0.25	0.25
-0.8036518259129565	0.25	0.25
-0.8016508254127064	0.25	0.25
-0.7996498249124562	0.25	0.25
-0.7976488244122061	0.25	0.25
-0.795647823911956	0.25	0.25
-0.7936468234117058	0.25	0.25
-0.7916458229114557	0.25	0.25
-0.7896448224112056	0.25	0.25
-0.7876438219109554	0.25	0.25
-0.7856428214107053	0.25	0.25
-0.7836418209104552	0.25	0.25
-0.7816408204102051	0.25	0.25
-0.779639819909955	0.25	0.25
-0.7776388194097048	0.25	0.25
-0.7756378189094547	0.25	0.25
-0.7736368184092046	0.25	0.25
-0.7716358179089544	0.25	0.25
-0.7696348174087043	0.25	0.25
-0.7676338169084542	0.25	0.25
-0.765632816408204	0.25	0.25
-0.7636318159079539	0.25	0.25
-0.7616308154077039	0.25	0.25
-0.7596298149074537	0.25	0.25
-0.7576288144072035	0.25	0.25
-0.7556278139069534	0.25	0.25
-0.7536268134067033	0.25	0.25
-0.7516258129064533	0.25	0.25
-0.749624812406203	0.25	0.25
-0.747623811905953	0.25	0.25
-0.7456228114057029	0.25	0.25
-0.7436218109054527	0.25	0.25
-0.7416208104052026	0.25	0.25
-0.7396198099049525	0.25	0.25
-0.7376188094047023	0.25	0.25
-0.7356178089044522	0.25	0.25
-0.7336168084042022	0.25	0.25
-0.731615807903952	0.25	0.25
-0.7296148074037019	0.25	0.25
-0.7276138069034517	0.25	0.25
-0.7256128064032016	0.25	0.25
-0.7236118059029515	0.25	0.25
-0.7216108054027013	0.25	0.25
-0.7196098049024513	0.25	0.25
-0.7176088044022011	0.25	0.25
-0.7156078039019509	0.25	0.25
-0.7136068034017008	0.25	0.25
-0.7116058029014508	0.25	0.25
-0.7096048024012006	0.25	0.25
-0.7076038019009504	0.25	0.25
-0.7056028014007003	0.25	0.25
-0.7036018009004502	0.25	0.25
-0.7016008004002001	0.25	0.25
-0.6995997998999499	0.25	0.25
-0.6975987993996998	0.25	0.25
-0.6955977988994497	0.25	0.25
-0.6935967983991995	0.25	0.25
-0.6915957978989494	0.25	0.25
-0.6895947973986994	0.25	0.25
-0.6875937968984491	0.25	0.25
-0.685592796398199	0.25	0.25
-0.683591795897949	0.25	0.25
-0.681590795397699	0.25	0.25
-0.6795897948974488	0.25	0.25
-0.6775887943971985	0.25	0.25
-0.6755877938969485	0.25	0.25
-0.6735867933966984	0.25	0.25
-0.6715857928964483	0.25	0.25
-0.6695847923961982	0.25	0.25
-0.667583791895948	0.25	0.25
-0.6655827913956978	0.25	0.25
-0.6635817908954477	0.25	0.25
-0.6615807903951977	0.25	0.25
-0.6595797898949476	0.25	0.25
-0.6575787893946973	0.25	0.25
-0.6555777888944473	0.25	0.25
-0.6535767883941971	0.25	0.25
-0.651575787893947	0.25	0.25
-0.6495747873936969	0.25	0.25
-0.6475737868934467	0.25	0.25
-0.6455727863931966	0.25	0.25
-0.6435717858929464	0.25	0.25
-0.6415707853926964	0.25	0.25
-0.6395697848924463	0.25	0.25
-0.637568784392196	0.25	0.25
-0.6355677838919459	0.25	0.25
-0.6335667833916959	0.25	0.25
-0.6315657828914456	0.25	0.25
-0.6295647823911956	0.25	0.25
-0.6275637818909455	0.25	0.25
-0.6255627813906953	0.25	0.25
-0.6235617808904452	0.25	0.25
-0.621560780390195	0.25	0.25
-0.619559779889945	0.25	0.25
-0.6175587793896948	0.25	0.25
-0.6155577788894446	0.25	0.25
-0.6135567783891945	0.25	0.25
-0.6115557778889444	0.25	0.25
-0.6095547773886945	0.25	0.25
-0.6075537768884441	0.25	0.25
-0.6055527763881942	0.25	0.25
-0.6035517758879441	0.25	0.25
-0.6015507753876937	0.25	0.25
-0.5995497748874437	0.25	0.25
-0.5975487743871937	0.25	0.25
-0.5955477738869435	0.25	0.25
-0.5935467733866934	0.25	0.25
-0.5915457728864432	0.25	0.25
-0.5895447723861931	0.25	0.25
-0.587543771885943	0.25	0.25
-0.5855427713856928	0.25	0.25
-0.5835417708854428	0.25	0.25
-0.5815407703851925	0.25	0.25
-0.5795397698849424	0.25	0.25
-0.5775387693846924	0.25	0.25
-0.5755377688844423	0.25	0.25
-0.5735367683841921	0.25	0.25
-0.5715357678839419	0.25	0.25
-0.5695347673836918	0.25	0.25
-0.5675337668834417	0.25	0.25
-0.5655327663831916	0.25	0.25
-0.5635317658829415	0.25	0.25
-0.5615307653826913	0.25	0.25
-0.5595297648824411	0.25	0.25
-0.557528764382191	0.25	0.25
-0.555527763881941	0.25	0.25
-0.5535267633816909	0.25	0.25
-0.5515257628814406	0.25	0.25
-0.5495247623811906	0.25	0.25
-0.5475237618809405	0.25	0.25
-0.5455227613806903	0.25	0.25
-0.5435217608804402	0.25	0.25
-0.5415207603801901	0.25	0.25
-0.5395197598799399	0.25	0.25
-0.5375187593796897	0.25	0.25
-0.5355177588794396	0.25	0.25
-0.5335167583791897	0.25	0.25
-0.5315157578789395	0.25	0.25
-0.5295147573786892	0.25	0.25
-0.5275137568784393	0.25	0.25
-0.5255127563781892	0.25	0.25
-0.523511755877939	0.25	0.25
-0.5215107553776888	0.25	0.25
-0.5195097548774388	0.25	0.25
-0.5175087543771886	0.25	0.25
-0.5155077538769385	0.25	0.25
-0.5135067533766884	0.25	0.25
-0.5115057528764382	0.25	0.25
-0.5095047523761881	0.25	0.25
-0.5075037518759379	0.25	0.25
-0.5055027513756879	0.25	0.25
-0.5035017508754378	0.25	0.25
-0.5015007503751875	0.25	0.25
-0.49949974987493745	0.25	0.25
-0.49749874937468735	0.25	0.25
-0.49549774887443726	0.25	0.25
-0.4934967483741871	0.25	0.25
-0.49149574787393696	0.25	0.25
-0.4894947473736868	0.25	0.25
-0.4874937468734367	0.25	0.25
-0.4854927463731867	0.25	0.25
-0.48349174587293653	0.25	0.25
-0.4814907453726863	0.25	0.25
-0.4794897448724361	0.25	0.25
-0.47748874437218614	0.25	0.25
-0.47548774387193604	0.25	0.25
-0.47348674337168584	0.25	0.25
-0.47148574287143574	0.25	0.25
-0.4694847423711856	0.25	0.25
-0.4674837418709355	0.25	0.25
-0.4654827413706852	0.25	0.25
-0.4634817408704353	0.25	0.25
-0.4614807403701851	0.25	0.25
-0.4594797398699349	0.25	0.25
-0.4574787393696848	0.25	0.25
-0.45547773886943466	0.25	0.25
-0.4534767383691846	0.25	0.25
-0.4514757378689344	0.25	0.25
-0.4494747373686844	0.25	0.25
-0.4474737368684342	0.25	0.25
-0.44547273636818396	0.25	0.25
-0.443471735867934	0.25	0.25
-0.4414707353676839	0.25	0.25
-0.4394697348674337	0.25	0.25
-0.4374687343671836	0.25	0.25
-0.43546773386693344	0.25	0.25
-0.4334667333666834	0.25	0.25
-0.4314657328664332	0.25	0.25
-0.42946473236618304	0.25	0.25
-0.427463731865933	0.25	0.25
-0.42546273136568274	0.25	0.25
-0.42346173086543276	0.25	0.25
-0.4214607303651826	0.25	0.25
-0.41945972986493246	0.25	0.25
-0.41745872936468237	0.25	0.25
-0.4154577288644321	0.25	0.25
-0.4134567283641822	0.25	0.25
-0.411455727863932	0.25	0.25
-0.4094547273636818	0.25	0.25
-0.4074537268634318	0.25	0.25
-0.4054527263631815	0.25	0.25
-0.40345172586293154	0.25	0.25
-0.4014507253626812	0.25	0.25
-0.39944972486243124	0.25	0.25
-0.39744872436218115	0.25	0.25
-0.39544772386193083	0.25	0.25
-0.39344672336168096	0.25	0.25
-0.3914457228614307	0.25	0.25
-0.3894447223611806	0.25	0.25
-0.38744372186093046	0.25	0.25
-0.3854427213606803	0.25	0.25
-0.3834417208604303	0.25	0.25
-0.38144072036018	0.25	0.25
-0.37943971985993	0.25	0.25
-0.37743871935967993	0.25	0.25
-0.3754377188594296	0.25	0.25
-0.37343671835917963	0.25	0.25
-0.3714357178589295	0.25	0.25
-0.3694347173586794	0.25	0.25
-0.36743371685842924	0.25	0.25
-0.365432716358179	0.25	0.25
-0.3634317158579291	0.25	0.25
-0.3614307153576788	0.25	0.25
-0.3594297148574287	0.25	0.25
-0.3574287143571787	0.25	0.25
-0.3554277138569284	0.25	0.25
-0.3534267133566784	0.25	0.25
-0.35142571285642815	0.25	0.25
-0.3494247123561781	0.25	0.25
-0.347423711855928	0.25	0.25
-0.34542271135567776	0.25	0.25
-0.3434217108554279	0.25	0.25
-0.34142071035517757	0.25	0.25
-0.3394197098549275	0.25	0.25
-0.3374187093546773	0.25	0.25
-0.3354177088544272	0.25	0.25
-0.3334167083541772	0.25	0.25
-0.33141570785392693	0.25	0.25
-0.3294147073536769	0.25	0.25
-0.32741370685342674	0.25	0.25
-0.32541270635317654	0.25	0.25
-0.3234117058529265	0.25	0.25
-0.32141070535267635	0.25	0.25
-0.31940970485242626	0.25	0.25
-0.3174087043521761	0.25	0.25
-0.31540770385192596	0.25	0.25
-0.313406703351676	0.25	0.25
-0.3114057028514257	0.25	0.25
-0.30940470235117556	0.25	0.25
-0.3074037018509255	0.25	0.25
-0.3054027013506753	0.25	0.25
-0.3034017008504253	0.25	0.25
-0.30140070035017513	0.25	0.25
-0.29939969984992504	0.25	0.25
-0.29739869934967483	0.25	0.25
-0.29539769884942463	0.25	0.25
-0.29339669834917476	0.25	0.25
-0.2913956978489245	0.25	0.25
-0.28939469734867435	0.25	0.25
-0.2873936968484242	0.25	0.25
-0.2853926963481741	0.25	0.25
-0.28339169584792406	0.25	0.25
-0.2813906953476738	0.25	0.25
-0.2793896948474238	0.25	0.25
-0.2773886943471736	0.25	0.25
-0.2753876938469234	0.25	0.25
-0.27338669334667326	0.25	0.25
-0.2713856928464233	0.25	0.25
-0.2693846923461731	0.25	0.25
-0.267383691845923	0.25	0.25
-0.2653826913456729	0.25	0.25
-0.2633816908454227	0.25	0.25
-0.2613806903451726	0.25	0.25
-0.2593796898449225	0.25	0.25
-0.2573786893446724	0.25	0.25
-0.2553776888444222	0.25	0.25
-0.25337668834417204	0.25	0.25
-0.251375687843922	0.25	0.25
-0.2493746873436719	0.25	0.25
-0.24737368684342176	0.25	0.25
-0.24537268634317155	0.25	0.25
-0.24337168584292146	0.25	0.25
-0.24137068534267136	0.25	0.25
-0.23936968484242127	0.25	0.25
-0.23736868434217118	0.25	0.25
-0.23536768384192097	0.25	0.25
-0.23336668334167082	0.25	0.25
-0.23136568284142067	0.25	0.25
-0.2293646823411707	0.25	0.25
-0.22736368184092054	0.25	0.25
-0.22536268134067028	0.25	0.25
-0.22336168084042024	0.25	0.25
-0.22136068034017015	0.25	0.25
-0.21935967983992005	0.25	0.25
-0.21735867933966985	0.25	0.25
-0.21535767883941975	0.25	0.25
-0.2133566783391696	0.25	0.25
-0.21135567783891945	0.25	0.25
-0.2093546773386693	0.25	0.25
-0.20735367683841932	0.25	0.25
-0.20535267633816906	0.25	0.25
-0.2033516758379189	0.25	0.25
-0.20135067533766893	0.25	0.25
-0.1993496748374186	0.25	0.25
-0.19734867433716863	0.25	0.25
-0.19534767383691842	0.25	0.25
-0.19334667333666838	0.25	0.25
-0.19134567283641823	0.25	0.25
-0.18934467233616797	0.25	0.25
-0.1873436718359181	0.25	0.25
-0.18534267133566784	0.25	0.25
-0.1833416708354177	0.25	0.25
-0.1813406703351676	0.25	0.25
-0.1793396698349174	0.25	0.25
-0.1773386693346674	0.25	0.25
-0.1753376688344172	0.25	0.25
-0.1733366683341671	0.25	0.25
-0.17133566783391702	0.25	0.25
-0.16933466733366676	0.25	0.25
-0.16733366683341677	0.25	0.25
-0.16533266633316662	0.25	0.25
-0.16333166583291647	0.25	0.25
-0.16133066533266638	0.25	0.25
-0.15932966483241617	0.25	0.25
-0.1573286643321662	0.25	0.25
-0.15532766383191593	0.25	0.25
-0.15332666333166578	0.25	0.25
-0.1513256628314158	0.25	0.25
-0.14932466233116554	0.25	0.25
-0.14732366183091555	0.25	0.25
-0.14532266133066535	0.25	0.25
-0.14332166083041525	0.25	0.25
-0.14132066033016516	0.25	0.25
-0.13931965982991484	0.25	0.25
-0.13731865932966497	0.25	0.25
-0.1353176588294147	0.25	0.25
-0.13331665832916456	0.25	0.25
-0.13131565782891458	0.25	0.25
-0.12931465732866432	0.25	0.25
-0.12731365682841428	0.25	0.25
-0.12531265632816402	0.25	0.25
-0.12331165582791404	0.25	0.25
-0.12131065532766394	0.25	0.25
-0.11930965482741362	0.25	0.25
-0.11730865432716364	0.25	0.25
-0.11530765382691349	0.25	0.25
-0.11330665332666334	0.25	0.25
-0.11130565282641325	0.25	0.25
-0.1093046523261631	0.25	0.25
-0.10730365182591306	0.25	0.25
-0.1053026513256628	0.25	0.25
-0.1033016508254127	0.25	0.25
-0.10130065032516267	0.25	0.25
-0.0992996498249124	0.25	0.25
-0.09729864932466242	0.25	0.25
-0.09529764882441227	0.25	0.25
-0.09329664832416212	0.25	0.25
-0.09129564782391197	0.25	0.25
-0.08929464732366177	0.25	0.25
-0.08729364682341184	0.25	0.25
-0.08529264632316158	0.25	0.25
-0.08329164582291149	0.25	0.25
-0.08129064532266139	0.25	0.25
-0.07928964482241119	0.25	0.25
-0.0772886443221612	0.25	0.25
-0.07528764382191089	0.25	0.25
-0.0732866433216609	0.25	0.25
-0.07128564282141076	0.25	0.25
-0.06928464232116055	0.25	0.25
-0.06728364182091062	0.25	0.25
-0.06528264132066036	0.25	0.25
-0.06328164082041027	0.25	0.25
-0.06128064032016006	0.25	0.25
-0.05927963981990997	0.25	0.25
-0.057278639319659985	0.25	0.25
-0.05527763881940967	0.25	0.25
-0.053276638319159686	0.25	0.25
-0.051275637818909536	0.25	0.25
-0.04927463731865933	0.25	0.25
-0.04727363681840929	0.25	0.25
-0.04527263631815914	0.25	0.25
-0.04327163581790905	0.25	0.25
-0.041270635317658844	0.25	0.25
-0.03926963481740864	0.25	0.25
-0.037268634317158766	0.25	0.25
-0.03526763381690845	0.25	0.25
-0.033266633316658356	0.25	0.25
-0.03126563281640832	0.25	0.25
-0.029264632316158057	0.25	0.25
-0.027263631815907907	0.25	0.25
-0.025262631315657813	0.25	0.25
-0.02326163081540783	0.25	0.25
-0.021260630315157625	0.25	0.25
-0.01925962981490742	0.25	0.25
-0.01725862931465738	0.25	0.25
-0.015257628814407231	0.25	0.25
-0.013256628314157137	0.25	0.25
-0.011255627813906988	0.25	0.25
-0.009254627313656838	0.25	0.25
-0.007253626813406688	0.25	0.25
-0.005252626313156594	0.25	0.25
-0.0032516258129065556	0.25	0.25
-0.001250625312656406	0.25	0.25
0.0007503751875939102	0.5	0.25
0.002751375687843949	0.5	0.25
0.004752376188094043	0.5	0.25
0.0067533766883440816	0.5	0.25
0.00875437718859412	0.5	0.25
0.010755377688844436	0.5	0.25
0.012756378189094475	0.5	0.25
0.01475737868934468	0.5	0.25
0.01675837918959472	0.5	0.25
0.018759379689844813	0.5	0.25
0.020760380190095074	0.5	0.25
0.022761380690345168	0.5	0.25
0.024762381190595206	0.5	0.25
0.026763381690845356	0.5	0.25
0.02876438219109545	0.5	0.25
0.03076538269134571	0.5	0.25
0.032766383191595805	0.5	0.25
0.03476738369184584	0.5	0.25
0.03676838419209594	0.5	0.25
0.038769384692345976	0.5	0.25
0.04077038519259635	0.5	0.25
0.04277138569284644	0.5	0.25
0.04477238619309648	0.5	0.25
0.046773386693346575	0.5	0.25
0.04877438719359661	0.5	0.25
0.05077538769384693	0.5	0.25
0.05277638819409708	0.5	0.25
0.05477738869434712	0.5	0.25
0.05677838919459721	0.5	0.25
0.05877938969484725	0.5	0.25
0.06078039019509757	0.5	0.25
0.0627813906953476	0.5	0.25
0.0647823911955977	0.5	0.25
0.06678339169584785	0.5	0.25
0.06878439219609817	0.5	0.25
0.0707853926963482	0.5	0.25
0.07278639319659824	0.5	0.25
0.07478739369684834	0.5	0.25
0.07678839419709838	0.5	0.25
0.0787893946973488	0.5	0.25
0.08079039519759884	0.5	0.25
0.08279139569784894	0.5	0.25
0.08479239619809897	0.5	0.25
0.08679339669834901	0.5	0.25
0.08879439719859933	0.5	0.25
0.09079539769884937	0.5	0.25
0.09279639819909957	0.5	0.25
0.09479739869934961	0.5	0.25
0.0967983991995997	0.5	0.25
0.09879939969984997	0.5	0.25
0.1008004002001	0.5	0.25
0.1028014007003501	0.5	0.25
0.10480240120060025	0.5	0.25
0.10680340170085034	0.5	0.25
0.1088044022011006	0.5	0.25
0.1108054027013507	0.5	0.25
0.11280640320160074	0.5	0.25
0.11480740370185083	0.5	0.25
0.11680840420210087	0.5	0.25
0.11880940470235124	0.5	0.25
0.12081040520260133	0.5	0.25
0.12281140570285137	0.5	0.25
0.12481240620310147	0.5	0.25
0.1268134067033515	0.5	0.25
0.12881440720360182	0.5	0.25
0.13081540770385197	0.5	0.25
0.132816408204102	0.5	0.25
0.1348174087043521	0.5	0.25
0.13681840920460214	0.5	0.25
0.13881940970485246	0.5	0.25
0.1408204102051025	0.5	0.25
0.1428214107053526	0.5	0.25
0.14482241120560274	0.5	0.25
0.14682341170585284	0.5	0.25
0.1488244122061031	0.5	0.25
0.15082541270635313	0.5	0.25
0.15282641320660323	0.5	0.25
0.15482741370685327	0.5	0.25
0.15682841420710347	0.5	0.25
0.15882941470735373	0.5	0.25
0.16083041520760383	0.5	0.25
0.16283141570785387	0.5	0.25
0.1648324162081039	0.5	0.25
0.166833416708354	0.5	0.25
0.16883441720860426	0.5	0.25
0.17083541770885446	0.5	0.25
0.1728364182091045	0.5	0.25
0.1748374187093546	0.5	0.25
0.17683841920960464	0.5	0.25
0.1788394197098549	0.5	0.25
0.180840420210105	0.5	0.25
0.18284142071035514	0.5	0.25
0.18484242121060523	0.5	0.25
0.18684342171085527	0.5	0.25
0.1888444222111056	0.5	0.25
0.19084542271135563	0.5	0.25
0.19284642321160572	0.5	0.25
0.19484742371185576	0.5	0.25
0.19684842421210613	0.5	0.25
0.19884942471235623	0.5	0.25
0.20085042521260627	0.5	0.25
0.20285142571285636	0.5	0.25
0.2048524262131064	0.5	0.25
0.20685342671335671	0.5	0.25
0.20885442721360686	0.5	0.25
0.2108554277138569	0.5	0.25
0.212856428214107	0.5	0.25
0.21485742871435703	0.5	0.25
0.21685842921460735	0.5	0.25
0.2188594297148574	0.5	0.25
0.22086043021510748	0.5	0.25
0.22286143071535763	0.5	0.25
0.22486243121560767	0.5	0.25
0.226863431715858	0.5	0.25
0.22886443221610803	0.5	0.25
0.23086543271635812	0.5	0.25
0.23286643321660816	0.5	0.25
0.23486743371685825	0.5	0.25
0.23686843421710863	0.5	0.25
0.23886943471735872	0.5	0.25
0.24087043521760876	0.5	0.25
0.2428714357178588	0.5	0.25
0.2448724362181089	0.5	0.25
0.24687343671835915	0.5	0.25
0.24887443721860936	0.5	0.25
0.2508754377188594	0.5	0.25
0.2528764382191095	0.5	0.25
0.25487743871935953	0.5	0.25
0.2568784392196098	0.5	0.25
0.2588794397198599	0.5	0.25
0.2608804402201099	0.5	0.25
0.2628814407203601	0.5	0.25
0.26488244122061017	0.5	0.25
0.2668834417208605	0.5	0.25
0.2688844422211105	0.5	0.25
0.2708854427213606	0.5	0.25
0.27288644322161065	0.5	0.25
0.2748874437218608	0.5	0.25
0.2768884442221111	0.5	0.25
0.27888944472236116	0.5	0.25
0.28089044522261125	0.5	0.25
0.2828914457228613	0.5	0.25
0.2848924462231114	0.5	0.25
0.28689344672336164	0.5	0.25
0.2888944472236118	0.5	0.25
0.2908954477238619	0.5	0.25
0.2928964482241119	0.5	0.25
0.294897448724362	0.5	0.25
0.2968984492246123	0.5	0.25
0.2988994497248624	0.5	0.25
0.3009004502251125	0.5	0.25
0.30290145072536256	0.5	0.25
0.30490245122561266	0.5	0.25
0.3069034517258629	0.5	0.25
0.308904452226113	0.5	0.25
0.31090545272636305	0.5	0.25
0.31290645322661315	0.5	0.25
0.3149074537268635	0.5	0.25
0.3169084542271136	0.5	0.25
0.31890945472736365	0.5	0.25
0.3209104552276137	0.5	0.25
0.3229114557278638	0.5	0.25
0.32491245622811404	0.5	0.25
0.32691345672836425	0.5	0.25
0.3289144572286143	0.5	0.25
0.3309154577288644	0.5	0.25
0.3329164582291144	0.5	0.25
0.3349174587293647	0.5	0.25
0.3369184592296148	0.5	0.25
0.3389194597298648	0.5	0.25
0.340920460230115	0.5	0.25
0.34292146073036506	0.5	0.25
0.3449224612306154	0.5	0.25
0.3469234617308654	0.5	0.25
0.34892446223111545	0.5	0.25
0.35092546273136555	0.5	0.25
0.3529264632316157	0.5	0.25
0.354927463731866	0.5	0.25
0.35692846423211605	0.5	0.25
0.35892946473236614	0.5	0.25
0.3609304652326162	0.5	0.25
0.3629314657328663	0.5	0.25
0.36493246623311654	0.5	0.25
0.3669334667333667	0.5	0.25
0.3689344672336168	0.5	0.25
0.3709354677338668	0.5	0.25
0.3729364682341169	0.5	0.25
0.3749374687343672	0.5	0.25
0.37693846923461727	0.5	0.25
0.3789394697348674	0.5	0.25
0.38094047023511746	0.5	0.25
0.38294147073536755	0.5	0.25
0.3849424712356178	0.5	0.25
0.3869434717358679	0.5	0.25
0.38894447223611794	0.5	0.25
0.39094547273636804	0.5	0.25
0.3929464732366182	0.5	0.25
0.39494747373686845	0.5	0.25
0.39694847423711854	0.5	0.25
0.3989494747373686	0.5	0.25
0.4009504752376187	0.5	0.25
0.4029514757378687	0.5	0.25
0.40495247623811914	0.5	0.25
0.4069534767383692	0.5	0.25
0.4089544772386193	0.5	0.25
0.4109554777388693	0.5	0.25
0.41295647823911935	0.5	0.25
0.41495747873936967	0.5	0.25
0.4169584792396197	0.5	0.25
0.4189594797398699	0.5	0.25
0.42096048024011995	0.5	0.25
0.42296148074037004	0.5	0.25
0.4249624812406203	0.5	0.25
0.42696348174087034	0.5	0.25
0.42896448224112044	0.5	0.25
0.4309654827413706	0.5	0.25
0.4329664832416207	0.5	0.25
0.43496748374187094	0.5	0.25
0.43696848424212104	0.5	0.25
0.4389694847423711	0.5	0.25
0.44097048524262117	0.5	0.25
0.44297148574287143	0.5	0.25
0.4449724862431216	0.5	0.25
0.4469734867433717	0.5	0.25
0.4489744872436217	0.5	0.25
0.4509754877438718	0.5	0.25
0.45297648824412207	0.5	0.25
0.45497748874437216	0.5	0.25
0.4569784892446222	0.5	0.25
0.45897948974487235	0.5	0.25
0.46098049024512244	0.5	0.25
0.4629814907453727	0.5	0.25
0.4649824912456228	0.5	0.25
0.46698349174587284	0.5	0.25
0.46898449224612293	0.5	0.25
0.4709854927463731	0.5	0.25
0.47298649324662334	0.5	0.25
0.47498749374687343	0.5	0.25
0.4769884942471235	0.5	0.25
0.47898949474737357	0.5	0.25
0.4809904952476236	0.5	0.25
0.4829914957478739	0.5	0.25
0.48499249624812407	0.5	0.25
0.48699349674837417	0.5	0.25
0.4889944972486242	0.5	0.25
0.49099549774887424	0.5	0.25
0.49299649824912456	0.5	0.25
0.4949974987493746	0.5	0.25
0.4969984992496248	0.5	0.25
0.49899949974987484	0.5	0.25
0.5010005002501249	0.5	0.25
0.5030015007503752	0.5	0.25
0.5050025012506253	0.5	0.25
0.5070035017508754	0.5	0.25
0.5090045022511254	0.5	0.25
0.5110055027513756	0.5	0.25
0.5130065032516258	0.5	0.25
0.5150075037518759	0.5	0.25
0.517008504252126	0.5	0.25
0.5190095047523761	0.5	0.25
0.5210105052526262	0.5	0.25
0.5230115057528765	0.5	0.25
0.5250125062531266	0.5	0.25
0.5270135067533765	0.5	0.25
0.5290145072536266	0.5	0.25
0.5310155077538767	0.5	0.25
0.533016508254127	0.5	0.25
0.5350175087543771	0.5	0.25
0.5370185092546272	0.5	0.25
0.5390195097548773	0.5	0.25
0.5410205102551274	0.5	0.25
0.5430215107553776	0.5	0.25
0.5450225112556277	0.5	0.25
0.5470235117558778	0.5	0.25
0.5490245122561279	0.5	0.25
0.551025512756378	0.5	0.25
0.5530265132566283	0.5	0.25
0.5550275137568784	0.5	0.25
0.5570285142571285	0.5	0.25
0.5590295147573785	0.5	0.25
0.5610305152576286	0.5	0.25
0.5630315157578789	0.5	0.25
0.565032516258129	0.5	0.25
0.5670335167583791	0.5	0.25
0.5690345172586292	0.5	0.25
0.5710355177588795	0.5	0.25
0.5730365182591295	0.5	0.25
0.5750375187593797	0.5	0.25
0.5770385192596297	0.5	0.25
0.5790395197598798	0.5	0.25
0.5810405202601301	0.5	0.25
0.5830415207603802	0.5	0.25
0.5850425212606303	0.5	0.25
0.5870435217608803	0.5	0.25
0.5890445222611305	0.5	0.25
0.5910455227613807	0.5	0.25
0.5930465232616308	0.5	0.25
0.5950475237618809	0.5	0.25
0.597048524262131	0.5	0.25
0.599049524762381	0.5	0.25
0.6010505252626314	0.5	0.25
0.6030515257628815	0.5	0.25
0.6050525262631314	0.5	0.25
0.6070535267633815	0.5	0.25
0.6090545272636316	0.5	0.25
0.611055527763882	0.5	0.25
0.613056528264132	0.5	0.25
0.6150575287643821	0.5	0.25
0.6170585292646322	0.5	0.25
0.6190595297648823	0.5	0.25
0.6210605302651325	0.5	0.25
0.6230615307653826	0.5	0.25
0.6250625312656327	0.5	0.25
0.6270635317658828	0.5	0.25
0.6290645322661329	0.5	0.25
0.6310655327663832	0.5	0.25
0.6330665332666333	0.5	0.25
0.6350675337668834	0.5	0.25
0.6370685342671334	0.5	0.25
0.6390695347673835	0.5	0.25
0.6410705352676338	0.5	0.25
0.6430715357678839	0.5	0.25
0.645072536268134	0.5	0.25
0.6470735367683841	0.5	0.25
0.6490745372686342	0.5	0.25
0.6510755377688844	0.5	0.25
0.6530765382691346	0.5	0.25
0.6550775387693846	0.5	0.25
0.6570785392696347	0.5	0.25
0.6590795397698848	0.5	0.25
0.6610805402701351	0.5	0.25
0.6630815407703852	0.5	0.25
0.6650825412706352	0.5	0.25
0.6670835417708854	0.5	0.25
0.6690845422711353	0.5	0.25
0.6710855427713857	0.5	0.25
0.6730865432716358	0.5	0.25
0.6750875437718858	0.5	0.25
0.6770885442721359	0.5	0.25
0.6790895447723859	0.5	0.25
0.6810905452726363	0.5	0.25
0.6830915457728863	0.5	0.25
0.6850925462731364	0.5	0.25
0.6870935467733865	0.5	0.25
0.6890945472736368	0.5	0.25
0.6910955477738869	0.5	0.25
0.693096548274137	0.5	0.25
0.6950975487743871	0.5	0.25
0.6970985492746371	0.5	0.25
0.6990995497748874	0.5	0.25
0.7011005502751375	0.5	0.25
0.7031015507753876	0.5	0.25
0.7051025512756377	0.5	0.25
0.7071035517758878	0.5	0.25
0.7091045522761381	0.5	0.25
0.7111055527763882	0.5	0.25
0.7131065532766382	0.5	0.25
0.7151075537768883	0.5	0.25
0.7171085542771384	0.5	0.25
0.7191095547773887	0.5	0.25
0.7211105552776388	0.5	0.25
0.7231115557778889	0.5	0.25
0.725112556278139	0.5	0.25
0.7271135567783891	0.5	0.25
0.7291145572786393	0.5	0.25
0.7311155577788894	0.5	0.25
0.7331165582791395	0.5	0.25
0.7351175587793896	0.5	0.25
0.7371185592796397	0.5	0.25
0.73911955977989	0.5	0.25
0.7411205602801401	0.5	0.25
0.74312156078039	0.5	0.25
0.7451225612806402	0.5	0.25
0.7471235617808902	0.5	0.25
0.7491245622811405	0.5	0.25
0.7511255627813906	0.5	0.25
0.7531265632816407	0.5	0.25
0.7551275637818908	0.5	0.25
0.7571285642821408	0.5	0.25
0.7591295647823912	0.5	0.25
0.7611305652826413	0.5	0.25
0.7631315657828913	0.5	0.25
0.7651325662831414	0.5	0.25
0.7671335667833915	0.5	0.25
0.7691345672836418	0.5	0.25
0.7711355677838919	0.5	0.25
0.773136568284142	0.5	0.25
0.7751375687843921	0.5	0.25
0.7771385692846421	0.5	0.25
0.7791395697848924	0.5	0.25
0.7811405702851425	0.5	0.25
0.7831415707853926	0.5	0.25
0.7851425712856427	0.5	0.25
0.7871435717858928	0.5	0.25
0.7891445722861431	0.5	0.25
0.7911455727863931	0.5	0.25
0.7931465732866432	0.5	0.25
0.7951475737868933	0.5	0.25
0.7971485742871434	0.5	0.25
0.7991495747873937	0.5	0.25
0.8011505752876438	0.5	0.25
0.8031515757878939	0.5	0.25
0.8051525762881439	0.5	0.25
0.807153576788394	0.5	0.25
0.8091545772886443	0.5	0.25
0.8111555777888944	0.5	0.25
0.8131565782891444	0.5	0.25
0.8151575787893945	0.5	0.25
0.8171585792896449	0.5	0.25
0.8191595797898948	0.5	0.25
0.8211605802901449	0.5	0.25
0.8231615807903951	0.5	0.25
0.8251625812906451	0.5	0.25
0.8271635817908954	0.5	0.25
0.8291645822911455	0.5	0.25
0.8311655827913956	0.5	0.25
0.8331665832916456	0.5	0.25
0.8351675837918957	0.5	0.25
0.8371685842921461	0.5	0.25
0.8391695847923962	0.5	0.25
0.8411705852926462	0.5	0.25
0.8431715857928963	0.5	0.25
0.8451725862931464	0.5	0.25
0.8471735867933967	0.5	0.25
0.8491745872936468	0.5	0.25
0.8511755877938969	0.5	0.25
0.853176588294147	0.5	0.25
0.855177588794397	0.5	0.25
0.8571785892946473	0.5	0.25
0.8591795897948974	0.5	0.25
0.8611805902951475	0.5	0.25
0.8631815907953976	0.5	0.25
0.8651825912956477	0.5	0.25
0.867183591795898	0.5	0.25
0.869184592296148	0.5	0.25
0.8711855927963981	0.5	0.25
0.8731865932966482	0.5	0.25
0.8751875937968983	0.5	0.25
0.8771885942971486	0.5	0.25
0.8791895947973987	0.5	0.25
0.8811905952976488	0.5	0.25
0.8831915957978987	0.5	0.25
0.8851925962981488	0.5	0.25
0.8871935967983992	0.5	0.25
0.8891945972986492	0.5	0.25
0.8911955977988993	0.5	0.25
0.8931965982991494	0.5	0.25
0.8951975987993995	0.5	0.25
0.8971985992996497	0.5	0.25
0.8991995997998998	0.5	0.25
0.9012006003001499	0.5	0.25
0.9032016008004001	0.5	0.25
0.9052026013006501	0.5	0.25
0.9072036018009004	0.5	0.25
0.9092046023011505	0.5	0.25
0.9112056028014005	0.5	0.25
0.9132066033016506	0.5	0.25
0.9152076038019008	0.5	0.25
0.9172086043021511	0.5	0.25
0.9192096048024011	0.5	0.25
0.9212106053026512	0.5	0.25
0.9232116058029013	0.5	0.25
0.9252126063031513	0.5	0.25
0.9272136068034016	0.5	0.25
0.9292146073036518	0.5	0.25
0.9312156078039019	0.5	0.25
0.9332166083041519	0.5	0.25
0.935217608804402	0.5	0.25
0.9372186093046523	0.5	0.25
0.9392196098049023	0.5	0.25
0.9412206103051525	0.5	0.25
0.9432216108054026	0.5	0.25
0.9452226113056529	0.5	0.25
0.9472236118059029	0.5	0.25
0.949224612306153	0.5	0.25
0.951225612806403	0.5	0.25
0.9532266133066531	0.5	0.25
0.9552276138069035	0.5	0.25
0.9572286143071536	0.5	0.25
0.9592296148074037	0.5	0.25
0.9612306153076536	0.5	0.25
0.9632316158079037	0.5	0.25
0.965232616308154	0.5	0.25
0.9672336168084043	0.5	0.25
0.9692346173086542	0.5	0.25
0.9712356178089043	0.5	0.25
0.9732366183091544	0.5	0.25
0.9752376188094046	0.5	0.25
0.9772386193096547	0.5	0.25
0.9792396198099048	0.5	0.25
0.981240620310155	0.5	0.25
0.983241620810405	0.5	0.25
0.9852426213106553	0.5	0.25
0.9872436218109054	0.5	0.25
0.9892446223111554	0.5	0.25
0.9912456228114055	0.5	0.25
0.9932466233116557	0.5	0.25
0.995247623811906	0.5	0.25
0.997248624312156	0.5	0.25
0.9992496248124061	0.5	0.25


==> input/lwr11_limit_2.dat <==
-0.9997498749374687	0.25	0.25
-0.9977488744372186	0.25	0.25
-0.9957478739369685	0.25	0.25
-0.9937468734367183	0.25	0.25
-0.9917458729364682	0.25	0.25
-0.989744872436218	0.25	0.25
-0.987743871935968	0.25	0.25
-0.9857428714357179	0.25	0.25
-0.9837418709354676	0.25	0.25
-0.9817408704352176	0.25	0.25
-0.9797398699349674	0.25	0.25
-0.9777388694347173	0.25	0.25
-0.9757378689344672	0.25	0.25
-0.973736868434217	0.25	0.25
-0.9717358679339669	0.25	0.25
-0.9697348674337168	0.25	0.25
-0.9677338669334667	0.25	0.25
-0.9657328664332167	0.25	0.25
-0.9637318659329664	0.25	0.25
-0.9617308654327162	0.25	0.25
-0.9597298649324663	0.25	0.25
-0.9577288644322162	0.25	0.25
-0.955727863931966	0.25	0.25
-0.9537268634317158	0.25	0.25
-0.9517258629314657	0.25	0.25
-0.9497248624312156	0.25	0.25
-0.9477238619309655	0.25	0.25
-0.9457228614307154	0.25	0.25
-0.9437218609304652	0.25	0.25
-0.9417208604302151	0.25	0.25
-0.9397198599299649	0.25	0.25
-0.9377188594297149	0.25	0.25
-0.9357178589294648	0.25	0.25
-0.9337168584292145	0.25	0.25
-0.9317158579289645	0.25	0.25
-0.9297148574287144	0.25	0.25
-0.9277138569284642	0.25	0.25
-0.9257128564282141	0.25	0.25
-0.9237118559279639	0.25	0.25
-0.9217108554277138	0.25	0.25
-0.9197098549274637	0.25	0.25
-0.9177088544272136	0.25	0.25
-0.9157078539269634	0.25	0.25
-0.9137068534267133	0.25	0.25
-0.9117058529264631	0.25	0.25
-0.9097048524262131	0.25	0.25
-0.907703851925963	0.25	0.25
-0.9057028514257127	0.25	0.25
-0.9037018509254627	0.25	0.25
-0.9017008504252126	0.25	0.25
-0.8996998499249624	0.25	0.25
-0.8976988494247123	0.25	0.25
-0.8956978489244622	0.25	0.25
-0.893696848424212	0.25	0.25
-0.891695847923962	0.25	0.25
-0.8896948474237119	0.25	0.25
-0.8876938469234618	0.25	0.25
-0.8856928464232116	0.25	0.25
-0.8836918459229613	0.25	0.25
-0.8816908454227114	0.25	0.25
-0.8796898449224613	0.25	0.25
-0.8776888444222111	0.25	0.25
-0.875687843921961	0.25	0.25
-0.8736868434217109	0.25	0.25
-0.8716858429214607	0.25	0.25
-0.8696848424212106	0.25	0.25
-0.8676838419209605	0.25	0.25
-0.8656828414207103	0.25	0.25
-0.8636818409204602	0.25	0.25
-0.86168084042021	0.25	0.25
-0.85967983991996	0.25	0.25
-0.8576788394197099	0.25	0.25
-0.8556778389194596	0.25	0.25
-0.8536768384192096	0.25	0.25
-0.8516758379189595	0.25	0.25
-0.8496748374187093	0.25	0.25
-0.8476738369184591	0.25	0.25
-0.8456728364182091	0.25	0.25
-0.8436718359179589	0.25	0.25
-0.8416708354177088	0.25	0.25
-0.8396698349174587	0.25	0.25
-0.8376688344172085	0.25	0.25
-0.8356678339169584	0.25	0.25
-0.8336668334167082	0.25	0.25
-0.8316658329164582	0.25	0.25
-0.8296648324162081	0.25	0.25
-0.8276638319159578	0.25	0.25
-0.8256628314157078	0.25	0.25
-0.8236618309154577	0.25	0.25
-0.8216608304152075	0.25	0.25
-0.8196598299149574	0.25	0.25
-0.8176588294147074	0.25	0.25
-0.8156578289144572	0.25	0.25
-0.8136568284142071	0.25	0.25
-0.811655827913957	0.25	0.25
-0.8096548274137069	0.25	0.25
-0.8076538269134567	0.25	0.25
-0.8056528264132065	0.25	0.25
-0.8036518259129565	0.25	0.25
-0.8016508254127064	0.25	0.25
-0.7996498249124562	0.25	0.25
-0.7976488244122061	0.25	0.25
-0.795647823911956	0.25	0.25
-0.7936468234117058	0.25	0.25
-0.7916458229114557	0.25	0.25
-0.7896448224112056	0.25	0.25
-0.7876438219109554	0.25	0.25
-0.7856428214107053	0.25	0.25
-0.7836418209104552	0.25	0.25
-0.7816408204102051	0.25	0.25
-0.779639819909955	0.25	0.25
-0.7776388194097048	0.25	0.25
-0.7756378189094547	0.25	0.25
-0.7736368184092046	0.25	0.25
-0.7716358179089544	0.25	0.25
-0.7696348174087043	0.25	0.25
-0.7676338169084542	0.25	0.25
-0.765632816408204	0.25	0.25
-0.7636318159079539	0.25	0.25
-0.7616308154077039	0.25	0.25
-0.7596298149074537	0.25	0.25
-0.7576288144072035	0.25	0.25
-0.7556278139069534	0.25	0.25
-0.7536268134067033	0.25	0.25
-0.7516258129064533	0.25	0.25
-0.749624812406203	0.25	0.25
-0.747623811905953	0.25	0.25
-0.7456228114057029	0.25	0.25
-0.7436218109054527	0.25	0.25
-0.7416208104052026	0.25	0.25
-0.7396198099049525	0.25	0.25
-0.7376188094047023	0.25	0.25
-0.7356178089044522	0.25	0.25
-0.7336168084042022	0.25	0.25
-0.731615807903952	0.25	0.25
-0.7296148074037019	0.25	0.25
-0.7276138069034517	0.25	0.25
-0.7256128064032016	0.25	0.25
-0.7236118059029515	0.25	0.25
-0.7216108054027013	0.25	0.25
-0.7196098049024513	0.25	0.25
-0.7176088044022011	0.25	0.25
-0.7156078039019509	0.25	0.25
-0.7136068034017008	0.25	0.25
-0.7116058029014508	0.25	0.25
-0.7096048024012006	0.25	0.25
-0.7076038019009504	0.25	0.25
-0.7056028014007003	0.25	0.25
-0.7036018009004502	0.25	0.25
-0.7016008004002001	0.25	0.25
-0.6995997998999499	0.25	0.25
-0.6975987993996998	0.25	0.25
-0.6955977988994497	0.25	0.25
-0.6935967983991995	0.25	0.25
-0.6915957978989494	0.25	0.25
-0.6895947973986994	0.25	0.25
-0.6875937968984491	0.25	0.25
-0.685592796398199	0.25	0.25
-0.683591795897949	0.25	0.25
-0.681590795397699	0.25	0.25
-0.6795897948974488	0.25	0.25
-0.6775887943971985	0.25	0.25
-0.6755877938969485	0.25	0.25
-0.6735867933966984	0.25	0.25
-0.6715857928964483	0.25	0.25
-0.6695847923961982	0.25	0.25
-0.667583791895948	0.25	0.25
-0.6655827913956978	0.25	0.25
-0.6635817908954477	0.25	0.25
-0.6615807903951977	0.25	0.25
-0.6595797898949476	0.25	0.25
-0.6575787893946973	0.25	0.25
-0.6555777888944473	0.25	0.25
-0.6535767883941971	0.25	0.25
-0.651575787893947	0.25	0.25
-0.6495747873936969	0.25	0.25
-0.6475737868934467	0.25	0.25
-0.6455727863931966	0.25	0.25
-0.6435717858929464	0.25	0.25
-0.6415707853926964	0.25	0.25
-0.6395697848924463	0.25	0.25
-0.637568784392196	0.25	0.25
-0.6355677838919459	0.25	0.25
-0.6335667833916959	0.25	0.25
-0.6315657828914456	0.25	0.25
-0.6295647823911956	0.25	0.25
-0.6275637818909455	0.25	0.25
-0.6255627813906953	0.25	0.25
-0.6235617808904452	0.25	0.25
-0.621560780390195	0.25	0.25
-0.619559779889945	0.25	0.25
-0.6175587793896948	0.25	0.25
-0.6155577788894446	0.25	0.25
-0.6135567783891945	0.25	0.25
-0.6115557778889444	0.25	0.25
-0.6095547773886945	0.25	0.25
-0.6075537768884441	0.25	0.25
-0.6055527763881942	0.25	0.25
-0.6035517758879441	0.25	0.25
-0.6015507753876937	0.25	0.25
-0.5995497748874437	0.25	0.25
-0.5975487743871937	0.25	0.25
-0.5955477738869435	0.25	0.25
-0.5935467733866934	0.25	0.25
-0.5915457728864432	0.25	0.25
-0.5895447723861931	0.25	0.25
-0.587543771885943	0.25	0.25
-0.5855427713856928	0.25	0.25
-0.5835417708854428	0.25	0.25
-0.5815407703851925	0.25	0.25
-0.5795397698849424	0.25	0.25
-0.5775387693846924	0.25	0.25
-0.5755377688844423	0.25	0.25
-0.5735367683841921	0.25	0.25
-0.5715357678839419	0.25	0.25
-0.5695347673836918	0.25	0.25
-0.5675337668834417	0.25	0.25
-0.5655327663831916	0.25	0.25
-0.5635317658829415	0.25	0.25
-0.5615307653826913	0.25	0.25
-0.5595297648824411	0.25	0.25
-0.557528764382191	0.25	0.25
-0.555527763881941	0.25	0.25
-0.5535267633816909	0.25	0.25
-0.5515257628814406	0.25	0.25
-0.5495247623811906	0.25	0.25
-0.5475237618809405	0.25	0.25
-0.5455227613806903	0.25	0.25
-0.5435217608804402	0.25	0.25
-0.5415207603801901	0.25	0.25
-0.5395197598799399	0.25	0.25
-0.5375187593796897	0.25	0.25
-0.5355177588794396	0.25	0.25
-0.5335167583791897	0.25	0.25
-0.5315157578789395	0.25	0.25
-0.5295147573786892	0.25	0.25
-0.5275137568784393	0.25	0.25
-0.5255127563781892	0.25	0.25
-0.523511755877939	0.25	0.25
-0.5215107553776888	0.25	0.25
-0.5195097548774388	0.25	0.25
-0.5175087543771886	0.25	0.25
-0.5155077538769385	0.25	0.25
-0.5135067533766884	0.25	0.25
-0.5115057528764382	0.25	0.25
-0.5095047523761881	0.25	0.25
-0.5075037518759379	0.25	0.25
-0.5055027513756879	0.25	0.25
-0.5035017508754378	0.25	0.25
-0.5015007503751875	0.25	0.25
-0.49949974987493745	0.25	0.25
-0.49749874937468735	0.25	0.25
-0.49549774887443726	0.25	0.25
-0.4934967483741871	0.25	0.25
-0.49149574787393696	0.25	0.25
-0.4894947473736868	0.25	0.25
-0.4874937468734367	0.25	0.25
-0.4854927463731867	0.25	0.25
-0.48349174587293653	0.25	0.25
-0.4814907453726863	0.25	0.25
-0.4794897448724361	0.25	0.25
-0.47748874437218614	0.25	0.25
-0.47548774387193604	0.25	0.25
-0.47348674337168584	0.25	0.25
-0.47148574287143574	0.25	0.25
-0.4694847423711856	0.25	0.25
-0.4674837418709355	0.25	0.25
-0.4654827413706852	0.25	0.25
-0.4634817408704353	0.25	0.25
-0.4614807403701851	0.25	0.25
-0.4594797398699349	0.25	0.25
-0.4574787393696848	0.25	0.25
-0.45547773886943466	0.25	0.25
-0.4534767383691846	0.25	0.25
-0.4514757378689344	0.25	0.25
-0.4494747373686844	0.25	0.25
-0.4474737368684342	0.25	0.25
-0.44547273636818396	0.25	0.25
-0.443471735867934	0.25	0.25
-0.4414707353676839	0.25	0.25
-0.4394697348674337	0.25	0.25
-0.4374687343671836	0.25	0.25
-0.43546773386693344	0.25	0.25
-0.4334667333666834	0.25	0.25
-0.4314657328664332	0.25	0.25
-0.42946473236618304	0.25	0.25
-0.427463731865933	0.25	0.25
-0.42546273136568274	0.25	0.25
-0.42346173086543276	0.25	0.25
-0.4214607303651826	0.25	0.25
-0.41945972986493246	0.25	0.25
-0.41745872936468237	0.25	0.25
-0.4154577288644321	0.25	0.25
-0.4134567283641822	0.25	0.25
-0.411455727863932	0.25	0.25
-0.4094547273636818	0.25	0.25
-0.4074537268634318	0.25	0.25
-0.4054527263631815	0.25	0.25
-0.40345172586293154	0.25	0.25
-0.4014507253626812	0.25	0.25
-0.39944972486243124	0.25	0.25
-0.39744872436218115	0.25	0.25
-0.39544772386193083	0.25	0.25
-0.39344672336168096	0.25	0.25
-0.3914457228614307	0.25	0.25
-0.3894447223611806	0.25	0.25
-0.38744372186093046	0.25	0.25
-0.3854427213606803	0.25	0.25
-0.3834417208604303	0.25	0.25
-0.38144072036018	0.25	0.25
-0.37943971985993	0.25	0.25
-0.37743871935967993	0.25	0.25
-0.3754377188594296	0.25	0.25
-0.37343671835917963	0.25	0.25
-0.3714357178589295	0.25	0.25
-0.3694347173586794	0.25	0.25
-0.36743371685842924	0.25	0.25
-0.365432716358179	0.25	0.25
-0.3634317158579291	0.25	0.25
-0.3614307153576788	0.25	0.25
-0.3594297148574287	0.25	0.25
-0.3574287143571787	0.25	0.25
-0.3554277138569284	0.25	0.25
-0.3534267133566784	0.25	0.25
-0.35142571285642815	0.25	0.25
-0.3494247123561781	0.25	0.25
-0.347423711855928	0.25	0.25
-0.34542271135567776	0.25	0.25
-0.3434217108554279	0.25	0.25
-0.34142071035517757	0.25	0.25
-0.3394197098549275	0.25	0.25
-0.3374187093546773	0.25	0.25
-0.3354177088544272	0.25	0.25
-0.3334167083541772	0.25	0.25
-0.33141570785392693	0.25	0.25
-0.3294147073536769	0.25	0.25
-0.32741370685342674	0.25	0.25
-0.32541270635317654	0.25	0.25
-0.3234117058529265	0.25	0.25
-0.32141070535267635	0.25	0.25
-0.31940970485242626	0.25	0.25
-0.3174087043521761	0.25	0.25
-0.31540770385192596	0.25	0.25
-0.313406703351676	0.25	0.25
-0.3114057028514257	0.25	0.25
-0.30940470235117556	0.25	0.25
-0.3074037018509255	0.25	0.25
-0.3054027013506753	0.25	0.25
-0.3034017008504253	0.25	0.25
-0.30140070035017513	0.25	0.25
-0.29939969984992504	0.25	0.25
-0.29739869934967483	0.25	0.25
-0.29539769884942463	0.25	0.25
-0.29339669834917476	0.25	0.25
-0.2913956978489245	0.25	0.25
-0.28939469734867435	0.25	0.25
-0.2873936968484242	0.25	0.25
-0.2853926963481741	0.25	0.25
-0.28339169584792406	0.25	0.25
-0.2813906953476738	0.25	0.25
-0.2793896948474238	0.25	0.25
-0.2773886943471736	0.25	0.25
-0.2753876938469234	0.25	0.25
-0.27338669334667326	0.25	0.25
-0.2713856928464233	0.25	0.25
-0.2693846923461731	0.25	0.25
-0.267383691845923	0.25	0.25
-0.2653826913456729	0.25	0.25
-0.2633816908454227	0.25	0.25
-0.2613806903451726	0.25	0.25
-0.2593796898449225	0.25	0.25
-0.2573786893446724	0.25	0.25
-0.2553776888444222	0.25	0.25
-0.25337668834417204	0.25	0.25
-0.251375687843922	0.25	0.25
-0.2493746873436719	0.25	0.25
-0.24737368684342176	0.25	0.25
-0.24537268634317155	0.25	0.25
-0.24337168584292146	0.25	0.25
-0.24137068534267136	0.25	0.25
-0.23936968484242127	0.25	0.25
-0.23736868434217118	0.25	0.25
-0.23536768384192097	0.25	0.25
-0.23336668334167082	0.25	0.25
-0.23136568284142067	0.25	0.25
-0.2293646823411707	0.25	0.25
-0.22736368184092054	0.25	0.25
-0.22536268134067028	0.25	0.25
-0.22336168084042024	0.25	0.25
-0.22136068034017015	0.25	0.25
-0.21935967983992005	0.25	0.25
-0.21735867933966985	0.25000000000000056	0.25
-0.21535767883941975	0.25000000000000333	0.25
-0.2133566783391696	0.25000000000001404	0.25
-0.21135567783891945	0.25000000000005584	0.25
-0.2093546773386693	0.2500000000002181	0.25
-0.20735367683841932	0.2500000000008471	0.25
-0.20535267633816906	0.25000000000328493	0.25
-0.2033516758379189	0.2500000000127339	0.25
-0.20135067533766893	0.2500000000493573	0.25
-0.1993496748374186	0.250000000191307	0.25
-0.19734867433716863	0.25000000074149387	0.25
-0.19534767383691842	0.25000000287397783	0.24999999999999997
-0.19334667333666838	0.25000001113932535	0.2499999999999995
-0.19134567283641823	0.2500000431751717	0.24999999999999253
-0.18934467233616797	0.25000016734342867	0.24999999999988798
-0.1873436718359181	0.2500006486064691	0.24999999999831723
-0.18534267133566784	0.25000251389119715	0.24999999997472142
-0.1833416708354177	0.25000974278569765	0.2499999996203125
-0.1813406703351676	0.25003774934667516	0.2499999942999473
-0.1793396698349174	0.2501461196101471	0.24999991459623813
-0.1773386693346674	0.25056345464861735	0.2499987300754358
-0.1753376688344172	0.25214153543366535	0.24998165530394542
-0.1733366683341671	0.25772150424716955	0.24976151348864378
-0.17133566783391702	0.273598302989554	0.24777248038405283
-0.16933466733366676	0.3004903658463795	0.239802891826795
-0.16733366683341677	0.32160314149365743	0.2294919605129571
-0.16533266633316662	0.3300905759732936	0.22434199856106435
-0.16333166583291647	0.3325141741775818	0.22276564423916678
-0.16133066533266638	0.333131446540765	0.22235665038415972
-0.15932966483241617	0.3332838867266144	0.22225517684683385
-0.1573286643321662	0.33332124261006213	0.22223028211966067
-0.15532766383191593	0.33333037913249197	0.22222419165454058
-0.15332666333166578	0.3333326125150725	0.22222270276565112
-0.1513256628314158	0.33333315823420373	0.22222233895485266
-0.14932466233116554	0.33333329144304225	0.22222225014907593
-0.14732366183091555	0.3333333238493207	0.22222222854489695
-0.14532266133066535	0.3333333316420008	0.22222222334977723
-0.14332166083041525	0.33333333344012606	0.22222222215102708
-0.14132066033016516	0.3333333337911537	0.22222222191700863
-0.13931965982991484	0.33333333380354463	0.22222222190874802
-0.13731865932966497	0.3333333337456702	0.222222221947331
-0.1353176588294147	0.33333333368099377	0.2222222219904486
-0.13331665832916456	0.3333333336232572	0.22222222202893965
-0.13131565782891458	0.3333333335743516	0.2222222220615434
-0.12931465732866432	0.3333333335335226	0.2222222220887627
-0.12731365682841428	0.333333333499577	0.22222222211139311
-0.12531265632816402	0.3333333334713868	0.2222222221301866
-0.12331165582791404	0.3333333334479826	0.22222222214578938
-0.12131065532766394	0.3333333334285523	0.2222222221587429
-0.11930965482741362	0.33333333341242044	0.2222222221694975
-0.11730865432716364	0.33333333339902615	0.22222222217842702
-0.11530765382691349	0.333333333387904	0.22222222218584178
-0.11330665332666334	0.3333333333786679	0.2222222221919992
-0.11130565282641325	0.33333333337099735	0.22222222219711288
-0.1093046523261631	0.3333333333646266	0.22222222220136004
-0.10730365182591306	0.3333333333593351	0.2222222222048877
-0.1053026513256628	0.3333333333549397	0.22222222220781798
-0.1033016508254127	0.33333333335128834	0.22222222221025223
-0.10130065032516267	0.3333333333482548	0.22222222221227456
-0.0992996498249124	0.3333333333457345	0.22222222221395477
-0.09729864932466242	0.3333333333436405	0.22222222221535076
-0.09529764882441227	0.3333333333419006	0.22222222221651072
-0.09329664832416212	0.3333333333404547	0.22222222221747467
-0.09129564782391197	0.3333333333392531	0.22222222221827573
-0.08929464732366177	0.33333333333825454	0.22222222221894142
-0.08729364682341184	0.33333333333742454	0.22222222221949475
-0.08529264632316158	0.33333333333673476	0.2222222222199546
-0.08329164582291149	0.3333333333361614	0.22222222222033686
-0.08129064532266139	0.3333333333356848	0.22222222222065457
-0.07928964482241119	0.3333333333352886	0.22222222222091872
-0.0772886443221612	0.33333333333495924	0.2222222222211383
-0.07528764382191089	0.3333333333346854	0.22222222222132085
-0.0732866433216609	0.3333333333344577	0.22222222222147264
-0.07128564282141076	0.33333333333426846	0.22222222222159882
-0.06928464232116055	0.3333333333341111	0.22222222222170374
-0.06728364182091062	0.33333333333398013	0.22222222222179103
-0.06528264132066036	0.3333333333338713	0.2222222222218636
-0.06328164082041027	0.33333333333378073	0.22222222222192395
-0.06128064032016006	0.3333333333337054	0.22222222222197419
-0.05927963981990997	0.33333333333364285	0.22222222222201587
-0.057278639319659985	0.3333333333335908	0.2222222222220506
-0.05527763881940967	0.33333333333354753	0.22222222222207944
-0.053276638319159686	0.3333333333335115	0.22222222222210344
-0.051275637818909536	0.33333333333348153	0.22222222222212343
-0.04927463731865933	0.3333333333334566	0.22222222222214005
-0.04727363681840929	0.33333333333343595	0.22222222222215382
-0.04527263631815914	0.3333333333334188	0.22222222222216526
-0.04327163581790905	0.3333333333334046	0.22222222222217472
-0.041270635317658844	0.33333333333339277	0.2222222222221826
-0.03926963481740864	0.33333333333338283	0.22222222222218924
-0.037268634317158766	0.33333333333337456	0.22222222222219473
-0.03526763381690845	0.3333333333333678	0.22222222222219926
-0.033266633316658356	0.3333333333333622	0.222222222222203
-0.03126563281640832	0.33333333333335763	0.22222222222220603
-0.029264632316158057	0.3333333333333537	0.22222222222220867
-0.027263631815907907	0.3333333333333506	0.22222222222221072
-0.025262631315657813	0.33333333333334836	0.22222222222221222
-0.02326163081540783	0.3333333333333466	0.22222222222221338
-0.021260630315157625	0.3333333333333448	0.22222222222221458
-0.01925962981490742	0.33333333333334303	0.22222222222221577
-0.01725862931465738	0.33333333333334125	0.22222222222221694
-0.015257628814407231	0.3333333333333398	0.2222222222222179
-0.013256628314157137	0.333333333333339	0.22222222222221846
-0.011255627813906988	0.3333333333333381	0.22222222222221905
-0.009254627313656838	0.3333333333333372	0.22222222222221966
-0.007253626813406688	0.3333333333333365	0.22222222222222013
-0.005252626313156594	0.3333333333333359	0.2222222222222205
-0.0032516258129065556	0.33333333333333537	0.22222222222222088
-0.001250625312656406	0.33333333333333487	0.2222222222222212
0.0007503751875939102	0.33333333333333726	0.22222222222222354
0.002751375687843949	0.33333333333335174	0.22222222222222837
0.004752376188094043	0.3333333333333904	0.22222222222224125
0.0067533766883440816	0.33333333333348525	0.22222222222227286
0.00875437718859412	0.3333333333337076	0.222222222222347
0.010755377688844436	0.33333333333421167	0.222222222222515
0.012756378189094475	0.3333333333353266	0.22222222222288668
0.01475737868934468	0.33333333333774623	0.2222222222236932
0.01675837918959472	0.33333333334291815	0.22222222222541715
0.018759379689844813	0.33333333335383664	0.22222222222905666
0.020760380190095074	0.3333333333766481	0.22222222223666047
0.022761380690345168	0.33333333342388943	0.22222222225240756
0.024762381190595206	0.3333333335209894	0.22222222228477428
0.026763381690845356	0.3333333337192776	0.2222222223508703
0.02876438219109545	0.333333334121933	0.22222222248508877
0.03076538269134571	0.3333333349356113	0.22222222275631484
0.032766383191595805	0.3333333365729296	0.2222222233020876
0.03476738369184584	0.3333333398555286	0.22222222439628728
0.03676838419209594	0.3333333464157826	0.22222222658303847
0.038769384692345976	0.3333333594904387	0.22222223094125668
0.04077038519259635	0.33333338548686614	0.22222223960673046
0.04277138569284644	0.33333343707129115	0.22222225680153074
0.04477238619309648	0.3333335392535552	0.22222229086225376
0.046773386693346575	0.3333337413688763	0.22222235823390338
0.04877438719359661	0.33333414066043526	0.2222224913306044
0.05077538769384693	0.3333349286768456	0.22222275400084784
0.05277638819409708	0.33333648252706427	0.22222327194354843
0.05477738869434712	0.3333395443083227	0.22222429250864245
0.05677838919459721	0.33334557379187313	0.22222630222524
0.05877938969484725	0.3333574413824392	0.22223025765739285
0.06078039019509757	0.3333807887664961	0.22223803844792497
0.0627813906953476	0.3334266974946227	0.22225333489245208
0.0647823911955977	0.3335169112847432	0.22228338117182794
0.06678339169584785	0.3336940123253947	0.22234231846357405
0.06878439219609817	0.33404108495313245	0.2224576385164666
0.0707853926963482	0.3347190796138901	0.22268221735632038
0.07278639319659824	0.33603543018595616	0.22311561984569556
0.07478739369684834	0.3385613080832605	0.22393754875221206
0.07678839419709838	0.34330106665421806	0.22544544428829422
0.0787893946973488	0.3518349727814835	0.22804712470933625
0.08079039519759884	0.36612013130952836	0.23207618075942207
0.08279139569784894	0.3873623730575783	0.2373127649967798
0.08479239619809897	0.4140103562245278	0.24260578116336737
0.08679339669834901	0.44117276124123017	0.2465393559800187
0.08879439719859933	0.46360862435053846	0.2486756677783398
0.09079539769884937	0.479140701068695	0.24956488964809445
0.09279639819909957	0.48862333654467105	0.24987057152862419
0.09479739869934961	0.49397402738206664	0.24996368765400792
0.0967983991995997	0.4968594261440772	0.2499901367958555
0.09879939969984997	0.49837735416081136	0.24999736702048053
0.1008004002001	0.4991654680057771	0.2499993035563506
0.1028014007003501	0.4995718494392636	0.24999981668709734
0.10480240120060025	0.49978063873488116	0.2499999518806354
0.10680340170085034	0.4998877028213279	0.24999998738934368
0.1088044022011006	0.4999425443847266	0.2499999966988523
0.1108054027013507	0.49997061721514363	0.2499999991366519
0.11280640320160074	0.4999849804936038	0.2499999997744144
0.11480740370185083	0.49999232630111523	0.24999999994111435
0.11680840420210087	0.4999960815800392	0.24999999998464595
0.11880940470235124	0.4999980004347675	0.24999999999600173
0.12081040520260133	0.4999989803943924	0.24999999999896041
0.12281140570285137	0.4999994805449335	0.24999999999973016
0.12481240620310147	0.4999997356228323	0.2499999999999301
0.1268134067033515	0.4999998656011711	0.24999999999998196
0.12881440720360182	0.49999993176728275	0.24999999999999534
0.13081540770385197	0.499999965410794	0.24999999999999878
0.132816408204102	0.49999998249509253	0.24999999999999972
0.1348174087043521	0.49999999115766725	0.24999999999999992
0.13681840920460214	0.49999999554267105	0.24999999999999997
0.13881940970485246	0.49999999775821796	0.25
0.1408204102051025	0.49999999887531554	0.25
0.1428214107053526	0.49999999943727946	0.25
0.14482241120560274	0.4999999997192728	0.25
0.14682341170585284	0.4999999998603919	0.25
0.1488244122061031	0.4999999999308049	0.25
0.15082541270635313	0.49999999996582706	0.24999999999999997
0.15282641320660323	0.49999999998318734	0.25
0.15482741370685327	0.4999999999917616	0.25
0.15682841420710347	0.4999999999959802	0.25
0.15882941470735373	0.4999999999980475	0.24999999999999997
0.16083041520760383	0.4999999999990562	0.25
0.16283141570785387	0.49999999999954625	0.25
0.1648324162081039	0.49999999999978323	0.24999999999999997
0.166833416708354	0.4999999999998973	0.25
0.16883441720860426	0.49999999999995187	0.25
0.17083541770885446	0.49999999999997796	0.24999999999999997
0.1728364182091045	0.4999999999999903	0.25
0.1748374187093546	0.49999999999999606	0.25
0.17683841920960464	0.4999999999999987	0.25
0.1788394197098549	0.49999999999999983	0.25
0.180840420210105	0.5	0.25
0.18284142071035514	0.5	0.25
0.18484242121060523	0.5	0.25
0.18684342171085527	0.5	0.25
0.1888444222111056	0.5	0.25
0.19084542271135563	0.5	0.25
0.19284642321160572	0.5	0.25
0.19484742371185576	0.5	0.25
0.19684842421210613	0.5	0.25
0.19884942471235623	0.5	0.25
0.20085042521260627	0.5	0.25
0.20285142571285636	0.5	0.25
0.2048524262131064	0.5	0.25
0.20685342671335671	0.5	0.25
0.20885442721360686	0.5	0.25
0.2108554277138569	0.5	0.25
0.212856428214107	0.5	0.25
0.21485742871435703	0.5	0.25
0.21685842921460735	0.5	0.25
0.2188594297148574	0.5	0.25
0.22086043021510748	0.5	0.25
0.22286143071535763	0.5	0.25
0.22486243121560767	0.5	0.25
0.226863431715858	0.5	0.25
0.22886443221610803	0.5	0.25
0.23086543271635812	0.5	0.25
0.23286643321660816	0.5	0.25
0.23486743371685825	0.5	0.25
0.23686843421710863	0.5	0.25
0.23886943471735872	0.5	0.25
0.24087043521760876	0.5	0.25
0.2428714357178588	0.5	0.25
0.2448724362181089	0.5	0.25
0.24687343671835915	0.5	0.25
0.24887443721860936	0.5	0.25
0.2508754377188594	0.5	0.25
0.2528764382191095	0.5	0.25
0.25487743871935953	0.5	0.25
0.2568784392196098	0.5	0.25
0.2588794397198599	0.5	0.25
0.2608804402201099	0.5	0.25
0.2628814407203601	0.5	0.25
0.26488244122061017	0.5	0.25
0.2668834417208605	0.5	0.25
0.2688844422211105	0.5	0.25
0.2708854427213606	0.5	0.25
0.27288644322161065	0.5	0.25
0.2748874437218608	0.5	0.25
0.2768884442221111	0.5	0.25
0.27888944472236116	0.5	0.25
0.28089044522261125	0.5	0.25
0.2828914457228613	0.5	0.25
0.2848924462231114	0.5	0.25
0.28689344672336164	0.5	0.25
0.2888944472236118	0.5	0.25
0.2908954477238619	0.5	0.25
0.2928964482241119	0.5	0.25
0.294897448724362	0.5	0.25
0.2968984492246123	0.5	0.25
0.2988994497248624	0.5	0.25
0.3009004502251125	0.5	0.25
0.30290145072536256	0.5	0.25
0.30490245122561266	0.5	0.25
0.3069034517258629	0.5	0.25
0.308904452226113	0.5	0.25
0.31090545272636305	0.5	0.25
0.31290645322661315	0.5	0.25
0.3149074537268635	0.5	0.25
0.3169084542271136	0.5	0.25
0.31890945472736365	0.5	0.25
0.3209104552276137	0.5	0.25
0.3229114557278638	0.5	0.25
0.32491245622811404	0.5	0.25
0.32691345672836425	0.5	0.25
0.3289144572286143	0.5	0.25
0.3309154577288644	0.5	0.25
0.3329164582291144	0.5	0.25
0.3349174587293647	0.5	0.25
0.3369184592296148	0.5	0.25
0.3389194597298648	0.5	0.25
0.340920460230115	0.5	0.25
0.34292146073036506	0.5	0.25
0.3449224612306154	0.5	0.25
0.3469234617308654	0.5	0.25
0.34892446223111545	0.5	0.25
0.35092546273136555	0.5	0.25
0.3529264632316157	0.5	0.25
0.354927463731866	0.5	0.25
0.35692846423211605	0.5	0.25
0.35892946473236614	0.5	0.25
0.3609304652326162	0.5	0.25
0.3629314657328663	0.5	0.25
0.36493246623311654	0.5	0.25
0.3669334667333667	0.5	0.25
0.3689344672336168	0.5	0.25
0.3709354677338668	0.5	0.25
0.3729364682341169	0.5	0.25
0.3749374687343672	0.5	0.25
0.37693846923461727	0.5	0.25
0.3789394697348674	0.5	0.25
0.38094047023511746	0.5	0.25
0.38294147073536755	0.5	0.25
0.3849424712356178	0.5	0.25
0.3869434717358679	0.5	0.25
0.38894447223611794	0.5	0.25
0.39094547273636804	0.5	0.25
0.3929464732366182	0.5	0.25
0.39494747373686845	0.5	0.25
0.39694847423711854	0.5	0.25
0.3989494747373686	0.5	0.25
0.4009504752376187	0.5	0.25
0.4029514757378687	0.5	0.25
0.40495247623811914	0.5	0.25
0.4069534767383692	0.5	0.25
0.4089544772386193	0.5	0.25
0.4109554777388693	0.5	0.25
0.41295647823911935	0.5	0.25
0.41495747873936967	0.5	0.25
0.4169584792396197	0.5	0.25
0.4189594797398699	0.5	0.25
0.42096048024011995	0.5	0.25
0.42296148074037004	0.5	0.25
0.4249624812406203	0.5	0.25
0.42696348174087034	0.5	0.25
0.42896448224112044	0.5	0.25
0.4309654827413706	0.5	0.25
0.4329664832416207	0.5	0.25
0.43496748374187094	0.5	0.25
0.43696848424212104	0.5	0.25
0.4389694847423711	0.5	0.25
0.44097048524262117	0.5	0.25
0.44297148574287143	0.5	0.25
0.4449724862431216	0.5	0.25
0.4469734867433717	0.5	0.25
0.4489744872436217	0.5	0.25
0.4509754877438718	0.5	0.25
0.45297648824412207	0.5	0.25
0.45497748874437216	0.5	0.25
0.4569784892446222	0.5	0.25
0.45897948974487235	0.5	0.25
0.46098049024512244	0.5	0.25
0.4629814907453727	0.5	0.25
0.4649824912456228	0.5	0.25
0.46698349174587284	0.5	0.25
0.46898449224612293	0.5	0.25
0.4709854927463731	0.5	0.25
0.47298649324662334	0.5	0.25
0.47498749374687343	0.5	0.25
0.4769884942471235	0.5	0.25
0.47898949474737357	0.5	0.25
0.4809904952476236	0.5	0.25
0.4829914957478739	0.5	0.25
0.48499249624812407	0.5	0.25
0.48699349674837417	0.5	0.25
0.4889944972486242	0.5	0.25
0.49099549774887424	0.5	0.25
0.49299649824912456	0.5	0.25
0.4949974987493746	0.5	0.25
0.4969984992496248	0.5	0.25
0.49899949974987484	0.5	0.25
0.5010005002501249	0.5	0.25
0.5030015007503752	0.5	0.25
0.5050025012506253	0.5	0.25
0.5070035017508754	0.5	0.25
0.5090045022511254	0.5	0.25
0.5110055027513756	0.5	0.25
0.5130065032516258	0.5	0.25
0.5150075037518759	0.5	0.25
0.517008504252126	0.5	0.25
0.5190095047523761	0.5	0.25
0.5210105052526262	0.5	0.25
0.5230115057528765	0.5	0.25
0.5250125062531266	0.5	0.25
0.5270135067533765	0.5	0.25
0.5290145072536266	0.5	0.25
0.5310155077538767	0.5	0.25
0.533016508254127	0.5	0.25
0.5350175087543771	0.5	0.25
0.5370185092546272	0.5	0.25
0.5390195097548773	0.5	0.25
0.5410205102551274	0.5	0.25
0.5430215107553776	0.5	0.25
0.5450225112556277	0.5	0.25
0.5470235117558778	0.5	0.25
0.5490245122561279	0.5	0.25
0.551025512756378	0.5	0.25
0.5530265132566283	0.5	0.25
0.5550275137568784	0.5	0.25
0.5570285142571285	0.5	0.25
0.5590295147573785	0.5	0.25
0.5610305152576286	0.5	0.25
0.5630315157578789	0.5	0.25
0.565032516258129	0.5	0.25
0.5670335167583791	0.5	0.25
0.5690345172586292	0.5	0.25
0.5710355177588795	0.5	0.25
0.5730365182591295	0.5	0.25
0.5750375187593797	0.5	0.25
0.5770385192596297	0.5	0.25
0.5790395197598798	0.5	0.25
0.5810405202601301	0.5	0.25
0.5830415207603802	0.5	0.25
0.5850425212606303	0.5	0.25
0.5870435217608803	0.5	0.25
0.5890445222611305	0.5	0.25
0.5910455227613807	0.5	0.25
0.5930465232616308	0.5	0.25
0.5950475237618809	0.5	0.25
0.597048524262131	0.5	0.25
0.599049524762381	0.5	0.25
0.6010505252626314	0.5	0.25
0.6030515257628815	0.5	0.25
0.6050525262631314	0.5	0.25
0.6070535267633815	0.5	0.25
0.6090545272636316	0.5	0.25
0.611055527763882	0.5	0.25
0.613056528264132	0.5	0.25
0.6150575287643821	0.5	0.25
0.6170585292646322	0.5	0.25
0.6190595297648823	0.5	0.25
0.6210605302651325	0.5	0.25
0.6230615307653826	0.5	0.25
0.6250625312656327	0.5	0.25
0.6270635317658828	0.5	0.25
0.6290645322661329	0.5	0.25
0.6310655327663832	0.5	0.25
0.6330665332666333	0.5	0.25
0.6350675337668834	0.5	0.25
0.6370685342671334	0.5	0.25
0.6390695347673835	0.5	0.25
0.6410705352676338	0.5	0.25
0.6430715357678839	0.5	0.25
0.645072536268134	0.5	0.25
0.6470735367683841	0.5	0.25
0.6490745372686342	0.5	0.25
0.6510755377688844	0.5	0.25
0.6530765382691346	0.5	0.25
0.6550775387693846	0.5	0.25
0.6570785392696347	0.5	0.25
0.6590795397698848	0.5	0.25
0.6610805402701351	0.5	0.25
0.6630815407703852	0.5	0.25
0.6650825412706352	0.5	0.25
0.6670835417708854	0.5	0.25
0.6690845422711353	0.5	0.25
0.6710855427713857	0.5	0.25
0.6730865432716358	0.5	0.25
0.6750875437718858	0.5	0.25
0.6770885442721359	0.5	0.25
0.6790895447723859	0.5	0.25
0.6810905452726363	0.5	0.25
0.6830915457728863	0.5	0.25
0.6850925462731364	0.5	0.25
0.6870935467733865	0.5	0.25
0.6890945472736368	0.5	0.25
0.6910955477738869	0.5	0.25
0.693096548274137	0.5	0.25
0.6950975487743871	0.5	0.25
0.6970985492746371	0.5	0.25
0.6990995497748874	0.5	0.25
0.7011005502751375	0.5	0.25
0.7031015507753876	0.5	0.25
0.7051025512756377	0.5	0.25
0.7071035517758878	0.5	0.25
0.7091045522761381	0.5	0.25
0.7111055527763882	0.5	0.25
0.7131065532766382	0.5	0.25
0.7151075537768883	0.5	0.25
0.7171085542771384	0.5	0.25
0.7191095547773887	0.5	0.25
0.7211105552776388	0.5	0.25
0.7231115557778889	0.5	0.25
0.725112556278139	0.5	0.25
0.7271135567783891	0.5	0.25
0.7291145572786393	0.5	0.25
0.7311155577788894	0.5	0.25
0.7331165582791395	0.5	0.25
0.7351175587793896	0.5	0.25
0.7371185592796397	0.5	0.25
0.73911955977989	0.5	0.25
0.7411205602801401	0.5	0.25
0.74312156078039	0.5	0.25
0.7451225612806402	0.5	0.25
0.7471235617808902	0.5	0.25
0.7491245622811405	0.5	0.25
0.7511255627813906	0.5	0.25
0.7531265632816407	0.5	0.25
0.7551275637818908	0.5	0.25
0.7571285642821408	0.5	0.25
0.7591295647823912	0.5	0.25
0.7611305652826413	0.5	0.25
0.7631315657828913	0.5	0.25
0.7651325662831414	0.5	0.25
0.7671335667833915	0.5	0.25
0.7691345672836418	0.5	0.25
0.7711355677838919	0.5	0.25
0.773136568284142	0.5	0.25
0.7751375687843921	0.5	0.25
0.7771385692846421	0.5	0.25
0.7791395697848924	0.5	0.25
0.7811405702851425	0.5	0.25
0.7831415707853926	0.5	0.25
0.7851425712856427	0.5	0.25
0.7871435717858928	0.5	0.25
0.7891445722861431	0.5	0.25
0.7911455727863931	0.5	0.25
0.7931465732866432	0.5	0.25
0.7951475737868933	0.5	0.25
0.7971485742871434	0.5	0.25
0.7991495747873937	0.5	0.25
0.8011505752876438	0.5	0.25
0.8031515757878939	0.5	0.25
0.8051525762881439	0.5	0.25
0.807153576788394	0.5	0.25
0.8091545772886443	0.5	0.25
0.8111555777888944	0.5	0.25
0.8131565782891444	0.5	0.25
0.8151575787893945	0.5	0.25
0.8171585792896449	0.5	0.25
0.8191595797898948	0.5	0.25
0.8211605802901449	0.5	0.25
0.8231615807903951	0.5	0.25
0.8251625812906451	0.5	0.25
0.8271635817908954	0.5	0.25
0.8291645822911455	0.5	0.25
0.8311655827913956	0.5	0.25
0.8331665832916456	0.5	0.25
0.8351675837918957	0.5	0.25
0.8371685842921461	0.5	0.25
0.8391695847923962	0.5	0.25
0.8411705852926462	0.5	0.25
0.8431715857928963	0.5	0.25
0.8451725862931464	0.5	0.25
0.8471735867933967	0.5	0.25
0.8491745872936468	0.5	0.25
0.8511755877938969	0.5	0.25
0.853176588294147	0.5	0.25
0.855177588794397	0.5	0.25
0.8571785892946473	0.5	0.25
0.8591795897948974	0.5	0.25
0.8611805902951475	0.5	0.25
0.8631815907953976	0.5	0.25
0.8651825912956477	0.5	0.25
0.867183591795898	0.5	0.25
0.869184592296148	0.5	0.25
0.8711855927963981	0.5	0.25
0.8731865932966482	0.5	0.25
0.8751875937968983	0.5	0.25
0.8771885942971486	0.5	0.25
0.8791895947973987	0.5	0.25
0.8811905952976488	0.5	0.25
0.8831915957978987	0.5	0.25
0.8851925962981488	0.5	0.25
0.8871935967983992	0.5	0.25
0.8891945972986492	0.5	0.25
0.8911955977988993	0.5	0.25
0.8931965982991494	0.5	0.25
0.8951975987993995	0.5	0.25
0.8971985992996497	0.5	0.25
0.8991995997998998	0.5	0.25
0.9012006003001499	0.5	0.25
0.9032016008004001	0.5	0.25
0.9052026013006501	0.5	0.25
0.9072036018009004	0.5	0.25
0.9092046023011505	0.5	0.25
0.9112056028014005	0.5	0.25
0.9132066033016506	0.5	0.25
0.9152076038019008	0.5	0.25
0.9172086043021511	0.5	0.25
0.9192096048024011	0.5	0.25
0.9212106053026512	0.5	0.25
0.9232116058029013	0.5	0.25
0.9252126063031513	0.5	0.25
0.9272136068034016	0.5	0.25
0.9292146073036518	0.5	0.25
0.9312156078039019	0.5	0.25
0.9332166083041519	0.5	0.25
0.935217608804402	0.5	0.25
0.9372186093046523	0.5	0.25
0.9392196098049023	0.5	0.25
0.9412206103051525	0.5	0.25
0.9432216108054026	0.5	0.25
0.9452226113056529	0.5	0.25
0.9472236118059029	0.5	0.25
0.949224612306153	0.5	0.25
0.951225612806403	0.5	0.25
0.9532266133066531	0.5	0.25
0.9552276138069035	0.5	0.25
0.9572286143071536	0.5	0.25
0.9592296148074037	0.5	0.25
0.9612306153076536	0.5	0.25
0.9632316158079037	0.5	0.25
0.965232616308154	0.5	0.25
0.9672336168084043	0.5	0.25
0.9692346173086542	0.5	0.25
0.9712356178089043	0.5	0.25
0.9732366183091544	0.5	0.25
0.9752376188094046	0.5	0.25
0.9772386193096547	0.5	0.25
0.9792396198099048	0.5	0.25
0.981240620310155	0.5	0.25
0.983241620810405	0.5	0.25
0.9852426213106553	0.5	0.25
0.9872436218109054	0.5	0.25
0.9892446223111554	0.5	0.25
0.9912456228114055	0.5	0.25
0.9932466233116557	0.5	0.25
0.995247623811906	0.5	0.25
0.997248624312156	0.5	0.25
0.9992496248124061	0.5	0.25


==> input/lwr11_limit_3.dat <==
-0.9997498749374687	0.25	0.25
-0.9977488744372186	0.25	0.25
-0.9957478739369685	0.25	0.25
-0.9937468734367183	0.25	0.25
-0.9917458729364682	0.25	0.25
-0.989744872436218	0.25	0.25
-0.987743871935968	0.25	0.25
-0.9857428714357179	0.25	0.25
-0.9837418709354676	0.25	0.25
-0.9817408704352176	0.25	0.25
-0.9797398699349674	0.25	0.25
-0.9777388694347173	0.25	0.25
-0.9757378689344672	0.25	0.25
-0.973736868434217	0.25	0.25
-0.9717358679339669	0.25	0.25
-0.9697348674337168	0.25	0.25
-0.9677338669334667	0.25	0.25
-0.9657328664332167	0.25	0.25
-0.9637318659329664	0.25	0.25
-0.9617308654327162	0.25	0.25
-0.9597298649324663	0.25	0.25
-0.9577288644322162	0.25	0.25
-0.955727863931966	0.25	0.25
-0.9537268634317158	0.25	0.25
-0.9517258629314657	0.25	0.25
-0.9497248624312156	0.25	0.25
-0.9477238619309655	0.25	0.25
-0.9457228614307154	0.25	0.25
-0.9437218609304652	0.25	0.25
-0.9417208604302151	0.25	0.25
-0.9397198599299649	0.25	0.25
-0.9377188594297149	0.25	0.25
-0.9357178589294648	0.25	0.25
-0.9337168584292145	0.25	0.25
-0.9317158579289645	0.25	0.25
-0.9297148574287144	0.25	0.25
-0.9277138569284642	0.25	0.25
-0.9257128564282141	0.25	0.25
-0.9237118559279639	0.25	0.25
-0.9217108554277138	0.25	0.25
-0.9197098549274637	0.25	0.25
-0.9177088544272136	0.25	0.25
-0.9157078539269634	0.25	0.25
-0.9137068534267133	0.25	0.25
-0.9117058529264631	0.25	0.25
-0.9097048524262131	0.25	0.25
-0.907703851925963	0.25	0.25
-0.9057028514257127	0.25	0.25
-0.9037018509254627	0.25	0.25
-0.9017008504252126	0.25	0.25
-0.8996998499249624	0.25	0.25
-0.8976988494247123	0.25	0.25
-0.8956978489244622	0.25	0.25
-0.893696848424212	0.25	0.25
-0.891695847923962	0.25	0.25
-0.8896948474237119	0.25	0.25
-0.8876938469234618	0.25	0.25
-0.8856928464232116	0.25	0.25
-0.8836918459229613	0.25	0.25
-0.8816908454227114	0.25	0.25
-0.8796898449224613	0.25	0.25
-0.8776888444222111	0.25	0.25
-0.875687843921961	0.25	0.25
-0.8736868434217109	0.25	0.25
-0.8716858429214607	0.25	0.25
-0.8696848424212106	0.25	0.25
-0.8676838419209605	0.25	0.25
-0.8656828414207103	0.25	0.25
-0.8636818409204602	0.25	0.25
-0.86168084042021	0.25	0.25
-0.85967983991996	0.25	0.25
-0.8576788394197099	0.25	0.25
-0.8556778389194596	0.25	0.25
-0.8536768384192096	0.25	0.25
-0.8516758379189595	0.25	0.25
-0.8496748374187093	0.25	0.25
-0.8476738369184591	0.25	0.25
-0.8456728364182091	0.25	0.25
-0.8436718359179589	0.25	0.25
-0.8416708354177088	0.25	0.25
-0.8396698349174587	0.25	0.25
-0.8376688344172085	0.25	0.25
-0.8356678339169584	0.25	0.25
-0.8336668334167082	0.25	0.25
-0.8316658329164582	0.25	0.25
-0.8296648324162081	0.25	0.25
-0.8276638319159578	0.25	0.25
-0.8256628314157078	0.25	0.25
-0.8236618309154577	0.25	0.25
-0.8216608304152075	0.25	0.25
-0.8196598299149574	0.25	0.25
-0.8176588294147074	0.25	0.25
-0.8156578289144572	0.25	0.25
-0.8136568284142071	0.25	0.25
-0.811655827913957	0.25	0.25
-0.8096548274137069	0.25	0.25
-0.8076538269134567	0.25	0.25
-0.8056528264132065	0.25	0.25
-0.8036518259129565	0.25	0.25
-0.8016508254127064	0.25	0.25
-0.7996498249124562	0.25	0.25
-0.7976488244122061	0.25	0.25
-0.795647823911956	0.25	0.25
-0.7936468234117058	0.25	0.25
-0.7916458229114557	0.25	0.25
-0.7896448224112056	0.25	0.25
-0.7876438219109554	0.25	0.25
-0.7856428214107053	0.25	0.25
-0.7836418209104552	0.25	0.25
-0.7816408204102051	0.25	0.25
-0.779639819909955	0.25	0.25
-0.7776388194097048	0.25	0.25
-0.7756378189094547	0.25	0.25
-0.7736368184092046	0.25	0.25
-0.7716358179089544	0.25	0.25
-0.7696348174087043	0.25	0.25
-0.7676338169084542	0.25	0.25
-0.765632816408204	0.25	0.25
-0.7636318159079539	0.25	0.25
-0.7616308154077039	0.25	0.25
-0.7596298149074537	0.25	0.25
-0.7576288144072035	0.25	0.25
-0.7556278139069534	0.25	0.25
-0.7536268134067033	0.25	0.25
-0.7516258129064533	0.25	0.25
-0.749624812406203	0.25	0.25
-0.747623811905953	0.25	0.25
-0.7456228114057029	0.25	0.25
-0.7436218109054527	0.25	0.25
-0.7416208104052026	0.25	0.25
-0.7396198099049525	0.25	0.25
-0.7376188094047023	0.25	0.25
-0.7356178089044522	0.25	0.25
-0.7336168084042022	0.25	0.25
-0.731615807903952	0.25	0.25
-0.7296148074037019	0.25	0.25
-0.7276138069034517	0.25	0.25
-0.7256128064032016	0.25	0.25
-0.7236118059029515	0.25	0.25
-0.7216108054027013	0.25	0.25
-0.7196098049024513	0.25	0.25
-0.7176088044022011	0.25	0.25
-0.7156078039019509	0.25	0.25
-0.7136068034017008	0.25	0.25
-0.7116058029014508	0.25	0.25
-0.7096048024012006	0.25	0.25
-0.7076038019009504	0.25	0.25
-0.7056028014007003	0.25	0.25
-0.7036018009004502	0.25	0.25
-0.7016008004002001	0.25	0.25
-0.6995997998999499	0.25	0.25
-0.6975987993996998	0.25	0.25
-0.6955977988994497	0.25	0.25
-0.6935967983991995	0.25	0.25
-0.6915957978989494	0.25	0.25
-0.6895947973986994	0.25	0.25
-0.6875937968984491	0.25	0.25
-0.685592796398199	0.25	0.25
-0.683591795897949	0.25	0.25
-0.681590795397699	0.25	0.25
-0.6795897948974488	0.25	0.25
-0.6775887943971985	0.25	0.25
-0.6755877938969485	0.25	0.25
-0.6735867933966984	0.25	0.25
-0.6715857928964483	0.25	0.25
-0.6695847923961982	0.25	0.25
-0.667583791895948	0.25	0.25
-0.6655827913956978	0.25	0.25
-0.6635817908954477	0.25	0.25
-0.6615807903951977	0.25	0.25
-0.6595797898949476	0.25	0.25
-0.6575787893946973	0.25	0.25
-0.6555777888944473	0.25	0.25
-0.6535767883941971	0.25	0.25
-0.651575787893947	0.25	0.25
-0.6495747873936969	0.25	0.25
-0.6475737868934467	0.25	0.25
-0.6455727863931966	0.25	0.25
-0.6435717858929464	0.25	0.25
-0.6415707853926964	0.25	0.25
-0.6395697848924463	0.25	0.25
-0.637568784392196	0.25	0.25
-0.6355677838919459	0.25	0.25
-0.6335667833916959	0.25	0.25
-0.6315657828914456	0.25	0.25
-0.6295647823911956	0.25	0.25
-0.6275637818909455	0.25	0.25
-0.6255627813906953	0.25	0.25
-0.6235617808904452	0.25	0.25
-0.621560780390195	0.25	0.25
-0.619559779889945	0.25	0.25
-0.6175587793896948	0.25	0.25
-0.6155577788894446	0.25	0.25
-0.6135567783891945	0.25	0.25
-0.6115557778889444	0.25	0.25
-0.6095547773886945	0.25	0.25
-0.6075537768884441	0.25	0.25
-0.6055527763881942	0.25	0.25
-0.6035517758879441	0.25	0.25
-0.6015507753876937	0.25	0.25
-0.5995497748874437	0.25	0.25
-0.5975487743871937	0.25	0.25
-0.5955477738869435	0.25	0.25
-0.5935467733866934	0.25	0.25
-0.5915457728864432	0.25	0.25
-0.5895447723861931	0.25	0.25
-0.587543771885943	0.25	0.25
-0.5855427713856928	0.25	0.25
-0.5835417708854428	0.25	0.25
-0.5815407703851925	0.25	0.25
-0.5795397698849424	0.25	0.25
-0.5775387693846924	0.25	0.25
-0.5755377688844423	0.25	0.25
-0.5735367683841921	0.25	0.25
-0.5715357678839419	0.25	0.25
-0.5695347673836918	0.25	0.25
-0.5675337668834417	0.25	0.25
-0.5655327663831916	0.25	0.25
-0.5635317658829415	0.25	0.25
-0.5615307653826913	0.25	0.25
-0.5595297648824411	0.25	0.25
-0.557528764382191	0.25	0.25
-0.555527763881941	0.25	0.25
-0.5535267633816909	0.25	0.25
-0.5515257628814406	0.25	0.25
-0.5495247623811906	0.25	0.25
-0.5475237618809405	0.25	0.25
-0.5455227613806903	0.25	0.25
-0.5435217608804402	0.25	0.25
-0.5415207603801901	0.25	0.25
-0.5395197598799399	0.25	0.25
-0.5375187593796897	0.25	0.25
-0.5355177588794396	0.25	0.25
-0.5335167583791897	0.25	0.25
-0.5315157578789395	0.25	0.25
-0.5295147573786892	0.25	0.25
-0.5275137568784393	0.25	0.25
-0.5255127563781892	0.25	0.25
-0.523511755877939	0.25	0.25
-0.5215107553776888	0.25	0.25
-0.5195097548774388	0.25	0.25
-0.5175087543771886	0.25	0.25
-0.5155077538769385	0.25	0.25
-0.5135067533766884	0.25	0.25
-0.5115057528764382	0.25	0.25
-0.5095047523761881	0.25	0.25
-0.5075037518759379	0.25	0.25
-0.5055027513756879	0.25	0.25
-0.5035017508754378	0.25	0.25
-0.5015007503751875	0.25	0.25
-0.49949974987493745	0.25	0.25
-0.49749874937468735	0.25	0.25
-0.49549774887443726	0.25	0.25
-0.4934967483741871	0.25	0.25
-0.49149574787393696	0.25	0.25
-0.4894947473736868	0.25	0.25
-0.4874937468734367	0.25	0.25
-0.4854927463731867	0.25	0.25
-0.48349174587293653	0.25	0.25
-0.4814907453726863	0.25	0.25
-0.4794897448724361	0.25	0.25
-0.47748874437218614	0.25	0.25
-0.47548774387193604	0.25	0.25
-0.47348674337168584	0.25	0.25
-0.47148574287143574	0.25	0.25
-0.4694847423711856	0.25	0.25
-0.4674837418709355	0.25	0.25
-0.4654827413706852	0.25	0.25
-0.4634817408704353	0.25	0.25
-0.4614807403701851	0.25	0.25
-0.4594797398699349	0.25	0.25
-0.4574787393696848	0.25	0.25
-0.45547773886943466	0.25	0.25
-0.4534767383691846	0.25	0.25
-0.4514757378689344	0.25	0.25
-0.4494747373686844	0.25	0.25
-0.4474737368684342	0.25	0.25
-0.44547273636818396	0.25	0.25
-0.443471735867934	0.25	0.25
-0.4414707353676839	0.25	0.25
-0.4394697348674337	0.25	0.25
-0.4374687343671836	0.25	0.25
-0.43546773386693344	0.25	0.25
-0.4334667333666834	0.25	0.25
-0.4314657328664332	0.25	0.25
-0.42946473236618304	0.25	0.25
-0.427463731865933	0.25	0.25
-0.42546273136568274	0.25	0.25
-0.42346173086543276	0.25	0.25
-0.4214607303651826	0.25	0.25
-0.41945972986493246	0.25	0.25
-0.41745872936468237	0.25	0.25
-0.4154577288644321	0.25	0.25
-0.4134567283641822	0.25	0.25
-0.411455727863932	0.25	0.25
-0.4094547273636818	0.25	0.25
-0.4074537268634318	0.25	0.25
-0.4054527263631815	0.25	0.25
-0.40345172586293154	0.25	0.25
-0.4014507253626812	0.25	0.25
-0.39944972486243124	0.25	0.25
-0.39744872436218115	0.25	0.25
-0.39544772386193083	0.25	0.25
-0.39344672336168096	0.25	0.25
-0.3914457228614307	0.25	0.25
-0.3894447223611806	0.25	0.25
-0.38744372186093046	0.25	0.25
-0.3854427213606803	0.25000000000000006	0.25
-0.3834417208604303	0.250000000000001	0.25
-0.38144072036018	0.2500000000000051	0.25
-0.37943971985993	0.2500000000000209	0.25
-0.37743871935967993	0.2500000000000827	0.25
-0.3754377188594296	0.25000000000032224	0.25
-0.37343671835917963	0.2500000000012508	0.25
-0.3714357178589295	0.2500000000048497	0.25
-0.3694347173586794	0.25000000001879885	0.25
-0.36743371685842924	0.25000000007286455	0.25
-0.365432716358179	0.25000000028241914	0.25
-0.3634317158579291	0.25000000109463594	0.25
-0.3614307153576788	0.2500000042427235	0.24999999999999992
-0.3594297148574287	0.250000016444457	0.24999999999999892
-0.3574287143571787	0.25000006373736666	0.24999999999998376
-0.3554277138569284	0.2500002470403888	0.2499999999997559
-0.3534267133566784	0.25000095750049317	0.24999999999633277
-0.35142571285642815	0.25000371107048486	0.24999999994491182
-0.3494247123561781	0.25001438193638476	0.24999999917263963
-0.347423711855928	0.25005571506796953	0.2499999875833248
-0.34542271135567776	0.25021552506433775	0.24999981419578657
-0.3434217108554279	0.2508290790782185	0.24999725051152824
-0.34142071035517757	0.2531225872870786	0.24996099779453831
-0.3394197098549275	0.260911956183799	0.2495237168489714
-0.3374187093546773	0.2806951343476026	0.2462312349095305
-0.3354177088544272	0.3079244953524864	0.23657901135263912
-0.3334167083541772	0.325091010218362	0.2274453607375434
-0.33141570785392693	0.3311392943092045	0.22366565967601715
-0.3294147073536769	0.33278500399935934	0.22258657245130423
-0.32741370685342674	0.3331985604788749	0.22231199813697197
-0.32541270635317654	0.33330034510813983	0.2222442100194592
-0.3234117058529265	0.3333252670732885	0.22222759946866055
-0.32141070535267635	0.33333136146912523	0.22222353678280796
-0.31940970485242626	0.333332851324218	0.2222225435607031
-0.3174087043521761	0.3333332155111788	0.22222230077026972
-0.31540770385192596	0.33333330453304305	0.22222224142241243
-0.313406703351676	0.33333332629344953	0.22222222691547788
-0.3114057028514257	0.3333333316125333	0.2222222233694222
-0.30940470235117556	0.33333333291272227	0.2222222225026296
-0.3074037018509255	0.33333333323053843	0.22222222229075217
-0.3054027013506753	0.33333333330822473	0.2222222222389613
-0.3034017008504253	0.3333333333272141	0.22222222222630172
-0.30140070035017513	0.33333333333185566	0.22222222222320734
-0.29939969984992504	0.33333333333299003	0.22222222222245108
-0.29739869934967483	0.3333333333332672	0.2222222222222663
-0.29539769884942463	0.3333333333333347	0.22222222222222132
-0.29339669834917476	0.3333333333333511	0.22222222222221039
-0.2913956978489245	0.33333333333335496	0.2222222222222078
-0.28939469734867435	0.33333333333335574	0.22222222222220728
-0.2873936968484242	0.33333333333335596	0.22222222222220714
-0.2853926963481741	0.3333333333333562	0.222222222222207
-0.28339169584792406	0.3333333333333564	0.22222222222220683
-0.2813906953476738	0.33333333333335663	0.2222222222222067
-0.2793896948474238	0.33333333333335685	0.22222222222220656
-0.2773886943471736	0.3333333333333571	0.2222222222222064
-0.2753876938469234	0.3333333333333573	0.22222222222220625
-0.27338669334667326	0.3333333333333575	0.2222222222222061
-0.2713856928464233	0.33333333333335774	0.22222222222220595
-0.2693846923461731	0.33333333333335796	0.2222222222222058
-0.267383691845923	0.3333333333333582	0.22222222222220567
-0.2653826913456729	0.3333333333333584	0.2222222222222055
-0.2633816908454227	0.33333333333335863	0.22222222222220536
-0.2613806903451726	0.33333333333335885	0.22222222222220522
-0.2593796898449225	0.33333333333335907	0.22222222222220506
-0.2573786893446724	0.3333333333333593	0.22222222222220492
-0.2553776888444222	0.3333333333333595	0.22222222222220478
-0.25337668834417204	0.33333333333335974	0.2222222222222046
-0.251375687843922	0.33333333333335996	0.22222222222220447
-0.2493746873436719	0.3333333333333602	0.22222222222220434
-0.24737368684342176	0.3333333333333604	0.22222222222220417
-0.24537268634317155	0.3333333333333606	0.22222222222220403
-0.24337168584292146	0.33333333333336057	0.22222222222220406
-0.24137068534267136	0.33333333333336035	0.22222222222220422
-0.23936968484242127	0.3333333333333601	0.22222222222220436
-0.23736868434217118	0.3333333333333599	0.2222222222222045
-0.23536768384192097	0.3333333333333597	0.22222222222220467
-0.23336668334167082	0.33333333333335946	0.2222222222222048
-0.23136568284142067	0.33333333333335924	0.22222222222220495
-0.2293646823411707	0.333333333333359	0.2222222222222051
-0.22736368184092054	0.3333333333333588	0.22222222222220525
-0.22536268134067028	0.3333333333333586	0.2222222222222054
-0.22336168084042024	0.33333333333335835	0.22222222222220556
-0.22136068034017015	0.33333333333335813	0.2222222222222057
-0.21935967983992005	0.3333333333333579	0.22222222222220583
-0.21735867933966985	0.3333333333333577	0.222222222222206
-0.21535767883941975	0.33333333333335746	0.22222222222220614
-0.2133566783391696	0.33333333333335724	0.22222222222220628
-0.21135567783891945	0.333333333333357	0.22222222222220644
-0.2093546773386693	0.3333333333333568	0.22222222222220658
-0.20735367683841932	0.3333333333333566	0.22222222222220672
-0.20535267633816906	0.33333333333335635	0.2222222222222069
-0.2033516758379189	0.33333333333335613	0.22222222222220703
-0.20135067533766893	0.3333333333333559	0.22222222222220717
-0.1993496748374186	0.3333333333333557	0.22222222222220733
-0.19734867433716863	0.33333333333335546	0.22222222222220747
-0.19534767383691842	0.33333333333335524	0.2222222222222076
-0.19334667333666838	0.333333333333355	0.22222222222220778
-0.19134567283641823	0.3333333333333548	0.22222222222220792
-0.18934467233616797	0.3333333333333546	0.22222222222220805
-0.1873436718359181	0.33333333333335435	0.22222222222220822
-0.18534267133566784	0.33333333333335413	0.22222222222220836
-0.1833416708354177	0.3333333333333539	0.2222222222222085
-0.1813406703351676	0.3333333333333537	0.22222222222220867
-0.1793396698349174	0.33333333333335347	0.2222222222222088
-0.1773386693346674	0.33333333333335324	0.22222222222220894
-0.1753376688344172	0.333333333333353	0.2222222222222091
-0.1733366683341671	0.3333333333333528	0.22222222222220925
-0.17133566783391702	0.3333333333333526	0.2222222222222094
-0.16933466733366676	0.33333333333335236	0.22222222222220955
-0.16733366683341677	0.33333333333335213	0.2222222222222097
-0.16533266633316662	0.3333333333333519	0.22222222222220983
-0.16333166583291647	0.3333333333333517	0.22222222222221
-0.16133066533266638	0.33333333333335147	0.22222222222221014
-0.15932966483241617	0.33333333333335124	0.22222222222221027
-0.1573286643321662	0.333333333333351	0.22222222222221044
-0.15532766383191593	0.3333333333333508	0.22222222222221058
-0.15332666333166578	0.3333333333333506	0.22222222222221072
-0.1513256628314158	0.33333333333335036	0.22222222222221089
-0.14932466233116554	0.33333333333335013	0.22222222222221102
-0.14732366183091555	0.3333333333333499	0.22222222222221116
-0.14532266133066535	0.3333333333333497	0.22222222222221133
-0.14332166083041525	0.33333333333334947	0.22222222222221147
-0.14132066033016516	0.33333333333334925	0.2222222222222116
-0.13931965982991484	0.333333333333349	0.22222222222221177
-0.13731865932966497	0.3333333333333488	0.2222222222222119
-0.1353176588294147	0.3333333333333486	0.22222222222221205
-0.13331665832916456	0.33333333333334836	0.22222222222221222
-0.13131565782891458	0.33333333333334814	0.22222222222221236
-0.12931465732866432	0.3333333333333479	0.2222222222222125
-0.12731365682841428	0.3333333333333477	0.22222222222221266
-0.12531265632816402	0.33333333333334747	0.2222222222222128
-0.12331165582791404	0.33333333333334725	0.22222222222221294
-0.12131065532766394	0.333333333333347	0.2222222222222131
-0.11930965482741362	0.3333333333333468	0.22222222222221324
-0.11730865432716364	0.3333333333333466	0.22222222222221338
-0.11530765382691349	0.33333333333334636	0.22222222222221355
-0.11330665332666334	0.33333333333334614	0.2222222222222137
-0.11130565282641325	0.3333333333333459	0.22222222222221383
-0.1093046523261631	0.3333333333333457	0.222222222222214
-0.10730365182591306	0.33333333333334547	0.22222222222221413
-0.1053026513256628	0.33333333333334525	0.22222222222221427
-0.1033016508254127	0.333333333333345	0.22222222222221444
-0.10130065032516267	0.3333333333333448	0.22222222222221458
-0.0992996498249124	0.3333333333333446	0.22222222222221472
-0.09729864932466242	0.33333333333334436	0.22222222222221488
-0.09529764882441227	0.33333333333334414	0.22222222222221502
-0.09329664832416212	0.3333333333333439	0.22222222222221516
-0.09129564782391197	0.3333333333333437	0.22222222222221533
-0.08929464732366177	0.3333333333333435	0.22222222222221547
-0.08729364682341184	0.33333333333334325	0.2222222222222156
-0.08529264632316158	0.33333333333334303	0.22222222222221577
-0.08329164582291149	0.3333333333333428	0.2222222222222159
-0.08129064532266139	0.3333333333333426	0.22222222222221605
-0.07928964482241119	0.33333333333334236	0.22222222222221621
-0.0772886443221612	0.33333333333334214	0.22222222222221635
-0.07528764382191089	0.3333333333333419	0.2222222222222165
-0.0732866433216609	0.3333333333333417	0.22222222222221666
-0.07128564282141076	0.3333333333333415	0.2222222222222168
-0.06928464232116055	0.33333333333334125	0.22222222222221694
-0.06728364182091062	0.33333333333334103	0.2222222222222171
-0.06528264132066036	0.3333333333333408	0.22222222222221724
-0.06328164082041027	0.3333333333333406	0.22222222222221738
-0.06128064032016006	0.33333333333334036	0.22222222222221755
-0.05927963981990997	0.33333333333334014	0.22222222222221769
-0.057278639319659985	0.3333333333333399	0.22222222222221782
-0.05527763881940967	0.3333333333333397	0.222222222222218
-0.053276638319159686	0.3333333333333395	0.22222222222221813
-0.051275637818909536	0.33333333333333925	0.22222222222221827
-0.04927463731865933	0.33333333333333903	0.22222222222221844
-0.04727363681840929	0.3333333333333388	0.22222222222221857
-0.04527263631815914	0.3333333333333386	0.2222222222222187
-0.04327163581790905	0.33333333333333837	0.22222222222221888
-0.041270635317658844	0.33333333333333814	0.22222222222221902
-0.03926963481740864	0.3333333333333379	0.22222222222221916
-0.037268634317158766	0.3333333333333377	0.22222222222221932
-0.03526763381690845	0.3333333333333375	0.22222222222221946
-0.033266633316658356	0.33333333333333726	0.2222222222222196
-0.03126563281640832	0.33333333333333703	0.22222222222221977
-0.029264632316158057	0.3333333333333368	0.2222222222222199
-0.027263631815907907	0.3333333333333366	0.22222222222222004
-0.025262631315657813	0.33333333333333637	0.2222222222222202
-0.02326163081540783	0.33333333333333615	0.22222222222222035
-0.021260630315157625	0.3333333333333359	0.2222222222222205
-0.01925962981490742	0.3333333333333357	0.22222222222222066
-0.01725862931465738	0.3333333333333355	0.2222222222222208
-0.015257628814407231	0.33333333333333526	0.22222222222222093
-0.013256628314157137	0.33333333333333504	0.2222222222222211
-0.011255627813906988	0.3333333333333348	0.22222222222222124
-0.009254627313656838	0.3333333333333346	0.22222222222222138
-0.007253626813406688	0.33333333333333437	0.22222222222222154
-0.005252626313156594	0.33333333333333415	0.22222222222222168
-0.0032516258129065556	0.3333333333333339	0.22222222222222182
-0.001250625312656406	0.3333333333333337	0.222222222222222
0.0007503751875939102	0.3333333333333337	0.22222222222222235
0.002751375687843949	0.33333333333333437	0.22222222222222257
0.004752376188094043	0.33333333333333504	0.2222222222222228
0.0067533766883440816	0.3333333333333357	0.22222222222222301
0.00875437718859412	0.33333333333333637	0.22222222222222324
0.010755377688844436	0.33333333333333703	0.22222222222222346
0.012756378189094475	0.3333333333333377	0.22222222222222368
0.01475737868934468	0.33333333333333837	0.2222222222222239
0.01675837918959472	0.33333333333333903	0.22222222222222413
0.018759379689844813	0.3333333333333397	0.22222222222222435
0.020760380190095074	0.33333333333334036	0.22222222222222457
0.022761380690345168	0.33333333333334103	0.2222222222222248
0.024762381190595206	0.3333333333333417	0.222222222222225
0.026763381690845356	0.33333333333334236	0.22222222222222524
0.02876438219109545	0.33333333333334303	0.22222222222222546
0.03076538269134571	0.3333333333333437	0.22222222222222568
0.032766383191595805	0.33333333333334436	0.2222222222222259
0.03476738369184584	0.333333333333345	0.22222222222222612
0.03676838419209594	0.3333333333333457	0.22222222222222635
0.038769384692345976	0.33333333333334636	0.22222222222222657
0.04077038519259635	0.333333333333347	0.2222222222222268
0.04277138569284644	0.3333333333333477	0.222222222222227
0.04477238619309648	0.33333333333334836	0.22222222222222723
0.046773386693346575	0.333333333333349	0.22222222222222746
0.04877438719359661	0.3333333333333497	0.22222222222222768
0.05077538769384693	0.33333333333335036	0.2222222222222279
0.05277638819409708	0.333333333333351	0.22222222222222812
0.05477738869434712	0.3333333333333517	0.22222222222222834
0.05677838919459721	0.33333333333335236	0.22222222222222857
0.05877938969484725	0.333333333333353	0.2222222222222288
0.06078039019509757	0.3333333333333537	0.222222222222229
0.0627813906953476	0.33333333333335435	0.22222222222222923
0.0647823911955977	0.333333333333355	0.22222222222222945
0.06678339169584785	0.3333333333333557	0.22222222222222968
0.06878439219609817	0.33333333333335635	0.2222222222222299
0.0707853926963482	0.333333333333357	0.22222222222223012
0.07278639319659824	0.3333333333333577	0.22222222222223034
0.07478739369684834	0.3333333333333588	0.2222222222222307
0.07678839419709838	0.33333333333336135	0.22222222222223156
0.0787893946973488	0.33333333333336684	0.22222222222223342
0.08079039519759884	0.33333333333337817	0.2222222222222372
0.08279139569784894	0.3333333333334013	0.2222222222222449
0.08479239619809897	0.33333333333344745	0.2222222222222603
0.08679339669834901	0.3333333333335388	0.2222222222222907
0.08879439719859933	0.3333333333337191	0.2222222222223508
0.09079539769884937	0.33333333333407433	0.22222222222246923
0.09279639819909957	0.3333333333347735	0.2222222222227023
0.09479739869934961	0.33333333333614856	0.22222222222316063
0.0967983991995997	0.33333333333885246	0.22222222222406196
0.09879939969984997	0.3333333333441683	0.22222222222583388
0.1008004002001	0.3333333333546183	0.22222222222931723
0.1028014007003501	0.3333333333751592	0.2222222222361642
0.10480240120060025	0.3333333334155334	0.22222222224962224
0.10680340170085034	0.33333333349488825	0.22222222227607386
0.1088044022011006	0.3333333336508545	0.2222222223280626
0.1108054027013507	0.33333333395738857	0.22222222243024065
0.11280640320160074	0.3333333345598369	0.22222222263105676
0.11480740370185083	0.33333333574384616	0.2222222230257265
0.11680840420210087	0.3333333380707906	0.2222222238013746
0.11880940470235124	0.33333334264391856	0.22222222532575053
0.12081040520260133	0.3333333516313981	0.22222222832157681
0.12281140570285137	0.33333336929422636	0.22222223420918524
0.12481240620310147	0.33333340400631756	0.22222224577987862
0.1268134067033515	0.3333334722244491	0.2222222685192415
0.12881440720360182	0.3333336062901052	0.22222231320773836
0.13081540770385197	0.33333386976176804	0.2222224010314127
0.132816408204102	0.3333343875457669	0.22222257362525538
0.1348174087043521	0.3333354051076587	0.22222291280937176
0.13681840920460214	0.33333740482545093	0.22222357936968437
0.13881940970485246	0.3333413346080724	0.2222248892497815
0.1408204102051025	0.3333490570180591	0.22222746320322992
0.1428214107053526	0.33336423126017867	0.2222325205764888
0.14482241120560274	0.33339404401312545	0.22224245542969961
0.14682341170585284	0.3334526013391341	0.22226196399929862
0.1488244122061031	0.3335675576626455	0.22230024213762314
0.15082541270635313	0.33379300133985185	0.22237523359638553
0.15282641320660323	0.3342342347131626	0.22252171105886914
0.15482741370685327	0.3350944129727559	0.22280614736720003
0.15682841420710347	0.3367585249063869	0.2233522208092613
0.15882941470735373	0.33993080220911986	0.2243778519185841
0.16083041520760383	0.34581180512856635	0.2262260005622888
0.16283141570785387	0.35617311350717673	0.22931382672178052
0.1648324162081039	0.3728966259294726	0.2338447322998876
0.166833416708354	0.3964356414378837	0.2392744236356174
0.16883441720860426	0.4239364155691179	0.24421433112352606
0.17083541770885446	0.4498980369430834	0.24748979329784337
0.1728364182091045	0.4699295556545148	0.24909576837686506
0.1748374187093546	0.48311182783487827	0.2497147896409212
0.17683841920960464	0.49090080773738676	0.249917204700168
0.1788394197098549	0.4952125983442555	0.2499770807853866
0.180840420210105	0.49751354404499376	0.2499938175367838
0.18284142071035514	0.498717396112659	0.24999835492726818
0.18484242121060523	0.49934073734637585	0.24999956537275353
0.18684342171085527	0.4996617592168134	0.24999988559317263
0.1888444222111056	0.49982662647738507	0.24999996994162166
0.19084542271135563	0.49991117632480486	0.24999999211035473
0.19284642321160572	0.499954504699257	0.24999999793017758
0.19484742371185576	0.499976700380883	0.24999999945712773
0.19684842421210613	0.4999880682942797	0.24999999985763444
0.19884942471235623	0.49999388999671135	0.24999999996266786
0.20085042521260627	0.49999687123780595	0.24999999999021083
0.20285142571285636	0.4999983978639579	0.24999999999743314
0.2048524262131064	0.4999991796037339	0.24999999999932693
0.20685342671335671	0.4999995799062765	0.24999999999982353
0.20885442721360686	0.4999997848867203	0.2499999999999537
0.2108554277138569	0.49999988984942995	0.24999999999998784
0.212856428214107	0.49999994359669175	0.2499999999999968
0.21485742871435703	0.4999999711184584	0.24999999999999917
0.21685842921460735	0.4999999852111752	0.2499999999999998
0.2188594297148574	0.4999999924274201	0.24999999999999994
0.22086043021510748	0.49999999612251406	0.24999999999999994
0.22286143071535763	0.4999999980145825	0.25
0.22486243121560767	0.4999999989834059	0.25
0.226863431715858	0.49999999947948165	0.24999999999999997
0.22886443221610803	0.49999999973348885	0.25
0.23086543271635812	0.4999999998635469	0.24999999999999997
0.23286643321660816	0.4999999999301386	0.25
0.23486743371685825	0.4999999999642338	0.25
0.23686843421710863	0.4999999999816902	0.25
0.23886943471735872	0.4999999999906274	0.25
0.24087043521760876	0.4999999999952029	0.24999999999999997
0.2428714357178588	0.49999999999754513	0.25
0.2448724362181089	0.49999999999874417	0.25
0.24687343671835915	0.49999999999935796	0.25
0.24887443721860936	0.49999999999967215	0.25
0.2508754377188594	0.4999999999998329	0.25
0.2528764382191095	0.4999999999999151	0.24999999999999997
0.25487743871935953	0.49999999999995726	0.25
0.2568784392196098	0.49999999999997885	0.24999999999999997
0.2588794397198599	0.49999999999998984	0.25
0.2608804402201099	0.49999999999999556	0.25
0.2628814407203601	0.49999999999999833	0.25
0.26488244122061017	0.49999999999999967	0.25
0.2668834417208605	0.5	0.25
0.2688844422211105	0.5	0.25
0.2708854427213606	0.5	0.25
0.27288644322161065	0.5	0.25
0.2748874437218608	0.5	0.25
0.2768884442221111	0.5	0.25
0.27888944472236116	0.5	0.25
0.28089044522261125	0.5	0.25
0.2828914457228613	0.5	0.25
0.2848924462231114	0.5	0.25
0.28689344672336164	0.5	0.25
0.2888944472236118	0.5	0.25
0.2908954477238619	0.5	0.25
0.2928964482241119	0.5	0.25
0.294897448724362	0.5	0.25
0.2968984492246123	0.5	0.25
0.2988994497248624	0.5	0.25
0.3009004502251125	0.5	0.25
0.30290145072536256	0.5	0.25
0.30490245122561266	0.5	0.25
0.3069034517258629	0.5	0.25
0.308904452226113	0.5	0.25
0.31090545272636305	0.5	0.25
0.31290645322661315	0.5	0.25
0.3149074537268635	0.5	0.25
0.3169084542271136	0.5	0.25
0.31890945472736365	0.5	0.25
0.3209104552276137	0.5	0.25
0.3229114557278638	0.5	0.25
0.32491245622811404	0.5	0.25
0.32691345672836425	0.5	0.25
0.3289144572286143	0.5	0.25
0.3309154577288644	0.5	0.25
0.3329164582291144	0.5	0.25
0.3349174587293647	0.5	0.25
0.3369184592296148	0.5	0.25
0.3389194597298648	0.5	0.25
0.340920460230115	0.5	0.25
0.34292146073036506	0.5	0.25
0.3449224612306154	0.5	0.25
0.3469234617308654	0.5	0.25
0.34892446223111545	0.5	0.25
0.35092546273136555	0.5	0.25
0.3529264632316157	0.5	0.25
0.354927463731866	0.5	0.25
0.35692846423211605	0.5	0.25
0.35892946473236614	0.5	0.25
0.3609304652326162	0.5	0.25
0.3629314657328663	0.5	0.25
0.36493246623311654	0.5	0.25
0.3669334667333667	0.5	0.25
0.3689344672336168	0.5	0.25
0.3709354677338668	0.5	0.25
0.3729364682341169	0.5	0.25
0.3749374687343672	0.5	0.25
0.37693846923461727	0.5	0.25
0.3789394697348674	0.5	0.25
0.38094047023511746	0.5	0.25
0.38294147073536755	0.5	0.25
0.3849424712356178	0.5	0.25
0.3869434717358679	0.5	0.25
0.38894447223611794	0.5	0.25
0.39094547273636804	0.5	0.25
0.3929464732366182	0.5	0.25
0.39494747373686845	0.5	0.25
0.39694847423711854	0.5	0.25
0.3989494747373686	0.5	0.25
0.4009504752376187	0.5	0.25
0.4029514757378687	0.5	0.25
0.40495247623811914	0.5	0.25
0.4069534767383692	0.5	0.25
0.4089544772386193	0.5	0.25
0.4109554777388693	0.5	0.25
0.41295647823911935	0.5	0.25
0.41495747873936967	0.5	0.25
0.4169584792396197	0.5	0.25
0.4189594797398699	0.5	0.25
0.42096048024011995	0.5	0.25
0.42296148074037004	0.5	0.25
0.4249624812406203	0.5	0.25
0.42696348174087034	0.5	0.25
0.42896448224112044	0.5	0.25
0.4309654827413706	0.5	0.25
0.4329664832416207	0.5	0.25
0.43496748374187094	0.5	0.25
0.43696848424212104	0.5	0.25
0.4389694847423711	0.5	0.25
0.44097048524262117	0.5	0.25
0.44297148574287143	0.5	0.25
0.4449724862431216	0.5	0.25
0.4469734867433717	0.5	0.25
0.4489744872436217	0.5	0.25
0.4509754877438718	0.5	0.25
0.45297648824412207	0.5	0.25
0.45497748874437216	0.5	0.25
0.4569784892446222	0.5	0.25
0.45897948974487235	0.5	0.25
0.46098049024512244	0.5	0.25
0.4629814907453727	0.5	0.25
0.4649824912456228	0.5	0.25
0.46698349174587284	0.5	0.25
0.46898449224612293	0.5	0.25
0.4709854927463731	0.5	0.25
0.47298649324662334	0.5	0.25
0.47498749374687343	0.5	0.25
0.4769884942471235	0.5	0.25
0.47898949474737357	0.5	0.25
0.4809904952476236	0.5	0.25
0.4829914957478739	0.5	0.25
0.48499249624812407	0.5	0.25
0.48699349674837417	0.5	0.25
0.4889944972486242	0.5	0.25
0.49099549774887424	0.5	0.25
0.49299649824912456	0.5	0.25
0.4949974987493746	0.5	0.25
0.4969984992496248	0.5	0.25
0.49899949974987484	0.5	0.25
0.5010005002501249	0.5	0.25
0.5030015007503752	0.5	0.25
0.5050025012506253	0.5	0.25
0.5070035017508754	0.5	0.25
0.5090045022511254	0.5	0.25
0.5110055027513756	0.5	0.25
0.5130065032516258	0.5	0.25
0.5150075037518759	0.5	0.25
0.517008504252126	0.5	0.25
0.5190095047523761	0.5	0.25
0.5210105052526262	0.5	0.25
0.5230115057528765	0.5	0.25
0.5250125062531266	0.5	0.25
0.5270135067533765	0.5	0.25
0.5290145072536266	0.5	0.25
0.5310155077538767	0.5	0.25
0.533016508254127	0.5	0.25
0.5350175087543771	0.5	0.25
0.5370185092546272	0.5	0.25
0.5390195097548773	0.5	0.25
0.5410205102551274	0.5	0.25
0.5430215107553776	0.5	0.25
0.5450225112556277	0.5	0.25
0.5470235117558778	0.5	0.25
0.5490245122561279	0.5	0.25
0.551025512756378	0.5	0.25
0.5530265132566283	0.5	0.25
0.5550275137568784	0.5	0.25
0.5570285142571285	0.5	0.25
0.5590295147573785	0.5	0.25
0.5610305152576286	0.5	0.25
0.5630315157578789	0.5	0.25
0.565032516258129	0.5	0.25
0.5670335167583791	0.5	0.25
0.5690345172586292	0.5	0.25
0.5710355177588795	0.5	0.25
0.5730365182591295	0.5	0.25
0.5750375187593797	0.5	0.25
0.5770385192596297	0.5	0.25
0.5790395197598798	0.5	0.25
0.5810405202601301	0.5	0.25
0.5830415207603802	0.5	0.25
0.5850425212606303	0.5	0.25
0.5870435217608803	0.5	0.25
0.5890445222611305	0.5	0.25
0.5910455227613807	0.5	0.25
0.5930465232616308	0.5	0.25
0.5950475237618809	0.5	0.25
0.597048524262131	0.5	0.25
0.599049524762381	0.5	0.25
0.6010505252626314	0.5	0.25
0.6030515257628815	0.5	0.25
0.6050525262631314	0.5	0.25
0.6070535267633815	0.5	0.25
0.6090545272636316	0.5	0.25
0.611055527763882	0.5	0.25
0.613056528264132	0.5	0.25
0.6150575287643821	0.5	0.25
0.6170585292646322	0.5	0.25
0.6190595297648823	0.5	0.25
0.6210605302651325	0.5	0.25
0.6230615307653826	0.5	0.25
0.6250625312656327	0.5	0.25
0.6270635317658828	0.5	0.25
0.6290645322661329	0.5	0.25
0.6310655327663832	0.5	0.25
0.6330665332666333	0.5	0.25
0.6350675337668834	0.5	0.25
0.6370685342671334	0.5	0.25
0.6390695347673835	0.5	0.25
0.6410705352676338	0.5	0.25
0.6430715357678839	0.5	0.25
0.645072536268134	0.5	0.25
0.6470735367683841	0.5	0.25
0.6490745372686342	0.5	0.25
0.6510755377688844	0.5	0.25
0.6530765382691346	0.5	0.25
0.6550775387693846	0.5	0.25
0.6570785392696347	0.5	0.25
0.6590795397698848	0.5	0.25
0.6610805402701351	0.5	0.25
0.6630815407703852	0.5	0.25
0.6650825412706352	0.5	0.25
0.6670835417708854	0.5	0.25
0.6690845422711353	0.5	0.25
0.6710855427713857	0.5	0.25
0.6730865432716358	0.5	0.25
0.6750875437718858	0.5	0.25
0.6770885442721359	0.5	0.25
0.6790895447723859	0.5	0.25
0.6810905452726363	0.5	0.25
0.6830915457728863	0.5	0.25
0.6850925462731364	0.5	0.25
0.6870935467733865	0.5	0.25
0.6890945472736368	0.5	0.25
0.6910955477738869	0.5	0.25
0.693096548274137	0.5	0.25
0.6950975487743871	0.5	0.25
0.6970985492746371	0.5	0.25
0.6990995497748874	0.5	0.25
0.7011005502751375	0.5	0.25
0.7031015507753876	0.5	0.25
0.7051025512756377	0.5	0.25
0.7071035517758878	0.5	0.25
0.7091045522761381	0.5	0.25
0.7111055527763882	0.5	0.25
0.7131065532766382	0.5	0.25
0.7151075537768883	0.5	0.25
0.7171085542771384	0.5	0.25
0.7191095547773887	0.5	0.25
0.7211105552776388	0.5	0.25
0.7231115557778889	0.5	0.25
0.725112556278139	0.5	0.25
0.7271135567783891	0.5	0.25
0.7291145572786393	0.5	0.25
0.7311155577788894	0.5	0.25
0.7331165582791395	0.5	0.25
0.7351175587793896	0.5	0.25
0.7371185592796397	0.5	0.25
0.73911955977989	0.5	0.25
0.7411205602801401	0.5	0.25
0.74312156078039	0.5	0.25
0.7451225612806402	0.5	0.25
0.7471235617808902	0.5	0.25
0.7491245622811405	0.5	0.25
0.7511255627813906	0.5	0.25
0.7531265632816407	0.5	0.25
0.7551275637818908	0.5	0.25
0.7571285642821408	0.5	0.25
0.7591295647823912	0.5	0.25
0.7611305652826413	0.5	0.25
0.7631315657828913	0.5	0.25
0.7651325662831414	0.5	0.25
0.7671335667833915	0.5	0.25
0.7691345672836418	0.5	0.25
0.7711355677838919	0.5	0.25
0.773136568284142	0.5	0.25
0.7751375687843921	0.5	0.25
0.7771385692846421	0.5	0.25
0.7791395697848924	0.5	0.25
0.7811405702851425	0.5	0.25
0.7831415707853926	0.5	0.25
0.7851425712856427	0.5	0.25
0.7871435717858928	0.5	0.25
0.7891445722861431	0.5	0.25
0.7911455727863931	0.5	0.25
0.7931465732866432	0.5	0.25
0.7951475737868933	0.5	0.25
0.7971485742871434	0.5	0.25
0.7991495747873937	0.5	0.25
0.8011505752876438	0.5	0.25
0.8031515757878939	0.5	0.25
0.8051525762881439	0.5	0.25
0.807153576788394	0.5	0.25
0.8091545772886443	0.5	0.25
0.8111555777888944	0.5	0.25
0.8131565782891444	0.5	0.25
0.8151575787893945	0.5	0.25
0.8171585792896449	0.5	0.25
0.8191595797898948	0.5	0.25
0.8211605802901449	0.5	0.25
0.8231615807903951	0.5	0.25
0.8251625812906451	0.5	0.25
0.8271635817908954	0.5	0.25
0.8291645822911455	0.5	0.25
0.8311655827913956	0.5	0.25
0.8331665832916456	0.5	0.25
0.8351675837918957	0.5	0.25
0.8371685842921461	0.5	0.25
0.8391695847923962	0.5	0.25
0.8411705852926462	0.5	0.25
0.8431715857928963	0.5	0.25
0.8451725862931464	0.5	0.25
0.8471735867933967	0.5	0.25
0.8491745872936468	0.5	0.25
0.8511755877938969	0.5	0.25
0.853176588294147	0.5	0.25
0.855177588794397	0.5	0.25
0.8571785892946473	0.5	0.25
0.8591795897948974	0.5	0.25
0.8611805902951475	0.5	0.25
0.8631815907953976	0.5	0.25
0.8651825912956477	0.5	0.25
0.867183591795898	0.5	0.25
0.869184592296148	0.5	0.25
0.8711855927963981	0.5	0.25
0.8731865932966482	0.5	0.25
0.8751875937968983	0.5	0.25
0.8771885942971486	0.5	0.25
0.8791895947973987	0.5	0.25
0.8811905952976488	0.5	0.25
0.8831915957978987	0.5	0.25
0.8851925962981488	0.5	0.25
0.8871935967983992	0.5	0.25
0.8891945972986492	0.5	0.25
0.8911955977988993	0.5	0.25
0.8931965982991494	0.5	0.25
0.8951975987993995	0.5	0.25
0.8971985992996497	0.5	0.25
0.8991995997998998	0.5	0.25
0.9012006003001499	0.5	0.25
0.9032016008004001	0.5	0.25
0.9052026013006501	0.5	0.25
0.9072036018009004	0.5	0.25
0.9092046023011505	0.5	0.25
0.9112056028014005	0.5	0.25
0.9132066033016506	0.5	0.25
0.9152076038019008	0.5	0.25
0.9172086043021511	0.5	0.25
0.9192096048024011	0.5	0.25
0.9212106053026512	0.5	0.25
0.9232116058029013	0.5	0.25
0.9252126063031513	0.5	0.25
0.9272136068034016	0.5	0.25
0.9292146073036518	0.5	0.25
0.9312156078039019	0.5	0.25
0.9332166083041519	0.5	0.25
0.935217608804402	0.5	0.25
0.9372186093046523	0.5	0.25
0.9392196098049023	0.5	0.25
0.9412206103051525	0.5	0.25
0.9432216108054026	0.5	0.25
0.9452226113056529	0.5	0.25
0.9472236118059029	0.5	0.25
0.949224612306153	0.5	0.25
0.951225612806403	0.5	0.25
0.9532266133066531	0.5	0.25
0.9552276138069035	0.5	0.25
0.9572286143071536	0.5	0.25
0.9592296148074037	0.5	0.25
0.9612306153076536	0.5	0.25
0.9632316158079037	0.5	0.25
0.965232616308154	0.5	0.25
0.9672336168084043	0.5	0.25
0.9692346173086542	0.5	0.25
0.9712356178089043	0.5	0.25
0.9732366183091544	0.5	0.25
0.9752376188094046	0.5	0.25
0.9772386193096547	0.5	0.25
0.9792396198099048	0.5	0.25
0.981240620310155	0.5	0.25
0.983241620810405	0.5	0.25
0.9852426213106553	0.5	0.25
0.9872436218109054	0.5	0.25
0.9892446223111554	0.5	0.25
0.9912456228114055	0.5	0.25
0.9932466233116557	0.5	0.25
0.995247623811906	0.5	0.25
0.997248624312156	0.5	0.25
0.9992496248124061	0.5	0.25


==> input/lwr11_limit_4.dat <==
-0.9997498749374687	0.25	0.25
-0.9977488744372186	0.25	0.25
-0.9957478739369685	0.25	0.25
-0.9937468734367183	0.25	0.25
-0.9917458729364682	0.25	0.25
-0.989744872436218	0.25	0.25
-0.987743871935968	0.25	0.25
-0.9857428714357179	0.25	0.25
-0.9837418709354676	0.25	0.25
-0.9817408704352176	0.25	0.25
-0.9797398699349674	0.25	0.25
-0.9777388694347173	0.25	0.25
-0.9757378689344672	0.25	0.25
-0.973736868434217	0.25	0.25
-0.9717358679339669	0.25	0.25
-0.9697348674337168	0.25	0.25
-0.9677338669334667	0.25	0.25
-0.9657328664332167	0.25	0.25
-0.9637318659329664	0.25	0.25
-0.9617308654327162	0.25	0.25
-0.9597298649324663	0.25	0.25
-0.9577288644322162	0.25	0.25
-0.955727863931966	0.25	0.25
-0.9537268634317158	0.25	0.25
-0.9517258629314657	0.25	0.25
-0.9497248624312156	0.25	0.25
-0.9477238619309655	0.25	0.25
-0.9457228614307154	0.25	0.25
-0.9437218609304652	0.25	0.25
-0.9417208604302151	0.25	0.25
-0.9397198599299649	0.25	0.25
-0.9377188594297149	0.25	0.25
-0.9357178589294648	0.25	0.25
-0.9337168584292145	0.25	0.25
-0.9317158579289645	0.25	0.25
-0.9297148574287144	0.25	0.25
-0.9277138569284642	0.25	0.25
-0.9257128564282141	0.25	0.25
-0.9237118559279639	0.25	0.25
-0.9217108554277138	0.25	0.25
-0.9197098549274637	0.25	0.25
-0.9177088544272136	0.25	0.25
-0.9157078539269634	0.25	0.25
-0.9137068534267133	0.25	0.25
-0.9117058529264631	0.25	0.25
-0.9097048524262131	0.25	0.25
-0.907703851925963	0.25	0.25
-0.9057028514257127	0.25	0.25
-0.9037018509254627	0.25	0.25
-0.9017008504252126	0.25	0.25
-0.8996998499249624	0.25	0.25
-0.8976988494247123	0.25	0.25
-0.8956978489244622	0.25	0.25
-0.893696848424212	0.25	0.25
-0.891695847923962	0.25	0.25
-0.8896948474237119	0.25	0.25
-0.8876938469234618	0.25	0.25
-0.8856928464232116	0.25	0.25
-0.8836918459229613	0.25	0.25
-0.8816908454227114	0.25	0.25
-0.8796898449224613	0.25	0.25
-0.8776888444222111	0.25	0.25
-0.875687843921961	0.25	0.25
-0.8736868434217109	0.25	0.25
-0.8716858429214607	0.25	0.25
-0.8696848424212106	0.25	0.25
-0.8676838419209605	0.25	0.25
-0.8656828414207103	0.25	0.25
-0.8636818409204602	0.25	0.25
-0.86168084042021	0.25	0.25
-0.85967983991996	0.25	0.25
-0.8576788394197099	0.25	0.25
-0.8556778389194596	0.25	0.25
-0.8536768384192096	0.25	0.25
-0.8516758379189595	0.25	0.25
-0.8496748374187093	0.25	0.25
-0.8476738369184591	0.25	0.25
-0.8456728364182091	0.25	0.25
-0.8436718359179589	0.25	0.25
-0.8416708354177088	0.25	0.25
-0.8396698349174587	0.25	0.25
-0.8376688344172085	0.25	0.25
-0.8356678339169584	0.25	0.25
-0.8336668334167082	0.25	0.25
-0.8316658329164582	0.25	0.25
-0.8296648324162081	0.25	0.25
-0.8276638319159578	0.25	0.25
-0.8256628314157078	0.25	0.25
-0.8236618309154577	0.25	0.25
-0.8216608304152075	0.25	0.25
-0.8196598299149574	0.25	0.25
-0.8176588294147074	0.25	0.25
-0.8156578289144572	0.25	0.25
-0.8136568284142071	0.25	0.25
-0.811655827913957	0.25	0.25
-0.8096548274137069	0.25	0.25
-0.8076538269134567	0.25	0.25
-0.8056528264132065	0.25	0.25
-0.8036518259129565	0.25	0.25
-0.8016508254127064	0.25	0.25
-0.7996498249124562	0.25	0.25
-0.7976488244122061	0.25	0.25
-0.795647823911956	0.25	0.25
-0.7936468234117058	0.25	0.25
-0.7916458229114557	0.25	0.25
-0.7896448224112056	0.25	0.25
-0.7876438219109554	0.25	0.25
-0.7856428214107053	0.25	0.25
-0.7836418209104552	0.25	0.25
-0.7816408204102051	0.25	0.25
-0.779639819909955	0.25	0.25
-0.7776388194097048	0.25	0.25
-0.7756378189094547	0.25	0.25
-0.7736368184092046	0.25	0.25
-0.7716358179089544	0.25	0.25
-0.7696348174087043	0.25	0.25
-0.7676338169084542	0.25	0.25
-0.765632816408204	0.25	0.25
-0.7636318159079539	0.25	0.25
-0.7616308154077039	0.25	0.25
-0.7596298149074537	0.25	0.25
-0.7576288144072035	0.25	0.25
-0.7556278139069534	0.25	0.25
-0.7536268134067033	0.25	0.25
-0.7516258129064533	0.25	0.25
-0.749624812406203	0.25	0.25
-0.747623811905953	0.25	0.25
-0.7456228114057029	0.25	0.25
-0.7436218109054527	0.25	0.25
-0.7416208104052026	0.25	0.25
-0.7396198099049525	0.25	0.25
-0.7376188094047023	0.25	0.25
-0.7356178089044522	0.25	0.25
-0.7336168084042022	0.25	0.25
-0.731615807903952	0.25	0.25
-0.7296148074037019	0.25	0.25
-0.7276138069034517	0.25	0.25
-0.7256128064032016	0.25	0.25
-0.7236118059029515	0.25	0.25
-0.7216108054027013	0.25	0.25
-0.7196098049024513	0.25	0.25
-0.7176088044022011	0.25	0.25
-0.7156078039019509	0.25	0.25
-0.7136068034017008	0.25	0.25
-0.7116058029014508	0.25	0.25
-0.7096048024012006	0.25	0.25
-0.7076038019009504	0.25	0.25
-0.7056028014007003	0.25	0.25
-0.7036018009004502	0.25	0.25
-0.7016008004002001	0.25	0.25
-0.6995997998999499	0.25	0.25
-0.6975987993996998	0.25	0.25
-0.6955977988994497	0.25	0.25
-0.6935967983991995	0.25	0.25
-0.6915957978989494	0.25	0.25
-0.6895947973986994	0.25	0.25
-0.6875937968984491	0.25	0.25
-0.685592796398199	0.25	0.25
-0.683591795897949	0.25	0.25
-0.681590795397699	0.25	0.25
-0.6795897948974488	0.25	0.25
-0.6775887943971985	0.25	0.25
-0.6755877938969485	0.25	0.25
-0.6735867933966984	0.25	0.25
-0.6715857928964483	0.25	0.25
-0.6695847923961982	0.25	0.25
-0.667583791895948	0.25	0.25
-0.6655827913956978	0.25	0.25
-0.6635817908954477	0.25	0.25
-0.6615807903951977	0.25	0.25
-0.6595797898949476	0.25	0.25
-0.6575787893946973	0.25	0.25
-0.6555777888944473	0.25	0.25
-0.6535767883941971	0.25	0.25
-0.651575787893947	0.25	0.25
-0.6495747873936969	0.25	0.25
-0.6475737868934467	0.25	0.25
-0.6455727863931966	0.25	0.25
-0.6435717858929464	0.25	0.25
-0.6415707853926964	0.25	0.25
-0.6395697848924463	0.25	0.25
-0.637568784392196	0.25	0.25
-0.6355677838919459	0.25	0.25
-0.6335667833916959	0.25	0.25
-0.6315657828914456	0.25	0.25
-0.6295647823911956	0.25	0.25
-0.6275637818909455	0.25	0.25
-0.6255627813906953	0.25	0.25
-0.6235617808904452	0.25	0.25
-0.621560780390195	0.25	0.25
-0.619559779889945	0.25	0.25
-0.6175587793896948	0.25	0.25
-0.6155577788894446	0.25	0.25
-0.6135567783891945	0.25	0.25
-0.6115557778889444	0.25	0.25
-0.6095547773886945	0.25	0.25
-0.6075537768884441	0.25	0.25
-0.6055527763881942	0.25	0.25
-0.6035517758879441	0.25	0.25
-0.6015507753876937	0.25	0.25
-0.5995497748874437	0.25	0.25
-0.5975487743871937	0.25	0.25
-0.5955477738869435	0.25	0.25
-0.5935467733866934	0.25	0.25
-0.5915457728864432	0.25	0.25
-0.5895447723861931	0.25	0.25
-0.587543771885943	0.25	0.25
-0.5855427713856928	0.25	0.25
-0.5835417708854428	0.25	0.25
-0.5815407703851925	0.25	0.25
-0.5795397698849424	0.25	0.25
-0.5775387693846924	0.25	0.25
-0.5755377688844423	0.25	0.25
-0.5735367683841921	0.25	0.25
-0.5715357678839419	0.25	0.25
-0.5695347673836918	0.25	0.25
-0.5675337668834417	0.25	0.25
-0.5655327663831916	0.25	0.25
-0.5635317658829415	0.25	0.25
-0.5615307653826913	0.25	0.25
-0.5595297648824411	0.25	0.25
-0.557528764382191	0.25	0.25
-0.555527763881941	0.25	0.25
-0.5535267633816909	0.25	0.25
-0.5515257628814406	0.25000000000000017	0.25
-0.5495247623811906	0.25000000000000167	0.25
-0.5475237618809405	0.2500000000000077	0.25
-0.5455227613806903	0.25000000000003114	0.25
-0.5435217608804402	0.2500000000001224	0.25
-0.5415207603801901	0.250000000000476	0.25
-0.5395197598799399	0.25000000000184674	0.25
-0.5375187593796897	0.2500000000071596	0.25
-0.5355177588794396	0.2500000000277519	0.25
-0.5335167583791897	0.25000000010756607	0.25
-0.5315157578789395	0.2500000004169195	0.25
-0.5295147573786892	0.25000000161594865	0.25
-0.5275137568784393	0.2500000062632898	0.24999999999999983
-0.5255127563781892	0.2500000242760075	0.24999999999999764
-0.523511755877939	0.2500000940917869	0.24999999999996458
-0.5215107553776888	0.25000036469104336	0.249999999999468
-0.5195097548774388	0.2500014134952225	0.24999999999200812
-0.5175087543771886	0.25000547832231235	0.24999999987995195
-0.5155077538769385	0.2500212294510221	0.24999999819724164
-0.5135067533766884	0.25008222229488347	0.2499999729579769
-0.5115057528764382	0.2503177686951835	0.24999959609222544
-0.5095047523761881	0.25121804822616994	0.2499940654340749
-0.5075037518759379	0.25452765637482805	0.24991800131100592
-0.5055027513756879	0.2651555634937137	0.24908123558075204
-0.5035017508754378	0.2885650922787684	0.24405093463012031
-0.5015007503751875	0.3143392584694622	0.23344183927839895
-0.49949974987493745	0.32763132691273783	0.2258935083270705
-0.49749874937468735	0.33185573462512086	0.22319855483592715
-0.49549774887443726	0.33296673336313753	0.22246608462020018
-0.4934967483741871	0.3332433919072458	0.22228215081510674
-0.49149574787393696	0.33331132835127164	0.22223689027338642
-0.4894947473736868	0.3333279532812791	0.22222580880781187
-0.4874937468734367	0.3333320181703582	0.22222309899062037
-0.4854927463731867	0.333333011852583	0.22222243654230903
-0.48349174587293653	0.3333332547508	0.22222227461055308
-0.4814907453726863	0.33333331412472367	0.2222222350279605
-0.4794897448724361	0.33333332863801296	0.22222222535243571
-0.47748874437218614	0.33333333218562095	0.2222222229873638
-0.47548774387193604	0.333333333052793	0.2222222224092491
-0.47348674337168584	0.3333333332647631	0.2222222222679357
-0.47148574287143574	0.33333333331657655	0.2222222222333934
-0.4694847423711856	0.33333333332924153	0.22222222222495008
-0.4674837418709355	0.3333333333323372	0.2222222222228863
-0.4654827413706852	0.33333333333309373	0.22222222222238197
-0.4634817408704353	0.3333333333332785	0.22222222222225876
-0.4614807403701851	0.3333333333333235	0.2222222222222288
-0.4594797398699349	0.3333333333333343	0.22222222222222157
-0.4574787393696848	0.33333333333333687	0.22222222222221988
-0.45547773886943466	0.3333333333333373	0.22222222222221957
-0.4534767383691846	0.33333333333333753	0.22222222222221943
-0.4514757378689344	0.33333333333333776	0.22222222222221927
-0.4494747373686844	0.333333333333338	0.22222222222221913
-0.4474737368684342	0.3333333333333382	0.222222222222219
-0.44547273636818396	0.3333333333333384	0.22222222222221882
-0.443471735867934	0.33333333333333864	0.22222222222221868
-0.4414707353676839	0.33333333333333887	0.22222222222221855
-0.4394697348674337	0.3333333333333391	0.22222222222221838
-0.4374687343671836	0.3333333333333393	0.22222222222221824
-0.43546773386693344	0.33333333333333953	0.2222222222222181
-0.4334667333666834	0.33333333333333975	0.22222222222221794
-0.4314657328664332	0.33333333333334	0.2222222222222178
-0.42946473236618304	0.3333333333333402	0.22222222222221766
-0.427463731865933	0.3333333333333404	0.2222222222222175
-0.42546273136568274	0.33333333333334064	0.22222222222221735
-0.42346173086543276	0.33333333333334086	0.22222222222221721
-0.4214607303651826	0.3333333333333411	0.22222222222221705
-0.41945972986493246	0.3333333333333413	0.2222222222222169
-0.41745872936468237	0.33333333333334153	0.22222222222221677
-0.4154577288644321	0.33333333333334175	0.2222222222222166
-0.4134567283641822	0.333333333333342	0.22222222222221646
-0.411455727863932	0.3333333333333422	0.22222222222221633
-0.4094547273636818	0.3333333333333424	0.22222222222221616
-0.4074537268634318	0.33333333333334264	0.22222222222221602
-0.4054527263631815	0.33333333333334286	0.22222222222221588
-0.40345172586293154	0.3333333333333431	0.22222222222221572
-0.4014507253626812	0.3333333333333433	0.22222222222221558
-0.39944972486243124	0.33333333333334353	0.22222222222221544
-0.39744872436218115	0.33333333333334375	0.22222222222221527
-0.39544772386193083	0.333333333333344	0.22222222222221513
-0.39344672336168096	0.3333333333333442	0.222222222222215
-0.3914457228614307	0.3333333333333444	0.22222222222221483
-0.3894447223611806	0.33333333333334464	0.2222222222222147
-0.38744372186093046	0.33333333333334486	0.22222222222221455
-0.3854427213606803	0.3333333333333451	0.22222222222221438
-0.3834417208604303	0.3333333333333453	0.22222222222221424
-0.38144072036018	0.3333333333333455	0.2222222222222141
-0.37943971985993	0.33333333333334575	0.22222222222221394
-0.37743871935967993	0.33333333333334597	0.2222222222222138
-0.3754377188594296	0.3333333333333462	0.22222222222221366
-0.37343671835917963	0.3333333333333464	0.2222222222222135
-0.3714357178589295	0.33333333333334664	0.22222222222221336
-0.3694347173586794	0.33333333333334686	0.22222222222221322
-0.36743371685842924	0.3333333333333471	0.22222222222221305
-0.365432716358179	0.3333333333333473	0.2222222222222129
-0.3634317158579291	0.3333333333333475	0.22222222222221277
-0.3614307153576788	0.33333333333334775	0.2222222222222126
-0.3594297148574287	0.33333333333334797	0.22222222222221247
-0.3574287143571787	0.3333333333333482	0.22222222222221233
-0.3554277138569284	0.3333333333333484	0.22222222222221216
-0.3534267133566784	0.33333333333334864	0.22222222222221202
-0.35142571285642815	0.33333333333334886	0.22222222222221188
-0.3494247123561781	0.3333333333333491	0.22222222222221172
-0.347423711855928	0.3333333333333493	0.22222222222221158
-0.34542271135567776	0.3333333333333495	0.22222222222221144
-0.3434217108554279	0.33333333333334975	0.22222222222221127
-0.34142071035517757	0.33333333333334997	0.22222222222221114
-0.3394197098549275	0.3333333333333502	0.222222222222211
-0.3374187093546773	0.3333333333333504	0.22222222222221083
-0.3354177088544272	0.33333333333335063	0.2222222222222107
-0.3334167083541772	0.33333333333335086	0.22222222222221055
-0.33141570785392693	0.3333333333333511	0.22222222222221039
-0.3294147073536769	0.3333333333333513	0.22222222222221025
-0.32741370685342674	0.3333333333333515	0.2222222222222101
-0.32541270635317654	0.33333333333335174	0.22222222222220994
-0.3234117058529265	0.33333333333335197	0.2222222222222098
-0.32141070535267635	0.3333333333333522	0.22222222222220966
-0.31940970485242626	0.3333333333333524	0.2222222222222095
-0.3174087043521761	0.33333333333335263	0.22222222222220936
-0.31540770385192596	0.33333333333335285	0.22222222222220922
-0.313406703351676	0.3333333333333531	0.22222222222220905
-0.3114057028514257	0.3333333333333533	0.22222222222220891
-0.30940470235117556	0.3333333333333535	0.22222222222220878
-0.3074037018509255	0.33333333333335374	0.2222222222222086
-0.3054027013506753	0.33333333333335396	0.22222222222220847
-0.3034017008504253	0.3333333333333542	0.22222222222220833
-0.30140070035017513	0.3333333333333544	0.22222222222220817
-0.29939969984992504	0.33333333333335463	0.22222222222220803
-0.29739869934967483	0.33333333333335485	0.2222222222222079
-0.29539769884942463	0.3333333333333551	0.22222222222220772
-0.29339669834917476	0.3333333333333553	0.22222222222220758
-0.2913956978489245	0.3333333333333555	0.22222222222220744
-0.28939469734867435	0.33333333333335574	0.22222222222220728
-0.2873936968484242	0.33333333333335596	0.22222222222220714
-0.2853926963481741	0.3333333333333562	0.222222222222207
-0.28339169584792406	0.3333333333333564	0.22222222222220683
-0.2813906953476738	0.33333333333335663	0.2222222222222067
-0.2793896948474238	0.33333333333335685	0.22222222222220656
-0.2773886943471736	0.3333333333333571	0.2222222222222064
-0.2753876938469234	0.3333333333333573	0.22222222222220625
-0.27338669334667326	0.3333333333333575	0.2222222222222061
-0.2713856928464233	0.33333333333335774	0.22222222222220595
-0.2693846923461731	0.33333333333335796	0.2222222222222058
-0.267383691845923	0.3333333333333582	0.22222222222220567
-0.2653826913456729	0.3333333333333584	0.2222222222222055
-0.2633816908454227	0.33333333333335863	0.22222222222220536
-0.2613806903451726	0.33333333333335885	0.22222222222220522
-0.2593796898449225	0.33333333333335907	0.22222222222220506
-0.2573786893446724	0.3333333333333593	0.22222222222220492
-0.2553776888444222	0.3333333333333595	0.22222222222220478
-0.25337668834417204	0.33333333333335974	0.2222222222222046
-0.251375687843922	0.33333333333335996	0.22222222222220447
-0.2493746873436719	0.3333333333333602	0.22222222222220434
-0.24737368684342176	0.3333333333333604	0.22222222222220417
-0.24537268634317155	0.3333333333333606	0.22222222222220403
-0.24337168584292146	0.33333333333336057	0.22222222222220406
-0.24137068534267136	0.33333333333336035	0.22222222222220422
-0.23936968484242127	0.3333333333333601	0.22222222222220436
-0.23736868434217118	0.3333333333333599	0.2222222222222045
-0.23536768384192097	0.3333333333333597	0.22222222222220467
-0.23336668334167082	0.33333333333335946	0.2222222222222048
-0.23136568284142067	0.33333333333335924	0.22222222222220495
-0.2293646823411707	0.333333333333359	0.2222222222222051
-0.22736368184092054	0.3333333333333588	0.22222222222220525
-0.22536268134067028	0.3333333333333586	0.2222222222222054
-0.22336168084042024	0.33333333333335835	0.22222222222220556
-0.22136068034017015	0.33333333333335813	0.2222222222222057
-0.21935967983992005	0.3333333333333579	0.22222222222220583
-0.21735867933966985	0.3333333333333577	0.222222222222206
-0.21535767883941975	0.33333333333335746	0.22222222222220614
-0.2133566783391696	0.33333333333335724	0.22222222222220628
-0.21135567783891945	0.333333333333357	0.22222222222220644
-0.2093546773386693	0.3333333333333568	0.22222222222220658
-0.20735367683841932	0.3333333333333566	0.22222222222220672
-0.20535267633816906	0.33333333333335635	0.2222222222222069
-0.2033516758379189	0.33333333333335613	0.22222222222220703
-0.20135067533766893	0.3333333333333559	0.22222222222220717
-0.1993496748374186	0.3333333333333557	0.22222222222220733
-0.19734867433716863	0.33333333333335546	0.22222222222220747
-0.19534767383691842	0.33333333333335524	0.2222222222222076
-0.19334667333666838	0.333333333333355	0.22222222222220778
-0.19134567283641823	0.3333333333333548	0.22222222222220792
-0.18934467233616797	0.3333333333333546	0.22222222222220805
-0.1873436718359181	0.33333333333335435	0.22222222222220822
-0.18534267133566784	0.33333333333335413	0.22222222222220836
-0.1833416708354177	0.3333333333333539	0.2222222222222085
-0.1813406703351676	0.3333333333333537	0.22222222222220867
-0.1793396698349174	0.33333333333335347	0.2222222222222088
-0.1773386693346674	0.33333333333335324	0.22222222222220894
-0.1753376688344172	0.333333333333353	0.2222222222222091
-0.1733366683341671	0.3333333333333528	0.22222222222220925
-0.17133566783391702	0.3333333333333526	0.2222222222222094
-0.16933466733366676	0.33333333333335236	0.22222222222220955
-0.16733366683341677	0.33333333333335213	0.2222222222222097
-0.16533266633316662	0.3333333333333519	0.22222222222220983
-0.16333166583291647	0.3333333333333517	0.22222222222221
-0.16133066533266638	0.33333333333335147	0.22222222222221014
-0.15932966483241617	0.33333333333335124	0.22222222222221027
-0.1573286643321662	0.333333333333351	0.22222222222221044
-0.15532766383191593	0.3333333333333508	0.22222222222221058
-0.15332666333166578	0.3333333333333506	0.22222222222221072
-0.1513256628314158	0.33333333333335036	0.22222222222221089
-0.14932466233116554	0.33333333333335013	0.22222222222221102
-0.14732366183091555	0.3333333333333499	0.22222222222221116
-0.14532266133066535	0.3333333333333497	0.22222222222221133
-0.14332166083041525	0.33333333333334947	0.22222222222221147
-0.14132066033016516	0.33333333333334925	0.2222222222222116
-0.13931965982991484	0.333333333333349	0.22222222222221177
-0.13731865932966497	0.3333333333333488	0.2222222222222119
-0.1353176588294147	0.3333333333333486	0.22222222222221205
-0.13331665832916456	0.33333333333334836	0.22222222222221222
-0.13131565782891458	0.33333333333334814	0.22222222222221236
-0.12931465732866432	0.3333333333333479	0.2222222222222125
-0.12731365682841428	0.3333333333333477	0.22222222222221266
-0.12531265632816402	0.33333333333334747	0.2222222222222128
-0.12331165582791404	0.33333333333334725	0.22222222222221294
-0.12131065532766394	0.333333333333347	0.2222222222222131
-0.11930965482741362	0.3333333333333468	0.22222222222221324
-0.11730865432716364	0.3333333333333466	0.22222222222221338
-0.11530765382691349	0.33333333333334636	0.22222222222221355
-0.11330665332666334	0.33333333333334614	0.2222222222222137
-0.11130565282641325	0.3333333333333459	0.22222222222221383
-0.1093046523261631	0.3333333333333457	0.222222222222214
-0.10730365182591306	0.33333333333334547	0.22222222222221413
-0.1053026513256628	0.33333333333334525	0.22222222222221427
-0.1033016508254127	0.333333333333345	0.22222222222221444
-0.10130065032516267	0.3333333333333448	0.22222222222221458
-0.0992996498249124	0.3333333333333446	0.22222222222221472
-0.09729864932466242	0.33333333333334436	0.22222222222221488
-0.09529764882441227	0.33333333333334414	0.22222222222221502
-0.09329664832416212	0.3333333333333439	0.22222222222221516
-0.09129564782391197	0.3333333333333437	0.22222222222221533
-0.08929464732366177	0.3333333333333435	0.22222222222221547
-0.08729364682341184	0.33333333333334325	0.2222222222222156
-0.08529264632316158	0.33333333333334303	0.22222222222221577
-0.08329164582291149	0.3333333333333428	0.2222222222222159
-0.08129064532266139	0.3333333333333426	0.22222222222221605
-0.07928964482241119	0.33333333333334236	0.22222222222221621
-0.0772886443221612	0.33333333333334214	0.22222222222221635
-0.07528764382191089	0.3333333333333419	0.2222222222222165
-0.0732866433216609	0.3333333333333417	0.22222222222221666
-0.07128564282141076	0.3333333333333415	0.2222222222222168
-0.06928464232116055	0.33333333333334125	0.22222222222221694
-0.06728364182091062	0.33333333333334103	0.2222222222222171
-0.06528264132066036	0.3333333333333408	0.22222222222221724
-0.06328164082041027	0.3333333333333406	0.22222222222221738
-0.06128064032016006	0.33333333333334036	0.22222222222221755
-0.05927963981990997	0.33333333333334014	0.22222222222221769
-0.057278639319659985	0.3333333333333399	0.22222222222221782
-0.05527763881940967	0.3333333333333397	0.222222222222218
-0.053276638319159686	0.3333333333333395	0.22222222222221813
-0.051275637818909536	0.33333333333333925	0.22222222222221827
-0.04927463731865933	0.33333333333333903	0.22222222222221844
-0.04727363681840929	0.3333333333333388	0.22222222222221857
-0.04527263631815914	0.3333333333333386	0.2222222222222187
-0.04327163581790905	0.33333333333333837	0.22222222222221888
-0.041270635317658844	0.33333333333333814	0.22222222222221902
-0.03926963481740864	0.3333333333333379	0.22222222222221916
-0.037268634317158766	0.3333333333333377	0.22222222222221932
-0.03526763381690845	0.3333333333333375	0.22222222222221946
-0.033266633316658356	0.33333333333333726	0.2222222222222196
-0.03126563281640832	0.33333333333333703	0.22222222222221977
-0.029264632316158057	0.3333333333333368	0.2222222222222199
-0.027263631815907907	0.3333333333333366	0.22222222222222004
-0.025262631315657813	0.33333333333333637	0.2222222222222202
-0.02326163081540783	0.33333333333333615	0.22222222222222035
-0.021260630315157625	0.3333333333333359	0.2222222222222205
-0.01925962981490742	0.3333333333333357	0.22222222222222066
-0.01725862931465738	0.3333333333333355	0.2222222222222208
-0.015257628814407231	0.33333333333333526	0.22222222222222093
-0.013256628314157137	0.33333333333333504	0.2222222222222211
-0.011255627813906988	0.3333333333333348	0.22222222222222124
-0.009254627313656838	0.3333333333333346	0.22222222222222138
-0.007253626813406688	0.33333333333333437	0.22222222222222154
-0.005252626313156594	0.33333333333333415	0.22222222222222168
-0.0032516258129065556	0.3333333333333339	0.22222222222222182
-0.001250625312656406	0.3333333333333337	0.222222222222222
0.0007503751875939102	0.3333333333333337	0.22222222222222235
0.002751375687843949	0.33333333333333437	0.22222222222222257
0.004752376188094043	0.33333333333333504	0.2222222222222228
0.0067533766883440816	0.3333333333333357	0.22222222222222301
0.00875437718859412	0.33333333333333637	0.22222222222222324
0.010755377688844436	0.33333333333333703	0.22222222222222346
0.012756378189094475	0.3333333333333377	0.22222222222222368
0.01475737868934468	0.33333333333333837	0.2222222222222239
0.01675837918959472	0.33333333333333903	0.22222222222222413
0.018759379689844813	0.3333333333333397	0.22222222222222435
0.020760380190095074	0.33333333333334036	0.22222222222222457
0.022761380690345168	0.33333333333334103	0.2222222222222248
0.024762381190595206	0.3333333333333417	0.222222222222225
0.026763381690845356	0.33333333333334236	0.22222222222222524
0.02876438219109545	0.33333333333334303	0.22222222222222546
0.03076538269134571	0.3333333333333437	0.22222222222222568
0.032766383191595805	0.33333333333334436	0.2222222222222259
0.03476738369184584	0.333333333333345	0.22222222222222612
0.03676838419209594	0.3333333333333457	0.22222222222222635
0.038769384692345976	0.33333333333334636	0.22222222222222657
0.04077038519259635	0.333333333333347	0.2222222222222268
0.04277138569284644	0.3333333333333477	0.222222222222227
0.04477238619309648	0.33333333333334836	0.22222222222222723
0.046773386693346575	0.333333333333349	0.22222222222222746
0.04877438719359661	0.3333333333333497	0.22222222222222768
0.05077538769384693	0.33333333333335036	0.2222222222222279
0.05277638819409708	0.333333333333351	0.22222222222222812
0.05477738869434712	0.3333333333333517	0.22222222222222834
0.05677838919459721	0.33333333333335236	0.22222222222222857
0.05877938969484725	0.333333333333353	0.2222222222222288
0.06078039019509757	0.3333333333333537	0.222222222222229
0.0627813906953476	0.33333333333335435	0.22222222222222923
0.0647823911955977	0.333333333333355	0.22222222222222945
0.06678339169584785	0.3333333333333557	0.22222222222222968
0.06878439219609817	0.33333333333335635	0.2222222222222299
0.0707853926963482	0.333333333333357	0.22222222222223012
0.07278639319659824	0.3333333333333577	0.22222222222223034
0.07478739369684834	0.33333333333335835	0.22222222222223056
0.07678839419709838	0.333333333333359	0.2222222222222308
0.0787893946973488	0.3333333333333597	0.222222222222231
0.08079039519759884	0.33333333333336035	0.22222222222223123
0.08279139569784894	0.333333333333361	0.22222222222223145
0.08479239619809897	0.3333333333333617	0.22222222222223167
0.08679339669834901	0.33333333333336235	0.2222222222222319
0.08879439719859933	0.333333333333363	0.22222222222223212
0.09079539769884937	0.3333333333333637	0.22222222222223234
0.09279639819909957	0.33333333333336435	0.22222222222223256
0.09479739869934961	0.333333333333365	0.22222222222223278
0.0967983991995997	0.3333333333333657	0.222222222222233
0.09879939969984997	0.33333333333336634	0.22222222222223323
0.1008004002001	0.333333333333367	0.22222222222223345
0.1028014007003501	0.3333333333333677	0.22222222222223367
0.10480240120060025	0.33333333333336834	0.2222222222222339
0.10680340170085034	0.333333333333369	0.22222222222223412
0.1088044022011006	0.3333333333333697	0.22222222222223434
0.1108054027013507	0.33333333333337034	0.22222222222223456
0.11280640320160074	0.333333333333371	0.22222222222223478
0.11480740370185083	0.3333333333333717	0.222222222222235
0.11680840420210087	0.33333333333337234	0.22222222222223523
0.11880940470235124	0.333333333333373	0.22222222222223545
0.12081040520260133	0.33333333333337367	0.22222222222223567
0.12281140570285137	0.33333333333337434	0.2222222222222359
0.12481240620310147	0.333333333333375	0.22222222222223612
0.1268134067033515	0.33333333333337567	0.22222222222223634
0.12881440720360182	0.33333333333337634	0.22222222222223656
0.13081540770385197	0.333333333333377	0.22222222222223678
0.132816408204102	0.33333333333337767	0.222222222222237
0.1348174087043521	0.33333333333337833	0.22222222222223723
0.13681840920460214	0.333333333333379	0.22222222222223745
0.13881940970485246	0.33333333333337967	0.22222222222223767
0.1408204102051025	0.33333333333338033	0.2222222222222379
0.1428214107053526	0.333333333333381	0.2222222222222381
0.14482241120560274	0.33333333333338167	0.22222222222223834
0.14682341170585284	0.33333333333338233	0.22222222222223856
0.1488244122061031	0.333333333333383	0.22222222222223878
0.15082541270635313	0.33333333333338366	0.222222222222239
0.15282641320660323	0.33333333333338433	0.22222222222223922
0.15482741370685327	0.333333333333385	0.22222222222223945
0.15682841420710347	0.3333333333333857	0.2222222222222397
0.15882941470735373	0.33333333333338727	0.22222222222224022
0.16083041520760383	0.33333333333339066	0.22222222222224133
0.16283141570785387	0.3333333333333979	0.22222222222224375
0.1648324162081039	0.33333333333341264	0.22222222222224866
0.166833416708354	0.3333333333334424	0.22222222222225857
0.16883441720860426	0.33333333333350157	0.2222222222222783
0.17083541770885446	0.3333333333336184	0.22222222222231727
0.1728364182091045	0.33333333333384874	0.22222222222239402
0.1748374187093546	0.33333333333430193	0.2222222222225451
0.17683841920960464	0.3333333333351933	0.22222222222284221
0.1788394197098549	0.33333333333694576	0.22222222222342639
0.180840420210105	0.3333333333403903	0.22222222222457455
0.18284142071035514	0.3333333333471604	0.22222222222683125
0.18484242121060523	0.3333333333604659	0.22222222223126642
0.18684342171085527	0.33333333338661486	0.22222222223998273
0.1888444222111056	0.3333333334380045	0.22222222225711263
0.19084542271135563	0.33333333353899797	0.2222222222907771
0.19284642321160572	0.33333333373747465	0.222222222356936
0.19484742371185576	0.33333333412752886	0.22222222248695406
0.19684842421210613	0.3333333348940781	0.22222222274247047
0.19884942471235623	0.33333333640052915	0.22222222324462085
0.20085042521260627	0.33333333936106185	0.22222222423146504
0.20285142571285636	0.33333334517920826	0.22222222617084708
0.2048524262131064	0.33333335661323993	0.22222222998219054
0.20685342671335671	0.33333337908380883	0.2222222374723786
0.20885442721360686	0.333333423243767	0.2222222521923587
0.2108554277138569	0.3333335100284464	0.222222281120562
0.212856428214107	0.3333336805805708	0.2222223379711808
0.21485742871435703	0.3333340157547379	0.22222244969555804
0.21685842921460735	0.33333467444712095	0.22222266925835285
0.2188594297148574	0.3333359689176989	0.22222310074339777
0.22086043021510748	0.33333851279813914	0.22222394868366396
0.22286143071535763	0.33334351189237654	0.22222561497163357
0.22486243121560767	0.33335333539865675	0.2222288891772474
0.226863431715858	0.33337263745425927	0.2222353220510503
0.22886443221610803	0.3334105572164947	0.22224795755308122
0.23086543271635812	0.3334850270425442	0.22227276378097774
0.23286643321660816	0.33363117940364617	0.22232141553337822
0.23486743371685825	0.3339176393558124	0.222416649482854
0.23686843421710863	0.3344776686436541	0.22260235782236001
0.23886943471735872	0.3355670713184455	0.22296181196520679
0.24087043521760876	0.3376658142423781	0.22364761213440992
0.2428714357178588	0.3416347246365247	0.22492043955905064
0.2448724362181089	0.3488841030349745	0.2271639856844558
0.24687343671835915	0.3613254368989471	0.23076936554873206
0.24887443721860936	0.3805667023812793	0.2357356874199181
0.2508754377188594	0.40603789851555827	0.24117112348462746
0.2528764382191095	0.4336540420102687	0.2455982138584248
0.25487743871935953	0.4578363971661046	0.24822223059606552
0.2568784392196098	0.4753639903627616	0.24939306702915393
0.2588794397198599	0.48640132911208606	0.24981507615008217
0.2608804402201099	0.4927468197751586	0.249947391376626
0.2628814407203601	0.49620499193348316	0.24998559791377503
0.26488244122061017	0.49803478181944094	0.2499961379175028
0.2668834417208605	0.4989878317058084	0.24999897551534422
0.2688844422211105	0.4994801569254466	0.24999972976317786
0.2708854427213606	0.4997333991138489	0.24999992892396752
0.27288644322161065	0.49986337597228564	0.24999998133387502
0.2748874437218608	0.4999300115360565	0.24999999510161489
0.2768884442221111	0.49996415400013633	0.24999999871506431
0.27888944472236116	0.4999816425938175	0.24999999966300565
0.28089044522261125	0.4999905993129522	0.24999999991162708
0.2828914457228613	0.4999951861070174	0.24999999997682645
0.2848924462231114	0.49999753494049154	0.2499999999939235
0.28689344672336164	0.49999873772092274	0.24999999999840666
0.2888944472236118	0.4999993536290611	0.2499999999995822
0.2908954477238619	0.49999966901564014	0.24999999999989048
0.2928964482241119	0.49999983051443414	0.24999999999997125
0.294897448724362	0.49999991321238507	0.24999999999999245
0.2968984492246123	0.4999999555591172	0.249999999999998
0.2988994497248624	0.49999997724339157	0.24999999999999944
0.3009004502251125	0.4999999883471449	0.24999999999999986
0.30290145072536256	0.49999999403298523	0.24999999999999997
0.30490245122561266	0.4999999969445034	0.24999999999999997
0.3069034517258629	0.49999999843538906	0.24999999999999997
0.308904452226113	0.499999999198819	0.25
0.31090545272636305	0.4999999995897444	0.25
0.31290645322661315	0.4999999997899235	0.25
0.3149074537268635	0.4999999998924281	0.25
0.3169084542271136	0.49999999994491706	0.25
0.31890945472736365	0.49999999997179484	0.25
0.3209104552276137	0.49999999998555794	0.24999999999999997
0.3229114557278638	0.4999999999926055	0.25
0.32491245622811404	0.49999999999621436	0.25
0.32691345672836425	0.49999999999806227	0.25
0.3289144572286143	0.4999999999990085	0.24999999999999997
0.3309154577288644	0.499999999999493	0.24999999999999997
0.3329164582291144	0.4999999999997412	0.25
0.3349174587293647	0.4999999999998682	0.25
0.3369184592296148	0.4999999999999332	0.25
0.3389194597298648	0.49999999999996647	0.25
0.340920460230115	0.4999999999999835	0.24999999999999997
0.34292146073036506	0.4999999999999923	0.25
0.3449224612306154	0.4999999999999968	0.25
0.3469234617308654	0.4999999999999989	0.25
0.34892446223111545	0.49999999999999983	0.25
0.35092546273136555	0.5	0.25
0.3529264632316157	0.5	0.25
0.354927463731866	0.5	0.25
0.35692846423211605	0.5	0.25
0.35892946473236614	0.5	0.25
0.3609304652326162	0.5	0.25
0.3629314657328663	0.5	0.25
0.36493246623311654	0.5	0.25
0.3669334667333667	0.5	0.25
0.3689344672336168	0.5	0.25
0.3709354677338668	0.5	0.25
0.3729364682341169	0.5	0.25
0.3749374687343672	0.5	0.25
0.37693846923461727	0.5	0.25
0.3789394697348674	0.5	0.25
0.38094047023511746	0.5	0.25
0.38294147073536755	0.5	0.25
0.3849424712356178	0.5	0.25
0.3869434717358679	0.5	0.25
0.38894447223611794	0.5	0.25
0.39094547273636804	0.5	0.25
0.3929464732366182	0.5	0.25
0.39494747373686845	0.5	0.25
0.39694847423711854	0.5	0.25
0.3989494747373686	0.5	0.25
0.4009504752376187	0.5	0.25
0.4029514757378687	0.5	0.25
0.40495247623811914	0.5	0.25
0.4069534767383692	0.5	0.25
0.4089544772386193	0.5	0.25
0.4109554777388693	0.5	0.25
0.41295647823911935	0.5	0.25
0.41495747873936967	0.5	0.25
0.4169584792396197	0.5	0.25
0.4189594797398699	0.5	0.25
0.42096048024011995	0.5	0.25
0.42296148074037004	0.5	0.25
0.4249624812406203	0.5	0.25
0.42696348174087034	0.5	0.25
0.42896448224112044	0.5	0.25
0.4309654827413706	0.5	0.25
0.4329664832416207	0.5	0.25
0.43496748374187094	0.5	0.25
0.43696848424212104	0.5	0.25
0.4389694847423711	0.5	0.25
0.44097048524262117	0.5	0.25
0.44297148574287143	0.5	0.25
0.4449724862431216	0.5	0.25
0.4469734867433717	0.5	0.25
0.4489744872436217	0.5	0.25
0.4509754877438718	0.5	0.25
0.45297648824412207	0.5	0.25
0.45497748874437216	0.5	0.25
0.4569784892446222	0.5	0.25
0.45897948974487235	0.5	0.25
0.46098049024512244	0.5	0.25
0.4629814907453727	0.5	0.25
0.4649824912456228	0.5	0.25
0.46698349174587284	0.5	0.25
0.46898449224612293	0.5	0.25
0.4709854927463731	0.5	0.25
0.47298649324662334	0.5	0.25
0.47498749374687343	0.5	0.25
0.4769884942471235	0.5	0.25
0.47898949474737357	0.5	0.25
0.4809904952476236	0.5	0.25
0.4829914957478739	0.5	0.25
0.48499249624812407	0.5	0.25
0.48699349674837417	0.5	0.25
0.4889944972486242	0.5	0.25
0.49099549774887424	0.5	0.25
0.49299649824912456	0.5	0.25
0.4949974987493746	0.5	0.25
0.4969984992496248	0.5	0.25
0.49899949974987484	0.5	0.25
0.5010005002501249	0.5	0.25
0.5030015007503752	0.5	0.25
0.5050025012506253	0.5	0.25
0.5070035017508754	0.5	0.25
0.5090045022511254	0.5	0.25
0.5110055027513756	0.5	0.25
0.5130065032516258	0.5	0.25
0.5150075037518759	0.5	0.25
0.517008504252126	0.5	0.25
0.5190095047523761	0.5	0.25
0.5210105052526262	0.5	0.25
0.5230115057528765	0.5	0.25
0.5250125062531266	0.5	0.25
0.5270135067533765	0.5	0.25
0.5290145072536266	0.5	0.25
0.5310155077538767	0.5	0.25
0.533016508254127	0.5	0.25
0.5350175087543771	0.5	0.25
0.5370185092546272	0.5	0.25
0.5390195097548773	0.5	0.25
0.5410205102551274	0.5	0.25
0.5430215107553776	0.5	0.25
0.5450225112556277	0.5	0.25
0.5470235117558778	0.5	0.25
0.5490245122561279	0.5	0.25
0.551025512756378	0.5	0.25
0.5530265132566283	0.5	0.25
0.5550275137568784	0.5	0.25
0.5570285142571285	0.5	0.25
0.5590295147573785	0.5	0.25
0.5610305152576286	0.5	0.25
0.5630315157578789	0.5	0.25
0.565032516258129	0.5	0.25
0.5670335167583791	0.5	0.25
0.5690345172586292	0.5	0.25
0.5710355177588795	0.5	0.25
0.5730365182591295	0.5	0.25
0.5750375187593797	0.5	0.25
0.5770385192596297	0.5	0.25
0.5790395197598798	0.5	0.25
0.5810405202601301	0.5	0.25
0.5830415207603802	0.5	0.25
0.5850425212606303	0.5	0.25
0.5870435217608803	0.5	0.25
0.5890445222611305	0.5	0.25
0.5910455227613807	0.5	0.25
0.5930465232616308	0.5	0.25
0.5950475237618809	0.5	0.25
0.597048524262131	0.5	0.25
0.599049524762381	0.5	0.25
0.6010505252626314	0.5	0.25
0.6030515257628815	0.5	0.25
0.6050525262631314	0.5	0.25
0.6070535267633815	0.5	0.25
0.6090545272636316	0.5	0.25
0.611055527763882	0.5	0.25
0.613056528264132	0.5	0.25
0.6150575287643821	0.5	0.25
0.6170585292646322	0.5	0.25
0.6190595297648823	0.5	0.25
0.6210605302651325	0.5	0.25
0.6230615307653826	0.5	0.25
0.6250625312656327	0.5	0.25
0.6270635317658828	0.5	0.25
0.6290645322661329	0.5	0.25
0.6310655327663832	0.5	0.25
0.6330665332666333	0.5	0.25
0.6350675337668834	0.5	0.25
0.6370685342671334	0.5	0.25
0.6390695347673835	0.5	0.25
0.6410705352676338	0.5	0.25
0.6430715357678839	0.5	0.25
0.645072536268134	0.5	0.25
0.6470735367683841	0.5	0.25
0.6490745372686342	0.5	0.25
0.6510755377688844	0.5	0.25
0.6530765382691346	0.5	0.25
0.6550775387693846	0.5	0.25
0.6570785392696347	0.5	0.25
0.6590795397698848	0.5	0.25
0.6610805402701351	0.5	0.25
0.6630815407703852	0.5	0.25
0.6650825412706352	0.5	0.25
0.6670835417708854	0.5	0.25
0.6690845422711353	0.5	0.25
0.6710855427713857	0.5	0.25
0.6730865432716358	0.5	0.25
0.6750875437718858	0.5	0.25
0.6770885442721359	0.5	0.25
0.6790895447723859	0.5	0.25
0.6810905452726363	0.5	0.25
0.6830915457728863	0.5	0.25
0.6850925462731364	0.5	0.25
0.6870935467733865	0.5	0.25
0.6890945472736368	0.5	0.25
0.6910955477738869	0.5	0.25
0.693096548274137	0.5	0.25
0.6950975487743871	0.5	0.25
0.6970985492746371	0.5	0.25
0.6990995497748874	0.5	0.25
0.7011005502751375	0.5	0.25
0.7031015507753876	0.5	0.25
0.7051025512756377	0.5	0.25
0.7071035517758878	0.5	0.25
0.7091045522761381	0.5	0.25
0.7111055527763882	0.5	0.25
0.7131065532766382	0.5	0.25
0.7151075537768883	0.5	0.25
0.7171085542771384	0.5	0.25
0.7191095547773887	0.5	0.25
0.7211105552776388	0.5	0.25
0.7231115557778889	0.5	0.25
0.725112556278139	0.5	0.25
0.7271135567783891	0.5	0.25
0.7291145572786393	0.5	0.25
0.7311155577788894	0.5	0.25
0.7331165582791395	0.5	0.25
0.7351175587793896	0.5	0.25
0.7371185592796397	0.5	0.25
0.73911955977989	0.5	0.25
0.7411205602801401	0.5	0.25
0.74312156078039	0.5	0.25
0.7451225612806402	0.5	0.25
0.7471235617808902	0.5	0.25
0.7491245622811405	0.5	0.25
0.7511255627813906	0.5	0.25
0.7531265632816407	0.5	0.25
0.7551275637818908	0.5	0.25
0.7571285642821408	0.5	0.25
0.7591295647823912	0.5	0.25
0.7611305652826413	0.5	0.25
0.7631315657828913	0.5	0.25
0.7651325662831414	0.5	0.25
0.7671335667833915	0.5	0.25
0.7691345672836418	0.5	0.25
0.7711355677838919	0.5	0.25
0.773136568284142	0.5	0.25
0.7751375687843921	0.5	0.25
0.7771385692846421	0.5	0.25
0.7791395697848924	0.5	0.25
0.7811405702851425	0.5	0.25
0.7831415707853926	0.5	0.25
0.7851425712856427	0.5	0.25
0.7871435717858928	0.5	0.25
0.7891445722861431	0.5	0.25
0.7911455727863931	0.5	0.25
0.7931465732866432	0.5	0.25
0.7951475737868933	0.5	0.25
0.7971485742871434	0.5	0.25
0.7991495747873937	0.5	0.25
0.8011505752876438	0.5	0.25
0.8031515757878939	0.5	0.25
0.8051525762881439	0.5	0.25
0.807153576788394	0.5	0.25
0.8091545772886443	0.5	0.25
0.8111555777888944	0.5	0.25
0.8131565782891444	0.5	0.25
0.8151575787893945	0.5	0.25
0.8171585792896449	0.5	0.25
0.8191595797898948	0.5	0.25
0.8211605802901449	0.5	0.25
0.8231615807903951	0.5	0.25
0.8251625812906451	0.5	0.25
0.8271635817908954	0.5	0.25
0.8291645822911455	0.5	0.25
0.8311655827913956	0.5	0.25
0.8331665832916456	0.5	0.25
0.8351675837918957	0.5	0.25
0.8371685842921461	0.5	0.25
0.8391695847923962	0.5	0.25
0.8411705852926462	0.5	0.25
0.8431715857928963	0.5	0.25
0.8451725862931464	0.5	0.25
0.8471735867933967	0.5	0.25
0.8491745872936468	0.5	0.25
0.8511755877938969	0.5	0.25
0.853176588294147	0.5	0.25
0.855177588794397	0.5	0.25
0.8571785892946473	0.5	0.25
0.8591795897948974	0.5	0.25
0.8611805902951475	0.5	0.25
0.8631815907953976	0.5	0.25
0.8651825912956477	0.5	0.25
0.867183591795898	0.5	0.25
0.869184592296148	0.5	0.25
0.8711855927963981	0.5	0.25
0.8731865932966482	0.5	0.25
0.8751875937968983	0.5	0.25
0.8771885942971486	0.5	0.25
0.8791895947973987	0.5	0.25
0.8811905952976488	0.5	0.25
0.8831915957978987	0.5	0.25
0.8851925962981488	0.5	0.25
0.8871935967983992	0.5	0.25
0.8891945972986492	0.5	0.25
0.8911955977988993	0.5	0.25
0.8931965982991494	0.5	0.25
0.8951975987993995	0.5	0.25
0.8971985992996497	0.5	0.25
0.8991995997998998	0.5	0.25
0.9012006003001499	0.5	0.25
0.9032016008004001	0.5	0.25
0.9052026013006501	0.5	0.25
0.9072036018009004	0.5	0.25
0.9092046023011505	0.5	0.25
0.9112056028014005	0.5	0.25
0.9132066033016506	0.5	0.25
0.9152076038019008	0.5	0.25
0.9172086043021511	0.5	0.25
0.9192096048024011	0.5	0.25
0.9212106053026512	0.5	0.25
0.9232116058029013	0.5	0.25
0.9252126063031513	0.5	0.25
0.9272136068034016	0.5	0.25
0.9292146073036518	0.5	0.25
0.9312156078039019	0.5	0.25
0.9332166083041519	0.5	0.25
0.935217608804402	0.5	0.25
0.9372186093046523	0.5	0.25
0.9392196098049023	0.5	0.25
0.9412206103051525	0.5	0.25
0.9432216108054026	0.5	0.25
0.9452226113056529	0.5	0.25
0.9472236118059029	0.5	0.25
0.949224612306153	0.5	0.25
0.951225612806403	0.5	0.25
0.9532266133066531	0.5	0.25
0.9552276138069035	0.5	0.25
0.9572286143071536	0.5	0.25
0.9592296148074037	0.5	0.25
0.9612306153076536	0.5	0.25
0.9632316158079037	0.5	0.25
0.965232616308154	0.5	0.25
0.9672336168084043	0.5	0.25
0.9692346173086542	0.5	0.25
0.9712356178089043	0.5	0.25
0.9732366183091544	0.5	0.25
0.9752376188094046	0.5	0.25
0.9772386193096547	0.5	0.25
0.9792396198099048	0.5	0.25
0.981240620310155	0.5	0.25
0.983241620810405	0.5	0.25
0.9852426213106553	0.5	0.25
0.9872436218109054	0.5	0.25
0.9892446223111554	0.5	0.25
0.9912456228114055	0.5	0.25
0.9932466233116557	0.5	0.25
0.995247623811906	0.5	0.25
0.997248624312156	0.5	0.25
0.9992496248124061	0.5	0.25


==> input/lwr11_relaxation_1.dat <==
-0.9997498749374687	0.33917034455908807	0.21268247936668966
-0.9957478739369684	0.3392400464269227	0.21254407707603873
-0.9917458729364682	0.33931028555595905	0.21240637155923667
-0.9877438719359679	0.33938106544756946	0.21226934297523925
-0.9837418709354677	0.33945239386291187	0.21213296286878341
-0.9797398699349674	0.33952427855811185	0.21199720268349248
-0.9757378689344672	0.33959672431993787	0.2118620396861569
-0.9717358679339669	0.3396697318078146	0.2117274592923327
-0.9677338669334666	0.3397432978374814	0.21159345451725878
-0.9637318659329664	0.33981741637317064	0.2114600240109191
-0.9597298649324661	0.33989207959811224	0.21132716993254846
-0.955727863931966	0.3399672787365338	0.2111948963167907
-0.9517258629314657	0.3400430045640002	0.21106320805880102
-0.9477238619309655	0.3401192476760034	0.21093211038017226
-0.9437218609304652	0.34019599861075306	0.21080160858515945
-0.9397198599299649	0.34027324789876284	0.21067170796279291
-0.9357178589294647	0.34035098608088266	0.21054241375193755
-0.9317158579289644	0.34042920371444724	0.2104137311300807
-0.9277138569284642	0.3405078913754694	0.2102856652100253
-0.9237118559279639	0.3405870396596655	0.21015822103892617
-0.9197098549274637	0.340666639183168	0.21003140359795483
-0.9157078539269634	0.34074668058316165	0.209905217802114
-0.9117058529264631	0.3408271545185075	0.20977966850009538
-0.9077038519259629	0.34090805167035615	0.20965476047414677
-0.9037018509254626	0.34098936274276354	0.20953049843994662
-0.8996998499249624	0.3410710784633011	0.20940688704648952
-0.8956978489244621	0.34115318958366725	0.2092839308759725
-0.8916958479239621	0.34123568688029265	0.20916163444369543
-0.8876938469234616	0.3413185611549468	0.20904000219796343
-0.8836918459229615	0.3414018032353386	0.2089190385199972
-0.8796898449224613	0.3414854039757166	0.20879874772385515
-0.875687843921961	0.34156935425746526	0.20867913405635444
-0.8716858429214607	0.34165364498969764	0.208560201697008
-0.8676838419209605	0.3417382671098464	0.20844195475796434
-0.8636818409204603	0.34182321158424955	0.20832439728395563
-0.85967983991996	0.3419084694087347	0.20820753325225116
-0.8556778389194597	0.34199403160919745	0.20809136657262473
-0.8516758379189595	0.34207988924217797	0.2079759010873222
-0.8476738369184592	0.34216603339543283	0.20786114057104038
-0.8436718359179589	0.3422524551885028	0.20774708873091186
-0.8396698349174587	0.34233914577327607	0.20763374920650013
-0.8356678339169585	0.3424260963345493	0.20752112556979824
-0.8316658329164582	0.3425132980905808	0.20740922132523862
-0.8276638319159579	0.3426007422936427	0.2072980399097081
-0.8236618309154577	0.3426884202305664	0.20718758469257179
-0.8196598299149574	0.3427763232232835	0.20707785897570333
-0.8156578289144572	0.3428644426293627	0.2069688659935242
-0.811655827913957	0.3429527698425417	0.2068606089130493
-0.8076538269134568	0.34304129629325264	0.20675309083394006
-0.8036518259129565	0.3431300134491448	0.20664631478856654
-0.7996498249124562	0.34321891281559913	0.20654028374207486
-0.795647823911956	0.3433079859362401	0.2064350005924635
-0.7916458229114557	0.3433972243934405	0.20633046817066716
-0.7876438219109554	0.34348661980882134	0.20622668924064722
-0.7836418209104552	0.34357616384374534	0.20612366649949057
-0.779639819909955	0.3436658481998058	0.20602140257751278
-0.7756378189094547	0.343755664619309	0.20591990003837454
-0.7716358179089544	0.3438456048857508	0.20581916137920006
-0.7676338169084542	0.3439356608242869	0.20571918903070402
-0.7636318159079539	0.3440258243021972	0.20561998535732828
-0.7596298149074536	0.3441160872293446	0.20552155265738054
-0.7556278139069534	0.34420644155862684	0.20542389316318746
-0.7516258129064533	0.3442968792864223	0.20532700904124812
-0.747623811905953	0.3443873924530288	0.2052309023923978
-0.7436218109054527	0.3444779731430972	0.20513557525197815
-0.7396198099049524	0.34456861348605744	0.20504102959001572
-0.7356178089044522	0.3446593056565376	0.20494726731140442
-0.7316158079039519	0.34475004187477865	0.2048542902560975
-0.7276138069034517	0.3448408144070387	0.20476210019930524
-0.7236118059029515	0.3449316155659938	0.20467069885170003
-0.7196098049024512	0.34502243771113034	0.20458008785962567
-0.7156078039019509	0.3451132732491307	0.20449026880531906
-0.7116058029014506	0.3452041146342521	0.20440124320713063
-0.7076038019009504	0.345294954368698	0.20431301251975859
-0.7036018009004501	0.3453857850029836	0.20422557813448514
-0.6995997998999499	0.34547659913629264	0.20413894137941935
-0.6955977988994497	0.3455673894168288	0.20405310351975006
-0.6915957978989494	0.345658148542157	0.20396806575800064
-0.6875937968984492	0.34574886925954246	0.2038838292342911
-0.6835917958979488	0.3458395443662766	0.20380039502660866
-0.6795897948974488	0.34593016670999993	0.20371776415108142
-0.6755877938969483	0.3460207291890155	0.2036359375622604
-0.6715857928964482	0.3461112247525964	0.2035549161534039
-0.667583791895948	0.3462016464012842	0.20347470075677265
-0.6635817908954478	0.3462919871871813	0.20339529214392757
-0.6595797898949474	0.3463822402142352	0.2033166910260327
-0.6555777888944472	0.34647239863851587	0.20323889805416562
-0.6515757878939469	0.3465624556684843	0.20316191381963264
-0.6475737868934467	0.3466524045652555	0.20308573885428857
-0.6435717858929464	0.34674223864285214	0.20301037363086338
-0.6395697848924462	0.3468319512684517	0.20293581856329376
-0.635567783891946	0.34692153586262653	0.20286207400705733
-0.6315657828914457	0.3470109858995743	0.2027891402595159
-0.6275637818909454	0.34710029490734245	0.20271701756026225
-0.6235617808904452	0.3471894564680462	0.20264570609147017
-0.6195597798899449	0.34727846421807607	0.20257520597825057
-0.6155577788894446	0.34736731184830005	0.20250551728901403
-0.6115557778889444	0.3474559931042578	0.20243664003583312
-0.6075537768884443	0.34754450178634655	0.20236857417481835
-0.603551775887944	0.3476328317499996	0.20230131960648576
-0.5995497748874437	0.3477209769058585	0.20223487617614008
-0.5955477738869435	0.34780893121993617	0.2021692436742583
-0.5915457728864432	0.3478966887137727	0.20210442183687488
-0.5875437718859429	0.3479842434645853	0.2020404103459747
-0.5835417708854428	0.34807158960540807	0.2019772088298893
-0.5795397698849425	0.3481587213252263	0.20191481686369397
-0.5755377688844422	0.3482456328691027	0.20185323396961385
-0.5715357678839419	0.34833231853829627	0.2017924596174292
-0.5675337668834417	0.34841877269037314	0.20173249322488773
-0.5635317658829414	0.34850498973931066	0.2016733341581167
-0.5595297648824411	0.34859096415559493	0.20161498173204248
-0.5555277638819409	0.3486766904663085	0.20155743521081115
-0.5515257628814407	0.34876216325521314	0.20150069380821184
-0.5475237618809404	0.3488473771628249	0.20144475668810619
-0.5435217608804401	0.3489323268864803	0.2013896229648568
-0.5395197598799399	0.34901700718039796	0.20133529170376224
-0.5355177588794396	0.3491014128557301	0.2012817619214917
-0.5315157578789393	0.34918553878060976	0.20122903258652694
-0.5275137568784393	0.34926937988018847	0.20117710261960214
-0.523511755877939	0.34935293113666854	0.2011259708941492
-0.5195097548774387	0.34943618758932865	0.20107563623674277
-0.5155077538769384	0.349519144334539	0.20102609742755267
-0.5115057528764382	0.34960179652577505	0.20097735320079416
-0.5075037518759379	0.34968413937361964	0.20092940224518055
-0.5035017508754376	0.34976616814576017	0.2008822432043813
-0.4994997498749376	0.3498478781669806	0.2008358746774792
-0.4954977488744372	0.34992926481914205	0.20079029521942887
-0.491495747873937	0.35001032354116285	0.200745503341521
-0.4874937468734366	0.35009104982898664	0.20070149751184477
-0.4834917458729366	0.35017143923554683	0.20065827615575213
-0.4794897448724362	0.3502514873707243	0.2006158376563264
-0.475487743871936	0.35033118990129725	0.20057418035484822
-0.4714857428714357	0.3504105425508859	0.20053330255126667
-0.46748374187093555	0.3504895410998905	0.2004932025046694
-0.46348174087043514	0.3505681813854234	0.2004538784337561
-0.45947973986993496	0.350646459301234	0.20041532851730864
-0.45547773886943466	0.3507243707976278	0.20037755089466805
-0.45147573786893447	0.35080191188138116	0.2003405436662073
-0.4474737368684341	0.3508790786156467	0.20030430489380924
-0.44347173586793404	0.35095586711985566	0.20026883260134262
-0.4394697348674336	0.35103227356961275	0.20023412477513794
-0.43546773386693344	0.35110829419658596	0.20020017936446605
-0.4314657328664331	0.35118392528838965	0.20016699428201734
-0.427463731865933	0.3512591631884643	0.20013456740438051
-0.4234617308654326	0.3513340042959463	0.2001028965725185
-0.4194597298649324	0.3514084450655373	0.20007197959225212
-0.41545772886443216	0.3514824820073639	0.20004181423473774
-0.411455727863932	0.3515561116868343	0.20001239823694425
-0.40745372686343156	0.35162933072448893	0.1999837293021354
-0.4034517258629314	0.3517021357958453	0.19995580510034971
-0.39944972486243113	0.3517745236312389	0.1999286232688762
-0.39544772386193094	0.3518464910156566	0.19990218141273677
-0.39144572286143053	0.3519180347885692	0.19987647710516246
-0.3874437218609305	0.3519891518437532	0.19985150788807213
-0.38344172086043027	0.3520598391291134	0.19982727127255137
-0.37943971985992997	0.35213009364649683	0.19980376473932834
-0.37543771885942967	0.3521999124515033	0.1997809857392491
-0.3714357178589295	0.3522692926532913	0.1997589316937557
-0.36743371685842924	0.35233823141437937	0.19973759999536073
-0.36343171585792894	0.352406725950442	0.1997169880081186
-0.35942971485742875	0.3524747735301022	0.19969709306810257
-0.35542771385692845	0.3525423714747196	0.19967791248387418
-0.3514257128564282	0.35260951715817324	0.19965944353695522
-0.3474237118559279	0.352676208006641	0.19964168348229855
-0.3434217108554277	0.35274244149837547	0.19962462954875465
-0.3394197098549274	0.35280821516347316	0.19960827893954022
-0.3354177088544272	0.35287352658364374	0.1995926288327058
-0.331415707853927	0.3529383733919712	0.19957767638159757
-0.3274137068534267	0.353002753272674	0.19956341871532257
-0.3234117058529264	0.3530666639608611	0.1995498529392094
-0.31940970485242615	0.3531301032422826	0.19953697613526944
-0.31540770385192596	0.3531930689530786	0.19952478536265503
-0.31140570285142566	0.3532555589795235	0.19951327765811516
-0.30740370185092536	0.3533175712577682	0.1995024500364513
-0.3034017008504252	0.3533791037735768	0.19949229949097042
-0.2993996998499249	0.3534401545620617	0.1994828229939374
-0.29539769884942463	0.3535007217074145	0.19947401749702245
-0.29139569784892433	0.35356080334263484	0.19946587993175036
-0.2873936968484242	0.3536203976492553	0.19945840720994393
-0.2833916958479239	0.3536795028570631	0.1994515962241683
-0.2793896948474236	0.3537381172438202	0.19944544384817378
-0.27538769384692346	0.3537962391349782	0.1994399469373315
-0.2713856928464233	0.35385386690339354	0.19943510232907202
-0.2673836918459229	0.3539109989690381	0.19943090684331974
-0.26338169084542273	0.35396763379870644	0.19942735728292482
-0.25937968984492243	0.3540237699057226	0.19942445043409301
-0.25537768884442225	0.3540794058496436	0.19942218306681245
-0.2513756878439219	0.35413454023595947	0.19942055193527855
-0.2473736868434217	0.3541891717157925	0.1994195537783174
-0.2433716858429214	0.35424329898559404	0.19941918531980407
-0.23936968484242122	0.35429692078683744	0.19941944326908093
-0.23536768384192086	0.3543500359057116	0.19942032432137233
-0.23136568284142078	0.3544026431728097	0.1994218251581949
-0.22736368184092037	0.3544547414628188	0.1994239424477696
-0.22336168084042018	0.35450632969420526	0.19942667284542526
-0.21935967983991983	0.35455740682889914	0.19943001299400412
-0.21535767883941975	0.3546079718719775	0.19943395952426257
-0.21135567783891934	0.3546580238713454	0.19943850905526858
-0.20735367683841915	0.35470756191741454	0.199443658194798
-0.2033516758379189	0.3547565851427822	0.19944940353972562
-0.19934967483741872	0.3548050927219079	0.19945574167641625
-0.1953476738369183	0.354853083870787	0.19946266918110844
-0.19134567283641812	0.35490055784662683	0.19947018262030206
-0.18734367183591788	0.3549475139475166	0.19947827855113479
-0.1833416708354177	0.35499395151210084	0.19948695352176216
-0.17933966983491728	0.35503986991924885	0.19949620407173085
-0.1753376688344172	0.3550852685877233	0.19950602673235038
-0.17133566783391685	0.35513014697585	0.19951641802706122
-0.16733366683341672	0.3551745045811827	0.19952737447179975
-0.16333166583291642	0.35521834094017224	0.19953889257536003
-0.15932966483241623	0.3552616556278299	0.1995509688397545
-0.15532766383191599	0.35530444825739294	0.19956359976056665
-0.15132566283141569	0.3553467184799895	0.1995767818273051
-0.1473236618309155	0.35538846598430096	0.1995905115237525
-0.1433216608304152	0.3554296904962252	0.19960478532831247
-0.13931965982991495	0.35547039177853984	0.1996195997143507
-0.13531765882941466	0.3555105696305635	0.19963495115053542
-0.13131565782891447	0.3555502238878169	0.19965083610117282
-0.12731365682841417	0.35558935442168543	0.19966725102654115
-0.12331165582791392	0.3556279611390793	0.19968419238321966
-0.11930965482741374	0.35566604398209495	0.19970165662441464
-0.11530765382691344	0.3557036029276744	0.19971964020028235
-0.11130565282641314	0.3557406379872675	0.19973813955824965
-0.1073036518259129	0.3557771492064915	0.1997571511433295
-0.1033016508254127	0.35581313666479136	0.199776671398434
-0.0992996498249124	0.35584860047510036	0.19979669676468437
-0.0952976488244121	0.35588354078350065	0.1998172236817169
-0.09129564782391192	0.3559179577688851	0.1998382485879855
-0.08729364682341167	0.3559518516426169	0.1998597679210628
-0.08329164582291138	0.3559852226481909	0.19988177811793373
-0.07928964482241108	0.35601807106089617	0.19990427561529162
-0.07528764382191089	0.3560503971874766	0.1999272568498243
-0.07128564282141064	0.35608220136579466	0.19995071825850302
-0.06728364182091034	0.356113483964492	0.19997465627886296
-0.06328164082041016	0.3561442453826549	0.1999990673492836
-0.05927963981990986	0.3561744860494763	0.2000239479092651
-0.05527763881940967	0.35620420642392114	0.20004929439970012
-0.05127563781890948	0.35623340699439104	0.2000751032631427
-0.04727363681840918	0.3562620882783892	0.20010137094407474
-0.04327163581790899	0.35629025082218746	0.20012809388916863
-0.03926963481740864	0.35631789520049306	0.20015526854754603
-0.03526763381690856	0.356345022016117	0.2001828913710339
-0.03126563281640815	0.35637163189964116	0.2002109588144154
-0.027263631815907963	0.3563977255090891	0.2002394673356817
-0.023261630815407608	0.3564233035295965	0.20026841339627557
-0.01925962981490753	0.3564483666730818	0.2002977934613341
-0.01525762881440712	0.35647291567791867	0.20032760399992938
-0.011255627813906932	0.35649695130860964	0.2003578414853018
-0.007253626813406688	0.3565204743554598	0.20038850239509406
-0.0032516258129065	0.356543485634254	0.20041958321158052
0.0007503751875937437	0.35661255877663767	0.20048214464537667
0.004752376188093932	0.3568834986546027	0.2005144244184904
0.008754377188594231	0.3571548858318747	0.20054748000933048
0.012756378189094475	0.3574267130127815	0.20058131348387467
0.01675837918959472	0.3576989728553399	0.20061592688082586
0.020760380190095018	0.3579716579715122	0.20065132221139978
0.024762381190595262	0.3582447609274654	0.2006875014591143
0.02876438219109556	0.3585182742438376	0.20072446657958048
0.032766383191595694	0.35879219039600774	0.20076221950029607
0.03676838419209599	0.3590665018143682	0.20080076212043976
0.04077038519259624	0.35934120088460497	0.200840096310665
0.04477238619309648	0.35961627994797873	0.20088022391289975
0.04877438719359678	0.35989173130161345	0.20092114674014627
0.052776388194097024	0.3601675471987873	0.20096286657627976
0.05677838919459732	0.36044371984922813	0.2010053851758547
0.06078039019509757	0.3607202414194151	0.20104870426390692
0.06478239119559775	0.3609971040328809	0.2010928255357615
0.068784392196098	0.3612742997705238	0.20113775065684045
0.07278639319659824	0.36155182067091735	0.20118348126247404
0.07678839419709854	0.3618296587306299	0.20123001895771175
0.08079039519759879	0.3621078059045455	0.20127736531713938
0.08479239619809908	0.36238625410618897	0.2013255218846903
0.08879439719859933	0.3626649952080569	0.2013744901734684
0.09279639819909963	0.3629440210419513	0.20142427166556642
0.09679839919959987	0.36322332339931707	0.2014748678118881
0.1008004002001	0.3635028940315852	0.2015262800319728
0.1048024012006003	0.3637827246505186	0.20157850971382194
0.10880440220110055	0.3640628069285621	0.20163155821372714
0.11280640320160085	0.3643431324991975	0.2016854268561017
0.11680840420210109	0.36462369295730124	0.2017401169333142
0.12081040520260139	0.364904479859507	0.20179562970552087
0.12481240620310163	0.36518548472457224	0.20185196640050615
0.12881440720360193	0.36546669903374707	0.2019091282135207
0.13281640820410207	0.36574811423114933	0.20196711630712327
0.1368184092046023	0.36602972172414155	0.2020259318110246
0.1408204102051026	0.3663115128837128	0.20208557582193537
0.14482241120560285	0.36659347904486383	0.20214604940341332
0.14882441220610315	0.3668756115069961	0.20220735358571554
0.1528264132066034	0.3671579015343042	0.20226948936565192
0.1568284142071037	0.3674403403561725	0.20233245770643987
0.16083041520760394	0.36772291916757477	0.20239625953756507
0.16483241620810407	0.36800562912947676	0.20246089575463988
0.16883441720860437	0.36828846136924454	0.20252636721926998
0.17283641820910461	0.36857140698105517	0.20259267475891563
0.1768384192096049	0.3688544570263082	0.20265981916676318
0.18084042021010516	0.36913760253404576	0.20272780120159634
0.18484242121060546	0.36942083450137125	0.20279662158766812
0.1888444222111057	0.3697041438938746	0.20286628101457632
0.19284642321160594	0.36998752164605914	0.20293678013714428
0.19684842421210613	0.3702709586617705	0.20300811957530027
0.20085042521260638	0.3705544458146336	0.20308029991396231
0.20485242621310668	0.3708379739484862	0.20315332170292355
0.20885442721360692	0.37112153387782143	0.20322718545674415
0.21285642821410722	0.3714051163882285	0.20330189165463827
0.21685842921460746	0.37168871223684025	0.20337744074037375
0.22086043021510748	0.3719723121527818	0.20345383312216567
0.22486243121560778	0.37225590683762205	0.20353106917257838
0.22886443221610792	0.37253948696582895	0.20360914922842757
0.23286643321660822	0.3728230431852269	0.2036880735906855
0.23686843421710846	0.3731065661174565	0.2037678425243884
0.24087043521760876	0.3733900463584387	0.20384845625855058
0.244872436218109	0.3736734744788401	0.20392991498607457
0.24887443721860925	0.37395684102454074	0.20401221886367057
0.25287643821910955	0.37424013651710614	0.20409536801177275
0.2568784392196098	0.37452335145425997	0.2041793625144659
0.26088044022011	0.3748064763103603	0.2042642024194079
0.2648824412206102	0.37508950153687765	0.20434988773775656
0.2688844422211105	0.37537241756287615	0.20443641844410337
0.27288644322161076	0.37565521479549674	0.20452379447640667
0.276888444222111	0.3759378836204415	0.20461201573592558
0.2808904452226113	0.3762204144024623	0.20470108208716442
0.28489244622311155	0.3765027974858495	0.20479099335781134
0.28889444722361185	0.37678502319492435	0.20488174933868433
0.2928964482241121	0.3770670818345323	0.20497334978368215
0.2968984492246123	0.37734896369053944	0.20506579440973235
0.3009004502251125	0.3776306590303288	0.20515908289674806
0.30490245122561277	0.3779121581033018	0.2052532148875845
0.30890445222611307	0.37819345114137815	0.2053481899879983
0.3129064532266133	0.37847452835949896	0.20544400776661195
0.3169084542271136	0.3787553799561333	0.20554066775487986
0.32091045522761386	0.37903599611378197	0.20563816944705712
0.32491245622811415	0.3793163669994876	0.20573651230017115
0.3289144572286143	0.37959648276534386	0.20583569573399774
0.33291645822911453	0.3798763335490053	0.2059357191310401
0.33691845922961483	0.3801559094742008	0.2060365818365085
0.3409204602301151	0.380435200651248	0.20613828315830351
0.3449224612306154	0.380714197177566	0.2062408223670073
0.3489244622311156	0.38099288913819396	0.20634419869586906
0.3529264632316159	0.3812712666063076	0.20644841134080183
0.35692846423211616	0.38154931964373745	0.2065534594603764
0.3609304652326163	0.38182703830148884	0.2066593421758223
0.3649324662331166	0.38210441262026223	0.20676605857102925
0.36893446723361684	0.3823814326309746	0.20687360769255253
0.37293646823411714	0.3826580883552818	0.20698198854962155
0.3769384692346174	0.3829343698061019	0.20709120011415136
0.3809404702351177	0.3832102669881388	0.20720124132075643
0.3849424712356179	0.383485769898407	0.20731211106676928
0.3889444722361182	0.383760868526756	0.20742380821225895
0.39294647323661835	0.3840355528563961	0.2075363315800567
0.3969484742371186	0.3843098128644264	0.2076496799557805
0.4009504752376189	0.384583638522358	0.20776385208786585
0.40495247623811914	0.38485701979664344	0.2078788466875981
0.40895447723861944	0.3851299466492035	0.2079946624291478
0.4129564782391197	0.3854024090379539	0.208111297949607
0.41695847923962	0.3856743969173336	0.2082287518490353
0.4209604802401202	0.3859459002388318	0.20834702269049996
0.42496248124062036	0.3862169089515165	0.20846610900012497
0.42896448224112066	0.3864874130025617	0.20858600926714316
0.4329664832416209	0.386757402337775	0.20870672194394577
0.4369684842421212	0.3870268669021254	0.2088282454461415
0.44097048524262145	0.38729579664027075	0.20895057815261547
0.4449724862431215	0.3875641814970842	0.20907371840559058
0.44897448724362177	0.38783201141818097	0.20919766451069266
0.452976488244122	0.3880992763504452	0.20932241473701965
0.4569784892446223	0.38836596624255537	0.20944796731721144
0.46098049024512244	0.38863207104550906	0.20957432044752333
0.46498249124562274	0.388897580713149	0.209701472287904
0.468984492246123	0.38916248520268565	0.20982942096207421
0.4729864932466233	0.3894267744752212	0.2099581645576098
0.47698849424712353	0.38969043849627316	0.21008770112602643
0.4809904952476238	0.38995346723629365	0.21021802868286787
0.48499249624812407	0.3902158506711925	0.210349145207798
0.4889944972486243	0.3904775787828561	0.21048104864469142
0.4929964982491245	0.3907386415596664	0.21061373690173527
0.49699849924962475	0.3909990289970186	0.21074720785152443
0.501000500250125	0.3912587310978382	0.2108814593311641
0.5050025012506253	0.39151773787309546	0.21101648914237642
0.5090045022511256	0.39177603934232064	0.2111522950516061
0.5130065032516258	0.3920336255341158	0.21128887479013322
0.5170085042521261	0.39229048648666753	0.21142622605418335
0.5210105052526264	0.3925466122482553	0.21156434650504602
0.5250125062531266	0.39280199287776146	0.2117032337691911
0.5290145072536268	0.39305661844517636	0.2118428854383912
0.533016508254127	0.39331047903210603	0.2119832990698446
0.5370185092546274	0.3935635647322731	0.21212447218630173
0.5410205102551275	0.393815865652021	0.21226640227619464
0.5450225112556278	0.39406737191081226	0.21240908679376766
0.5490245122561281	0.3943180736417273	0.2125525231592118
0.5530265132566283	0.39456796099196106	0.21269670875880078
0.5570285142571285	0.3948170241233167	0.21284164094503272
0.5610305152576288	0.3950652532126982	0.21298731703676788
0.5650325162581291	0.3953126384526	0.21313373431937466
0.5690345172586293	0.39555917005159574	0.2132808900448776
0.5730365182591296	0.3958048382348232	0.21342878143210375
0.5770385192596299	0.3960496332444685	0.2135774056668357
0.5810405202601301	0.39629354534024686	0.2137267599019642
0.5850425212606304	0.3965365647998822	0.21387684125764558
0.5890445222611306	0.3967786819195826	0.21402764682145956
0.5930465232616309	0.39701988701451474	0.2141791736485697
0.5970485242621311	0.39726017041927497	0.21433141876188802
0.6010505252626314	0.3974995224883588	0.21448437915223842
0.6050525262631317	0.3977379335966266	0.2146380517785241
0.6090545272636319	0.3979753941397671	0.2147924335679011
0.6130565282641322	0.3982118945347583	0.21494752141594545
0.6170585292646324	0.3984474252203258	0.2151033121868304
0.6210605302651326	0.39868197665739696	0.21525980271350315
0.6250625312656328	0.3989155393295546	0.21541698979786014
0.6290645322661331	0.3991481037434846	0.21557487021093097
0.6330665332666334	0.39937966042942347	0.21573344069306005
0.6370685342671336	0.3996101999416018	0.21589269795408986
0.6410705352676339	0.3998397128586831	0.2160526386735495
0.6450725362681342	0.40006818978420255	0.21621325950084233
0.6490745372686345	0.4002956213469995	0.21637455705543845
0.6530765382691348	0.4005219982016492	0.21653652792706335
0.6570785392696349	0.40074731102888966	0.21669916867589625
0.6610805402701352	0.4009715505360454	0.21686247583276497
0.6650825412706352	0.4011947074574494	0.21702644589934386
0.6690845422711355	0.4014167725548593	0.21719107534835352
0.6730865432716358	0.4016377366178718	0.2173563606237647
0.677088544272136	0.40185759046433295	0.21752229814099933
0.6810905452726363	0.4020763249407453	0.21768888428713737
0.6850925462731365	0.4022939309226707	0.2178561154211224
0.6890945472736367	0.4025103993151304	0.21802398787397306
0.693096548274137	0.40272572105300103	0.21819249794898818
0.6970985492746372	0.40293988710140716	0.21836164192196625
0.7011005502751375	0.4031528884561099	0.21853141604141174
0.7051025512756378	0.40336471614389086	0.21870181652875384
0.7091045522761381	0.40357536122293525	0.21887283957856213
0.7131065532766383	0.4037848147832066	0.21904448135876586
0.7171085542771386	0.40399306794682255	0.219216738010871
0.7211105552776388	0.4042001118684227	0.21938960565018367
0.725112556278139	0.40440593773553474	0.21956308036603103
0.7291145572786393	0.4046105367689359	0.219737158221986
0.7331165582791396	0.4048139002230106	0.21991183525609018
0.7371185592796399	0.40501601938610393	0.22008710748108404
0.7411205602801401	0.40521688558087093	0.22026297088463026
0.7451225612806404	0.4054164901646215	0.22043942142954606
0.7491245622811407	0.40561482452966324	0.2206164550540308
0.7531265632816407	0.40581188010363606	0.2207940676718991
0.757128564282141	0.40600764834984704	0.22097225517281172
0.7611305652826413	0.40620212076759776	0.22115101342251028
0.7651325662831416	0.4063952888925094	0.22133033826305112
0.7691345672836418	0.4065871442968428	0.22151022551304164
0.7731365682841421	0.40677767858981323	0.221690670967875
0.7771385692846424	0.40696688341790355	0.22187167039997155
0.7811405702851426	0.40715475046516975	0.22205321955901353
0.7851425712856428	0.40734127145354465	0.22223531417218564
0.7891445722861431	0.4075264381431355	0.22241794994441802
0.7931465732866434	0.40771024233251874	0.22260112255862355
0.7971485742871436	0.4078926758590286	0.22278482767594324
0.8011505752876439	0.40807373059904256	0.22296906093598676
0.8051525762881442	0.40825339846826203	0.22315381795707784
0.8091545772886444	0.40843167142198794	0.22333909433649735
0.8131565782891447	0.40860854145539255	0.2235248856507288
0.817158579289645	0.4087840006037862	0.22371118745570448
0.8211605802901452	0.40895804094287996	0.22389799528705132
0.8251625812906453	0.4091306545890429	0.22408530466033724
0.8291645822911456	0.40930183369955603	0.2242731110713205
0.833166583291646	0.40947157047286037	0.22446140999619602
0.8371685842921461	0.4096398571488021	0.22465019689184443
0.8411705852926464	0.4098066860088695	0.22483946719608142
0.8451725862931467	0.4099720493764306	0.22502921632790654
0.8491745872936469	0.41013593961696093	0.2252194396877537
0.8531765882941471	0.4102983491382706	0.22541013265774149
0.8571785892946474	0.41045927039072366	0.22560129060192216
0.8611805902951477	0.4106186958674552	0.22579290886653497
0.8651825912956479	0.41077661810458227	0.22598498278025542
0.8691845922961482	0.41093302968141027	0.22617750765444794
0.8731865932966485	0.411087923220635	0.22637047878341598
0.8771885942971488	0.41124129138854043	0.22656389144465447
0.881190595297649	0.4113931268951904	0.22675774089910342
0.8851925962981492	0.411543422494616	0.2269520223913971
0.8891945972986492	0.4116921709850003	0.22714673115011863
0.8931965982991494	0.4118393652088542	0.22734186238804985
0.8971985992996497	0.41198499805319244	0.22753741130242564
0.90120060030015	0.41212906244970005	0.2277333730751854
0.9052026013006503	0.4122715513748977	0.2279297428732245
0.9092046023011505	0.41241245785030045	0.22812651584864754
0.9132066033016508	0.41255177494257206	0.22832368713901954
0.917208604302151	0.412689495763675	0.22852125186761688
0.9212106053026512	0.41282561347101543	0.22871920514368194
0.9252126063031515	0.4129601212675828	0.2289175420626715
0.9292146073036518	0.4130930124020863	0.229116257706511
0.9332166083041521	0.4132242801690886	0.2293153471438499
0.9372186093046523	0.4133539179091442	0.2295148054303395
0.9412206103051526	0.413481919008985	0.2297146276090124
0.9452226113056529	0.4136082769018978	0.22991480871105366
0.949224612306153	0.4137329850688115	0.23011534375800477
0.9532266133066533	0.41385603704166446	0.23031622776852875
0.9572286143071536	0.41397742641327145	0.23051745577816676
0.9612306153076539	0.4140971468634378	0.2307190228915029
0.965232616308154	0.4142151922202855	0.23092092440448483
0.9692346173086543	0.4143315565862767	0.231123156055457
0.9732366183091546	0.4144462345606919	0.2313257144677479
0.9772386193096548	0.4145592215663572	0.2315285977986411
0.981240620310155	0.41467051422093965	0.23173180647505354
0.9852426213106553	0.41478011058942266	0.2319353436900033
0.9892446223111556	0.41488801007093445	0.23213921516857466
0.9932466233116558	0.4149942127062568	0.23234342777899758
0.9972486243121561	0.4150987179081781	0.23254798699478132


==> input/lwr11_relaxation_2.dat <==
-0.9997498749374687	0.2543072746832255	0.2495308398580266
-0.9957478739369684	0.25435324694354944	0.2494480116884829
-0.9917458729364682	0.254407690391914	0.2493644218757759
-0.9877438719359679	0.2544706574661878	0.24927994673248877
-0.9837418709354677	0.2545422118645548	0.249194462687954
-0.9797398699349674	0.2546224283019062	0.24910784621366946
-0.9757378689344672	0.25471139226608075	0.24901997375801668
-0.9717358679339669	0.2548091997718671	0.24893072169051378
-0.9677338669334666	0.25491595711067755	0.2488399662558652
-0.9637318659329664	0.25503178059379034	0.24874758353811605
-0.9597298649324661	0.25515679628704974	0.24865344943525314
-0.955727863931966	0.25529113973489326	0.2485574396446254
-0.9517258629314657	0.25543495567156205	0.24845942965959028
-0.9477238619309655	0.25558839771733344	0.24835929477782295
-0.9437218609304652	0.25575162805760027	0.24825691012174514
-0.9397198599299649	0.25592481710261206	0.24815215067155927
-0.9357178589294647	0.2561081431256799	0.24804489131138582
-0.9317158579289644	0.25630179187765384	0.24793500688902087
-0.9277138569284642	0.25650595617547894	0.24782237228984422
-0.9237118559279639	0.25672083546265717	0.24770686252539734
-0.9197098549274637	0.25694663533946305	0.2475883528371728
-0.9157078539269634	0.2571835670608059	0.24746671881613466
-0.9117058529264631	0.2574318469996743	0.2473418365384759
-0.9077038519259629	0.25769169607418146	0.24721358271810961
-0.9037018509254626	0.2579633391363041	0.24708183487634774
-0.8996998499249624	0.25824700432052905	0.24694647152919807
-0.8956978489244621	0.2585429223507434	0.24680737239264836
-0.8916958479239621	0.25885132580386827	0.24666441860626392
-0.8876938469234616	0.2591724483289152	0.246517492975354
-0.8836918459229615	0.2595065238203559	0.2463664802318716
-0.8796898449224613	0.2598537855449441	0.24621126731414533
-0.875687843921961	0.2602144652213957	0.24605174366542
-0.8716858429214607	0.2605887920526478	0.2458878015510693
-0.8676838419209605	0.26097699171075767	0.24571933639423965
-0.8636818409204603	0.2613792852748836	0.24554624712950252
-0.85967983991996	0.26179588812319987	0.24536843657398488
-0.8556778389194597	0.26222700878005545	0.245185811815246
-0.8516758379189595	0.2626728477201658	0.24499828461500853
-0.8476738369184592	0.26313359613215087	0.24480577182765587
-0.8436718359179589	0.26360943464428377	0.24460819583220886
-0.8396698349174587	0.26410053201589656	0.24440548497627787
-0.8356678339169585	0.26460704379849687	0.2441975740302758
-0.8316658329164582	0.2651291109712841	0.24398440464994253
-0.8276638319159579	0.26566685855639205	0.24376592584500426
-0.8236618309154577	0.2662203942198557	0.2435420944515572
-0.8196598299149574	0.266789806864952	0.24331287560553275
-0.8156578289144572	0.2673751652252274	0.24307824321436813
-0.811655827913957	0.26797651646517184	0.2428381804237831
-0.8076538269134568	0.26859388479711976	0.24259268007636026
-0.8036518259129565	0.2692272701235538	0.24234174515840956
-0.7996498249124562	0.26987664671452816	0.2420853892314334
-0.795647823911956	0.2705419619304291	0.24182363684434185
-0.7916458229114557	0.2712231350007058	0.24155652392243673
-0.7876438219109554	0.27192005586955614	0.24128409812908982
-0.7836418209104552	0.27263258411980373	0.24100641919596222
-0.779639819909955	0.2733605479863495	0.2407235592176074
-0.7756378189094547	0.2741037434706201	0.24043560290629593
-0.7716358179089544	0.27486193356734107	0.24014264780298808
-0.7676338169084542	0.2756348476147401	0.23984480444048495
-0.7636318159079539	0.27642218077891323	0.2395421964549583
-0.7596298149074536	0.27722359368257515	0.2392349606422959
-0.7556278139069534	0.2780387121877406	0.23892324695596576
-0.7516258129064533	0.2788671273410616	0.2386072184434521
-0.747623811905953	0.2797083954895656	0.23828705111869927
-0.7436218109054527	0.2805620385734139	0.23796293376845437
-0.7396198099049524	0.2814275446010291	0.2376350676908915
-0.7356178089044522	0.2823043683105308	0.2373036663654448
-0.7316158079039519	0.2831919320199017	0.23696895505336354
-0.7276138069034517	0.2840896266666702	0.23663117032912367
-0.7236118059029515	0.2849968130361826	0.23629055954347716
-0.7196098049024512	0.28591282317575345	0.23594738021958295
-0.7156078039019509	0.2868369619901699	0.23560189938435971
-0.7116058029014506	0.28776850901217244	0.23525439283785018
-0.7076038019009504	0.28870672033972555	0.23490514436408796
-0.7036018009004501	0.28965083073009257	0.23455444488758523
-0.6995997998999499	0.29060005583901577	0.2342025915801921
-0.6955977988994497	0.291553594591679	0.2338498869236505
-0.6915957978989494	0.29251063167063285	0.23349663773369977
-0.6875937968984492	0.2934703401045077	0.2331431541520537
-0.6835917958979488	0.29443188394017084	0.2327897486129787
-0.6795897948974488	0.2953944209799938	0.23243673479151045
-0.6755877938969483	0.2963571055651278	0.23208442654061417
-0.6715857928964482	0.29731909138514284	0.23173313682472185
-0.667583791895948	0.298279534294069	0.23138317665717195
-0.6635817908954478	0.2992375951128186	0.2310348540490325
-0.6595797898949474	0.30019244239813425	0.2306884729766895
-0.6555777888944472	0.3011432551586282	0.23034433237536667
-0.6515757878939469	0.30208922549911865	0.23000272516545733
-0.6475737868934467	0.30302956117533675	0.22966393731818663
-0.6435717858929464	0.3039634880421469	0.2293282469666586
-0.6395697848924462	0.30489025237967454	0.22899592356785936
-0.635567783891946	0.3058091230831568	0.22866722712059803
-0.6315657828914457	0.3067193937038822	0.22834240744376172
-0.6275637818909454	0.30762038433025274	0.22802170351860776
-0.6235617808904452	0.3085114432997508	0.22770534289814034
-0.6195597798899449	0.30939194873440085	0.22739354118591504
-0.6155577788894446	0.31026130989414363	0.2270865015859198
-0.6115557778889444	0.31111896834437475	0.2267844145244939
-0.6075537768884443	0.3119643989357021	0.22648745734454492
-0.603551775887944	0.312797110595732	0.22619579407169185
-0.5995497748874437	0.31361664693436925	0.22590957525132366
-0.5955477738869435	0.31442258666569856	0.22562893785498236
-0.5915457728864432	0.3152145438509943	0.22535400525394494
-0.5875437718859429	0.3159921679687425	0.2250848872573865
-0.5835417708854428	0.3167551438187734	0.22482168021207505
-0.5795397698849425	0.3175031912686629	0.22456446716018144
-0.5755377688844422	0.31823606485147377	0.2243133180514584
-0.5715357678839419	0.318953553224664	0.22406829000579853
-0.5675337668834417	0.31965547850059506	0.22382942762197758
-0.5635317658829414	0.3203416954595265	0.22359676332824907
-0.5595297648824411	0.32101209065629216	0.22337031777037517
-0.5555277638819409	0.3216665814320196	0.22315010023264104
-0.5515257628814407	0.32230511484229835	0.22293610908742803
-0.5475237618809404	0.3229276665131193	0.22272833226895375
-0.5435217608804401	0.3235342394357149	0.22252674776693415
-0.5395197598799399	0.324124862711144	0.22233132413600284
-0.5355177588794396	0.32469959025509115	0.22214202101694588
-0.5315157578789393	0.3252584994729003	0.22195878966595475
-0.5275137568784393	0.32580168991435043	0.2217815734883557
-0.523511755877939	0.32632928191712884	0.2216103085734766
-0.5195097548774387	0.32684141524734955	0.22144492422756987
-0.5155077538769384	0.32733824774484443	0.22128534350196175
-0.5115057528764382	0.3278199539803082	0.22113148371385438
-0.5075037518759379	0.3282867239307289	0.22098325695746385
-0.5035017508754376	0.3287387616788747	0.22084057060343565
-0.4994997498749376	0.3291762841419742	0.22070332778473414
-0.4954977488744372	0.32959951983408425	0.2205714278674402
-0.491495747873937	0.33000870766603446	0.22044476690513468
-0.4874937468734366	0.33040409578624486	0.22032323807576845
-0.4834917458729366	0.3307859404651541	0.2202067321001299
-0.4794897448724362	0.33115450502546917	0.22009513764122338
-0.475487743871936	0.3315100588199423	0.21998834168406364
-0.4714857428714357	0.33185287625792936	0.21988622989555448
-0.46748374187093555	0.3321832358815542	0.21978868696428033
-0.46348174087043514	0.3325014194919081	0.21969559692019552
-0.45947973986993496	0.3328077113253718	0.21960684343429826
-0.45547773886943466	0.33310239727981583	0.2195223100985254
-0.45147573786893447	0.33338576419016486	0.21944188068617132
-0.4474737368684341	0.3336580991525483	0.21936543939325281
-0.44347173586793404	0.33391968889605295	0.21929287106129675
-0.4394697348674336	0.334170819200897	0.21922406138210235
-0.43546773386693344	0.33441177436169367	0.2191588970850827
-0.4314657328664331	0.33464283669433115	0.21909726610782693
-0.427463731865933	0.3348642860848953	0.21903905775056962
-0.4234617308654326	0.33507639957897467	0.2189841628152685
-0.4194597298649324	0.3352794510096218	0.21893247373001654
-0.41545772886443216	0.3354737106622032	0.2188838846595236
-0.411455727863932	0.33565944497433925	0.21883829160240378
-0.40745372686343156	0.33583691626912454	0.21879559247600927
-0.4034517258629314	0.33600638251982273	0.21875568718954164
-0.39944972486243113	0.33616809714423806	0.21871847770615876
-0.39544772386193094	0.33632230882699293	0.21868386809479254
-0.39144572286143053	0.33646926136797384	0.21865176457236218
-0.3874437218609305	0.33660919355524366	0.21862207553705276
-0.38344172086043027	0.3367423390607713	0.21859471159331642
-0.37943971985992997	0.33686892635737387	0.21856958556921313
-0.37543771885942967	0.3369891786553319	0.21854661252669677
-0.3714357178589295	0.3371033138571851	0.2185257097654268
-0.36743371685842924	0.3372115445292896	0.21850679682063937
-0.36343171585792894	0.33731407788877427	0.21848979545562308
-0.35942971485742875	0.3374111158045972	0.21847462964927106
-0.35542771385692845	0.3375028548114734	0.21846122557920072
-0.3514257128564282	0.33758948613550455	0.21844951160086382
-0.3474237118559279	0.33767119573040694	0.21843941822307994
-0.3434217108554277	0.33774816432329696	0.2184308780803711
-0.3394197098549274	0.33782056746905775	0.2184238259024762
-0.3354177088544272	0.33788857561236596	0.2184181984813716
-0.331415707853927	0.33795235415651925	0.21841393463613476
-0.3274137068534267	0.33801206353826474	0.21841097517593097
-0.3234117058529264	0.3380678593078746	0.21840926286140963
-0.31940970485242615	0.33811989221377925	0.2184087423647558
-0.31540770385192596	0.3381683082911066	0.21840936022863738
-0.31140570285142566	0.3382132489535347	0.21841106482426179
-0.30740370185092536	0.33825485108790204	0.21841380630874013
-0.3034017008504252	0.33829324715107123	0.2184175365819396
-0.2993996998499249	0.33832856526857474	0.21842220924299355
-0.29539769884942463	0.3383609293346174	0.2184277795466146
-0.29139569784892433	0.33839045911304244	0.2184342043593539
-0.2873936968484242	0.33841727033890356	0.21844144211592498
-0.2833916958479239	0.33844147482032066	0.21844945277570646
-0.2793896948474236	0.338463180540323	0.21845819777952644
-0.27538769384692346	0.3384824917584125	0.21846764000681154
-0.2713856928464233	0.3384995091116124	0.21847774373318746
-0.2673836918459229	0.33851432971478174	0.21848847458859688
-0.26338169084542273	0.33852704726000754	0.21849979951599918
-0.25937968984492243	0.33853775211490217	0.2185116867307043
-0.25537768884442225	0.33854653141965757	0.21852410568039043
-0.2513756878439219	0.3385534691827219	0.21853702700584351
-0.2473736868434217	0.338558646374987	0.21855042250245346
-0.2433716858429214	0.3385621410223819	0.21856426508249674
-0.23936968484242122	0.3385640282967932	0.21857852873822467
-0.23536768384192086	0.33856438060523475	0.2185931885057843
-0.23136568284142078	0.3385632676772118	0.21860822042997632
-0.22736368184092037	0.33856075665022545	0.2186236015298696
-0.22336168084042018	0.338556912153384	0.21863930976527224
-0.21935967983991983	0.33855179638908717	0.21865532400406865
-0.21535767883941975	0.33854546921276435	0.218671623990419
-0.21135567783891934	0.3385379882106522	0.21868819031382447
-0.20735367683841915	0.3385294087756051	0.2187050043790482
-0.2033516758379189	0.33851978418093787	0.21872204837689382
-0.19934967483741872	0.3385091656523038	0.21873930525582455
-0.1953476738369183	0.3384976024376208	0.2187567586944244
-0.19134567283641812	0.33848514187505657	0.2187743930746791
-0.18734367183591788	0.33847182945909243	0.21879219345607573
-0.1833416708354177	0.33845770890468746	0.21881014555049916
-0.17933966983491728	0.33844282220956673	0.21882823569791796
-0.1753376688344172	0.3384272097146602	0.2188464508428391
-0.17133566783391685	0.3384109101627233	0.21886477851152372
-0.16733366683341672	0.338393960755169	0.2188832067899385
-0.16333166583291642	0.3383763972071457	0.21890172430243607
-0.15932966483241623	0.3383582538008933	0.21892032019113966
-0.15532766383191599	0.33833956343741667	0.21893898409602
-0.15132566283141569	0.33832035768650803	0.21895770613564758
-0.1473236618309155	0.33830066683516063	0.21897647688859673
-0.1433216608304152	0.3382805199344073	0.21899528737549417
-0.13931965982991495	0.3382599448446257	0.21901412904168724
-0.13531765882941466	0.33823896827934385	0.21903299374051532
-0.13131565782891447	0.33821761584759025	0.2190518737171745
-0.12731365682841417	0.3381959120948229	0.21907076159314523
-0.12331165582791392	0.33817388054247594	0.21908965035118233
-0.11930965482741374	0.3381515437261639	0.2191085333208362
-0.11530765382691344	0.3381289232325799	0.2191274041645004
-0.11130565282641314	0.3381060397351245	0.21914625686396016
-0.1073036518259129	0.3380829130283046	0.2191650857074352
-0.1033016508254127	0.3380595620609358	0.2191838852770911
-0.0992996498249124	0.33803600496818664	0.2192026504370154
-0.0952976488244121	0.33801225910249766	0.21922137632163347
-0.09129564782391192	0.33798834106341197	0.21924005832455812
-0.08729364682341167	0.33796426672635016	0.21925869208784937
-0.08329164582291138	0.33794005127036186	0.219277273491682
-0.07928964482241108	0.3379157092048893	0.21929579864439597
-0.07528764382191089	0.33789125439557094	0.21931426387292563
-0.07128564282141064	0.33786670008912006	0.2193326657135897
-0.06728364182091034	0.33784205893730496	0.21935100090323054
-0.06328164082041016	0.337817343020063	0.2193692663706926
-0.05927963981990986	0.33779256386777573	0.2193874592286258
-0.05527763881940967	0.3377677324827341	0.21940557676560493
-0.05127563781890948	0.33774285935982057	0.219423616438548
-0.04727363681840918	0.3377179545064336	0.21944157586543545
-0.04327163581790899	0.3376930274616828	0.21945945281830356
-0.03926963481740864	0.33766808731487696	0.21947724521651385
-0.03526763381690856	0.33764314272333057	0.21949495112028702
-0.03126563281640815	0.3376182019295136	0.21951256872448383
-0.027263631815907963	0.3375932727775641	0.21953009635263623
-0.023261630815407608	0.3375683627291898	0.21954753245120875
-0.01925962981490753	0.3375434788789767	0.21956487558408844
-0.01525762881440712	0.33751862796912724	0.21958212442729352
-0.011255627813906932	0.3374938164036485	0.21959927776388818
-0.007253626813406688	0.3374690502620087	0.21961633447910425
-0.0032516258129065	0.3374443353122808	0.21963329355565592
0.0007503751875937437	0.3374966137009182	0.21970158301678147
0.004752376188093932	0.3378886025727505	0.2197208718271347
0.008754377188594231	0.33829149325203195	0.2197418337972236
0.012756378189094475	0.33870544157390103	0.21976451136457417
0.01675837918959472	0.3391306014664577	0.21978894715673555
0.020760380190095018	0.3395671247424753	0.21981518395577196
0.024762381190595262	0.3400151608852988	0.2198432646610671
0.02876438219109556	0.34047485682904505	0.21987323225041552
0.032766383191595694	0.34094635673325246	0.21990512973940254
0.03676838419209599	0.341429801752138	0.21993900013906936
0.04077038519259624	0.3419253297986539	0.21997488641185858
0.04477238619309648	0.34243307530355255	0.22001283142585698
0.04877438719359678	0.3429531689696959	0.22005287790733324
0.052776388194097024	0.3434857375218717	0.2200950683915967
0.05677838919459732	0.34403090345240583	0.2201394451721939
0.06078039019509757	0.3445887847628841	0.2201860502484715
0.06478239119559775	0.3451594947023273	0.2202349252715352
0.068784392196098	0.34574314150219104	0.2202861114886491
0.07278639319659824	0.3463398281085867	0.22033964968611458
0.07678839419709854	0.34694965191215793	0.22039558013068566
0.08079039519759879	0.34757270447605937	0.2204539425095748
0.08479239619809908	0.34820907126253564	0.22051477586912066
0.08879439719859933	0.34885883135860524	0.2205781185521815
0.09279639819909963	0.34952205720139834	0.22064400813434415
0.09679839919959987	0.3501988143037189	0.22071248135902935
0.1008004002001	0.35088916098043016	0.22078357407158863
0.1048024012006003	0.3515931480762918	0.22085732115249537
0.10880440220110055	0.3523108186959	0.2209337564497469
0.11280640320160085	0.35304220793641194	0.22101291271057852
0.11680840420210109	0.3537873426237538	0.22109482151263335
0.12081040520260139	0.3545462410530405	0.22117951319470672
0.12481240620310163	0.35531891273395294	0.2212670167872093
0.12881440720360193	0.3561053581418391	0.22135735994249817
0.13281640820410207	0.3569055684753232	0.22145056886522568
0.1368184092046023	0.3577195254212195	0.22154666824286776
0.1408204102051026	0.35854720092756753	0.22164568117659844
0.14482241120560285	0.3593885569856058	0.2217476291126867
0.14882441220610315	0.3602435454215184	0.2218525317745879
0.1528264132066034	0.361112107698788	0.22196040709592021
0.1568284142071037	0.36199417473199075	0.22207127115450945
0.16083041520760394	0.36288966671287126	0.22218513810769872
0.16483241620810407	0.3637984929495244	0.22230202012911884
0.16883441720860437	0.3647205517195085	0.22242192734711783
0.17283641820910461	0.36565573013769814	0.2225448677850517
0.1768384192096049	0.3666039040396676	0.2226708473036395
0.18084042021010516	0.3675649378813827	0.22279986954559017
0.18484242121060546	0.3685386846559462	0.22293193588270097
0.1888444222111057	0.3695249858281195	0.22306704536563374
0.19284642321160594	0.37052367128730795	0.22320519467657002
0.19684842421210613	0.37153455931966445	0.22334637808494445
0.20085042521260638	0.37255745659992145	0.2234905874064527
0.20485242621310668	0.37359215820351793	0.22363781196552412
0.20885442721360692	0.374638447639543	0.22378803856144583
0.21285642821410722	0.3756960969049583	0.22394125143831653
0.21685842921460746	0.37676486656051467	0.2240974322590036
0.22086043021510748	0.377844505828707	0.22425656008326747
0.22486243121560778	0.3789347527140592	0.22441861135020416
0.22886443221610792	0.3800353341459575	0.2245835598651534
0.23286643321660822	0.3811459661441829	0.22475137679120655
0.23686843421710846	0.3822663540072221	0.22492203064542965
0.24087043521760876	0.3833961925233608	0.22509548729991494
0.244872436218109	0.3845351662044862	0.2252717099877521
0.24887443721860925	0.38568294954244886	0.2254506593139993
0.25287643821910955	0.3868392072877523	0.22563229327171966
0.2568784392196098	0.38800359475025886	0.22581656726312865
0.26088044022011	0.3891757581215209	0.22600343412588836
0.2648824412206102	0.3903553348182607	0.2261928441645623
0.2688844422211105	0.39154195384644686	0.2263847451872235
0.27288644322161076	0.39273523618533096	0.22657908254720682
0.276888444222111	0.39393479519072977	0.22677579918995608
0.2808904452226113	0.3951402370167649	0.2269748357049169
0.28489244622311155	0.3963511610551893	0.22717613038240045
0.28889444722361185	0.39756716039136686	0.22737961927532338
0.2928964482241121	0.3987878222758933	0.22758523626571353
0.2968984492246123	0.40001272861078785	0.22779291313586109
0.3009004502251125	0.40124145644911735	0.22800257964395604
0.30490245122561277	0.40247357850686266	0.22821416360406507
0.30890445222611307	0.40370866368577873	0.22842759097025803
0.3129064532266133	0.40494627760595653	0.22864278592469656
0.3169084542271136	0.4061859831467497	0.22885967096947207
0.32091045522761386	0.40742734099469186	0.22907816702197212
0.32491245622811415	0.4086699101970036	0.22929819351353775
0.3289144572286143	0.40991324871925555	0.22951966849116304
0.33291645822911453	0.4111569140057445	0.22974250872197907
0.33691845922961483	0.41240046354111987	0.22996662980024704
0.3409204602301151	0.41364345541179565	0.23019194625659073
0.3449224612306154	0.4148854488656844	0.2304183716691719
0.3489244622311156	0.4161260048687922	0.2306458187765252
0.3529264632316159	0.4173646866572351	0.23087419959174696
0.35692846423211616	0.41860106028325045	0.23110342551774213
0.3609304652326163	0.4198346951538054	0.23133340746322462
0.3649324662331166	0.42106516456043946	0.23156405595916088
0.36893446723361684	0.42229204619901245	0.23179528127536228
0.37293646823411714	0.42351492267807583	0.23202699353691356
0.3769384692346174	0.4247333820146315	0.23225910284014264
0.3809404702351177	0.4259470181161007	0.23249151936783688
0.3849424712356179	0.42715543124737987	0.2327241535034142
0.3889444722361182	0.42835822848192556	0.2329569159437636
0.39294647323661835	0.4295550241358765	0.23318971781048506
0.3969484742371186	0.43074544018429145	0.2334224707592576
0.4009504752376189	0.43192910665865586	0.2336550870870807
0.40495247623811914	0.43310566202488326	0.2338874798371461
0.40895447723861944	0.4342747535411169	0.23411956290110045
0.4129564782391197	0.4354360375947168	0.23435125111848334
0.41695847923962	0.4365891800178989	0.23458246037313035
0.4209604802401202	0.4377338563815697	0.2348131076863462
0.42496248124062036	0.43886975226698793	0.23504311130667252
0.42896448224112066	0.4399965635149613	0.23527239079607962
0.4329664832416209	0.44111399645236915	0.23550086711244017
0.4369684842421212	0.44222176809587904	0.23572846268814426
0.44097048524262145	0.443319606332811	0.23595510150474283
0.4449724862431215	0.4444072500791669	0.23618070916351455
0.44897448724362177	0.4454844494149304	0.23640521295187122
0.452976488244122	0.44655096569680486	0.23662854190552712
0.4569784892446223	0.4476065716486318	0.236850626866386
0.46098049024512244	0.448651051429792	0.23707140053609319
0.46498249124562274	0.44968420068196413	0.23729079752523982
0.468984492246123	0.45070582655466374	0.2375087543982012
0.4729864932466233	0.45171574771004896	0.23772520971361633
0.47698849424712353	0.4527137943075267	0.23794010406052649
0.4809904952476238	0.4536998079687464	0.23815338009020243
0.48499249624812407	0.4546736417236019	0.23836498254370378
0.4889944972486243	0.45563515993791504	0.23857485827522842
0.4929964982491245	0.4565842382234978	0.23878295627131513
0.49699849924962475	0.4575207633313293	0.2389892276659767
0.501000500250125	0.4584446330286081	0.239193625751858
0.5050025012506253	0.4593557559604631	0.23939610598750383
0.5090045022511256	0.46025405149712567	0.2395966260008508
0.5130065032516258	0.4611394495673823	0.23979514558905232
0.5170085042521261	0.4620118904791378	0.23999162671475496
0.5210105052526264	0.46287132472792414	0.24018603349895384
0.5250125062531266	0.46371771279419743	0.24037833221055788
0.5290145072536268	0.4645510249302662	0.2405684912528012
0.533016508254127	0.46537124093768784	0.24075648114663614
0.5370185092546274	0.46617834993596896	0.2409422745112582
0.5410205102551275	0.4669723501233935	0.2411258460419022
0.5450225112556278	0.467753248530793	0.24130717248506067
0.5490245122561281	0.46852106076905864	0.24148623261127197
0.5530265132566283	0.4692758107711793	0.24166300718562791
0.5570285142571285	0.47001753052956985	0.24183747893615207
0.5610305152576288	0.4707462598294379	0.24200963252019234
0.5650325162581291	0.4714620459789085	0.24217945448898584
0.5690345172586293	0.4721649435366106	0.24234693325053303
0.5730365182591296	0.47285501403739805	0.24251205903093123
0.5770385192596299	0.4735323257168551	0.24267482383431063
0.5810405202601301	0.4741969532352089	0.2428352214015091
0.5850425212606304	0.4748489774012446	0.242993247167626
0.5890445222611306	0.4754884848967856	0.24314889821858715
0.5930465232616309	0.47611556800228244	0.2433021732468503
0.5970485242621311	0.4767303243240136	0.24345307250638018
0.6010505252626314	0.47733285652337865	0.24360159776701035
0.6050525262631317	0.4779232720487356	0.24374775226831302
0.6090545272636319	0.4785016828702001	0.2438915406730914
0.6130565282641322	0.4790682052177991	0.24403296902059646
0.6170585292646324	0.4796229593233424	0.24417204467958234
0.6210605302651326	0.48016606916634613	0.2443087763012887
0.6250625312656328	0.4806976622243135	0.244443173772457
0.6290645322661331	0.4812178692276547	0.24457524816845647
0.6330665332666334	0.4817268239194971	0.24470501170661602
0.6370685342671336	0.48222466282061344	0.24483247769983982
0.6410705352676339	0.48271152499967046	0.24495766051057333
0.6450725362681342	0.48318755184897577	0.24508057550520557
0.6490745372686345	0.4836528868658761	0.2452012390089593
0.6530765382691348	0.4841076754399422	0.24531966826133964
0.6570785392696349	0.48455206464604783	0.24543588137219388
0.6610805402701352	0.48498620304343487	0.24554989727843468
0.6650825412706352	0.48541024048083553	0.24566173570148064
0.6690845422711355	0.4858243279077011	0.24577141710544864
0.6730865432716358	0.4862286171915747	0.2458789626561457
0.677088544272136	0.4866232609416239	0.2459843941808949
0.6810905452726363	0.487008412338336	0.24608773412922463
0.6850925462731365	0.4873842249693627	0.24618900553445403
0.6890945472736367	0.4877508526714884	0.24628823197619676
0.693096548274137	0.4881084493786836	0.24638543754380693
0.6970985492746372	0.48845716897618924	0.24648064680078466
0.7011005502751375	0.4887971651605747	0.24657388475015687
0.7051025512756378	0.4891285913056924	0.24666517680084915
0.7091045522761381	0.48945160033445106	0.2467545487350552
0.7131065532766383	0.48976634459631485	0.24684202667660923
0.7171085542771386	0.4900729757504328	0.24692763706037857
0.7211105552776388	0.4903716446542915	0.24701140660265988
0.725112556278139	0.49066250125778377	0.2470933622725989
0.7291145572786393	0.49094569450257075	0.24717353126461958
0.7331165582791396	0.49122137222662393	0.24725194097186348
0.7371185592796399	0.491489681073813	0.24732861896063763
0.7411205602801401	0.4917507664084188	0.2474035929458572
0.7451225612806404	0.49200477223443045	0.2474768907674832
0.7491245622811407	0.49225184111949977	0.24754854036793816
0.7531265632816407	0.4924921141234096	0.2476185697704928
0.757128564282141	0.49272573073092146	0.24768700705861435
0.7611305652826413	0.49295282878886154	0.24775388035625792
0.7651325662831416	0.493173544447304	0.2478192178090903
0.7691345672836418	0.49338801210471245	0.24788304756663315
0.7731365682841421	0.4935963643568975	0.24794539776530478
0.7771385692846424	0.49379873194965035	0.2480062965123524
0.7811405702851426	0.49399524373491366	0.24806577187064885
0.7851425712856428	0.4941860266303497	0.24812385184434407
0.7891445722861431	0.49437120558216835	0.24818056436535077
0.7931465732866434	0.49455090353108083	0.2482359372806468
0.7971485742871436	0.4947252413812411	0.2482899983403732
0.8011505752876439	0.4948943379720457	0.24834277518671558
0.8051525762881442	0.4950583100526587	0.24839429534354399
0.8091545772886444	0.495217272259136	0.2484445862067964
0.8131565782891447	0.4953713370940192	0.2484936750355836
0.817158579289645	0.495520614908279	0.2485415889439997
0.8211605802901452	0.4956652138854843	0.248588354893619
0.8251625812906453	0.4958052400280779	0.2486339996866572
0.8291645822911456	0.49594079714564654	0.2486785499597826
0.833166583291646	0.49607198684506576	0.2487220321785557
0.8371685842921461	0.496198908522415	0.24876447263247756
0.8411705852926464	0.4963216593565515	0.248805897430634
0.8451725862931467	0.4964403343042396	0.2488463324979129
0.8491745872936469	0.49655502609673224	0.24888580357177473
0.8531765882941471	0.496665825237707	0.24892433619956691
0.8571785892946474	0.49677282000245887	0.24896195573635607
0.8611805902951477	0.49687609643825686	0.2489986873432658
0.8651825912956479	0.4969757383657744	0.24903455598630156
0.8691845922961482	0.4970718273815034	0.24906958643564647
0.8731865932966485	0.4971644428610701	0.24910380326541304
0.8771885942971488	0.4972536619633685	0.2491372308538313
0.881190595297649	0.49733955963543064	0.24916989338386344
0.8851925962981492	0.4974222086179598	0.24920181484422552
0.8891945972986492	0.49750167945144963	0.24923301903080133
0.8931965982991494	0.4975780404828191	0.24926352954843628
0.8971985992996497	0.4976513578724928	0.2492933698130975
0.90120060030015	0.49772169560186136	0.24932256305438244
0.9052026013006503	0.4977891154810561	0.24935113231836745
0.9092046023011505	0.49785367715697615	0.249379100470779
0.9132066033016508	0.49791543812151146	0.24940649020047795
0.917208604302151	0.49797445371989757	0.24943332402324328
0.9212106053026512	0.49803077715915445	0.2494596242858433
0.9252126063031515	0.4980844595165515	0.24948541317038267
0.9292146073036518	0.49813554974804874	0.24951071269891362
0.9332166083041521	0.49818409469666486	0.2495355447383012
0.9372186093046523	0.49823013910072556	0.24955993100533183
0.9412206103051526	0.4982737256019471	0.24958389307205478
0.9452226113056529	0.4983148947533095	0.24960745237134602
0.949224612306153	0.4983536850266789	0.24963063020268333
0.9532266133066533	0.4983901328201397	0.24965344773813034
0.9572286143071536	0.49842427246499493	0.24967592602851088
0.9612306153076539	0.49845613623240115	0.2496980860097718
0.965232616308154	0.49848575433959935	0.24971994850952287
0.9692346173086543	0.4985131549557076	0.2497415342537485
0.9732366183091546	0.4985383642070463	0.24976286387367994
0.9772386193096548	0.4985614061819568	0.24978395791282293
0.981240620310155	0.49858230293509137	0.24980483683413465
0.9852426213106553	0.49860107449113733	0.24982552102733982
0.9892446223111556	0.49861773884795185	0.24984603081638201
0.9932466233116558	0.49863231197907804	0.24986638646700504
0.9972486243121561	0.4986448078356147	0.24988660819445485


==> input/lwr11_relaxation_3.dat <==
-0.9997498749374687	0.2500000000000001	0.2499999999999998
-0.9957478739369684	0.2500000000000001	0.2499999999999998
-0.9917458729364682	0.2500000000000001	0.2499999999999998
-0.9877438719359679	0.2500000000000001	0.2499999999999998
-0.9837418709354677	0.2500000000000001	0.2499999999999998
-0.9797398699349674	0.2500000000000001	0.2499999999999998
-0.9757378689344672	0.2500000000000001	0.2499999999999998
-0.9717358679339669	0.2500000000000001	0.2499999999999998
-0.9677338669334666	0.2500000000000001	0.2499999999999998
-0.9637318659329664	0.2500000000000001	0.2499999999999998
-0.9597298649324661	0.2500000000000001	0.2499999999999998
-0.955727863931966	0.2500000000000001	0.2499999999999998
-0.9517258629314657	0.25000000000000017	0.2499999999999998
-0.9477238619309655	0.2500000000000002	0.24999999999999992
-0.9437218609304652	0.2500000000000004	0.2499999999999997
-0.9397198599299649	0.2500000000000006	0.24999999999999964
-0.9357178589294647	0.25000000000000105	0.24999999999999944
-0.9317158579289644	0.25000000000000155	0.24999999999999936
-0.9277138569284642	0.25000000000000233	0.24999999999999906
-0.9237118559279639	0.25000000000000333	0.24999999999999864
-0.9197098549274637	0.25000000000000483	0.24999999999999822
-0.9157078539269634	0.2500000000000069	0.24999999999999747
-0.9117058529264631	0.2500000000000098	0.2499999999999967
-0.9077038519259629	0.2500000000000138	0.24999999999999534
-0.9037018509254626	0.25000000000001943	0.2499999999999937
-0.8996998499249624	0.25000000000002737	0.24999999999999084
-0.8956978489244621	0.25000000000003814	0.2499999999999876
-0.8916958479239621	0.25000000000005307	0.24999999999998293
-0.8876938469234616	0.2500000000000737	0.24999999999997666
-0.8836918459229615	0.25000000000010214	0.2499999999999677
-0.8796898449224613	0.2500000000001414	0.2499999999999556
-0.875687843921961	0.2500000000001953	0.2499999999999387
-0.8716858429214607	0.2500000000002695	0.24999999999991585
-0.8676838419209605	0.25000000000037187	0.24999999999988431
-0.8636818409204603	0.2500000000005125	0.24999999999984063
-0.85967983991996	0.2500000000007059	0.249999999999781
-0.8556778389194597	0.25000000000097167	0.2499999999996991
-0.8516758379189595	0.2500000000013366	0.24999999999958672
-0.8476738369184592	0.25000000000183764	0.2499999999994328
-0.8436718359179589	0.25000000000252526	0.24999999999922182
-0.8396698349174587	0.2500000000034683	0.2499999999989326
-0.8356678339169585	0.25000000000476136	0.24999999999853686
-0.8316658329164582	0.2500000000065332	0.24999999999799488
-0.8276638319159579	0.2500000000089606	0.2499999999972539
-0.8236618309154577	0.2500000000122846	0.24999999999624015
-0.8196598299149574	0.25000000001683464	0.24999999999485378
-0.8156578289144572	0.2500000000230605	0.24999999999295922
-0.811655827913957	0.25000000003157635	0.2499999999903704
-0.8076538269134568	0.25000000004322054	0.24999999998683442
-0.8036518259129565	0.2500000000591369	0.24999999998200592
-0.7996498249124562	0.2500000000808857	0.24999999997541453
-0.795647823911956	0.2500000001105949	0.24999999996641897
-0.7916458229114557	0.2500000001511658	0.24999999995414598
-0.7876438219109554	0.25000000020655316	0.2499999999374057
-0.7836418209104552	0.2500000002821463	0.24999999991457791
-0.779639819909955	0.2500000003852885	0.24999999988345664
-0.7756378189094547	0.2500000005259824	0.24999999984103852
-0.7716358179089544	0.2500000007178509	0.24999999978323592
-0.7676338169084542	0.2500000009794438	0.24999999970448647
-0.7636318159079539	0.2500000013360143	0.24999999959722158
-0.7596298149074536	0.2500000018219362	0.24999999945114484
-0.7556278139069534	0.25000000248398946	0.2499999992522517
-0.7516258129064533	0.2500000033858266	0.2499999989814947
-0.747623811905953	0.25000000461404603	0.2499999986129737
-0.7436218109054527	0.2500000062864444	0.24999999811147317
-0.7396198099049524	0.25000000856323396	0.24999999742911896
-0.7356178089044522	0.25000001166228447	0.24999999650083482
-0.7316158079039519	0.25000001587983467	0.24999999523817235
-0.7276138069034517	0.25000002161863066	0.24999999352092894
-0.7236118059029515	0.25000002942615135	0.24999999118576652
-0.7196098049024512	0.25000004004653664	0.24999998801075018
-0.7156078039019509	0.2500000544911169	0.24999998369436038
-0.7116058029014506	0.25000007413420583	0.24999997782698719
-0.7076038019009504	0.2500001008431938	0.24999996985223122
-0.7036018009004501	0.2500001371552085	0.24999995901436117
-0.6995997998999499	0.2500001865169999	0.24999994428698333
-0.6955977988994497	0.2500002536106484	0.24999992427620837
-0.6915957978989494	0.25000034479577754	0.24999989708920856
-0.6875937968984492	0.25000046870990056	0.24999986015579911
-0.6835917958979488	0.2500006370834007	0.24999980998627666
-0.6795897948974488	0.25000086584580705	0.24999974184274976
-0.6755877938969483	0.2500011766273832	0.2499996492930936
-0.6715857928964482	0.2500015987971494	0.24999952360563688
-0.667583791895948	0.2500021722287695	0.24999935292777134
-0.6635817908954478	0.25000295105394627	0.2499991211714253
-0.6595797898949474	0.2500040087554154	0.2499988065009135
-0.6555777888944472	0.2500054450768826	0.24999837928149654
-0.6515757878939469	0.2500073953968374	0.2499977992966507
-0.6475737868934467	0.2500100434426578	0.24999701197390253
-0.6435717858929464	0.25001363853161224	0.24999594326695154
-0.6395697848924462	0.25001851894412025	0.2499944927173512
-0.635567783891946	0.2500251435989056	0.24999252405118055
-0.6315657828914457	0.2500341349581784	0.24998985244028216
-0.6275637818909454	0.25004633710708196	0.2499862272546139
-0.6235617808904452	0.2500628943064564	0.24998130872731703
-0.6195597798899449	0.25008535711258834	0.24997463641607046
-0.6155577788894446	0.25011582551291056	0.24996558663503912
-0.6115557778889444	0.25015714157702784	0.2499533151073051
-0.6075537768884443	0.25021314799698985	0.2499366799023993
-0.603551775887944	0.25028903366866556	0.24991413824064448
-0.5995497748874437	0.25039179308473375	0.24988360896050957
-0.5955477738869435	0.25053083238565427	0.24984229042976955
-0.5915457728864432	0.25071876041427055	0.24978642167259218
-0.5875437718859429	0.250972405781147	0.24971097303829637
-0.5835417708854428	0.25131409632786395	0.24960925299169973
-0.5795397698849425	0.25177321739055275	0.24947242170133951
-0.5755377688844422	0.2523880162469045	0.249288913790643
-0.5715357678839419	0.2532075209153938	0.24904379797226306
-0.5675337668834417	0.2542932633901131	0.2487181491498203
-0.5635317658829414	0.2557202107121968	0.24828858964052172
-0.5595297648824411	0.25757590315736245	0.24772727831130753
-0.5555277638819409	0.2599563393182187	0.24700278210737686
-0.5515257628814407	0.26295684965933275	0.2460824061791007
-0.5475237618809404	0.26665651780237953	0.24493656582252724
-0.5435217608804401	0.27109628898946303	0.24354544825663535
-0.5395197598799399	0.27625417898572135	0.24190731844671
-0.5355177588794396	0.28202529538545246	0.2400463965230764
-0.5315157578789393	0.28821714144448024	0.23801689854970776
-0.5275137568784393	0.2945682334444784	0.23589983653193095
-0.523511755877939	0.3007890356075949	0.2337915185233018
-0.5195097548774387	0.3066128420804739	0.23178668193993204
-0.5155077538769384	0.3118385726667766	0.22996221111496304
-0.5115057528764382	0.31635205808648087	0.22836703629935745
-0.5075037518759379	0.32012354935838805	0.22702039092857304
-0.5035017508754376	0.3231888096466573	0.22591678122096057
-0.4994997498749376	0.32562433239930544	0.2250341297897134
-0.4954977488744372	0.3275248568388241	0.2243418831246672
-0.491495747873937	0.3289870441684966	0.22380728599706531
-0.4874937468734366	0.33009971816399986	0.22339937194340295
-0.4834917458729366	0.33093931630127027	0.223091003949946
-0.4794897448724362	0.3315687779056108	0.22285956081289018
-0.475487743871936	0.3320383579506549	0.22268682484435234
-0.4714857428714357	0.3323873146835253	0.2225584780049544
-0.46748374187093555	0.33264583629994826	0.22246346222945004
-0.46348174087043514	0.3328368724275077	0.22239334461881397
-0.45947973986993496	0.33297772485188254	0.2223417532498132
-0.45547773886943466	0.3330813580239506	0.22230390584307422
-0.45147573786893447	0.33315744292027305	0.22227623091823834
-0.4474737368684341	0.333213169939175	0.2222560709617461
-0.44347173586793404	0.33325387213622704	0.22224145388276584
-0.4394697348674336	0.3332834978285126	0.2222309191879109
-0.43546773386693344	0.3333049661754627	0.22222338691913263
-0.4314657328664331	0.33332043320709936	0.22221805945002387
-0.427463731865933	0.33333149004117735	0.22221434823438943
-0.4234617308654326	0.33333931013556195	0.2222118193462085
-0.4194597298649324	0.3333447584422971	0.22221015308729095
-0.41545772886443216	0.3333484721919234	0.22220911408125987
-0.411455727863932	0.3333509206118286	0.22220852915995737
-0.40745372686343156	0.33335244903415145	0.2222082710273329
-0.4034517258629314	0.3333533114532551	0.2222082461998112
-0.39944972486243113	0.3333536945462272	0.22220838610827695
-0.39544772386193094	0.3333537353887248	0.222208640535389
-0.39144572286143053	0.3333535345175115	0.22220897277675652
-0.3874437218609305	0.33335316555998207	0.2222093560740138
-0.38344172086043027	0.333352682331769	0.22220977098598851
-0.37943971985992997	0.33335212406744	0.22221020345158815
-0.37543771885942967	0.33335151927487583	0.2222106433626305
-0.3714357178589295	0.3333508885751271	0.22221108351256197
-0.36743371685842924	0.333350246794522	0.22221151882221052
-0.36343171585792894	0.33334960450568674	0.22221194576969916
-0.35942971485742875	0.33334896916244916	0.2222123619708053
-0.35542771385692845	0.3333483459354739	0.22221276587016878
-0.3514257128564282	0.33334773832738	0.2222131565141728
-0.3474237118559279	0.3333471486253812	0.22221353338398886
-0.3434217108554277	0.3333465782342157	0.2222138962729443
-0.3394197098549274	0.3333460279208905	0.22221424519652733
-0.3354177088544272	0.3333454979944623	0.2222145803264327
-0.331415707853927	0.33334498843797356	0.22221490194230042
-0.3274137068534267	0.33334449900515617	0.22221521039648062
-0.3234117058529264	0.33334402929119406	0.2222155060883811
-0.31940970485242615	0.3333435787843932	0.22221578944586015
-0.31540770385192596	0.33334314690380445	0.22221606091180185
-0.31140570285142566	0.33334273302651435	0.2222163209344905
-0.30740370185092536	0.3333423365073439	0.2222165699607787
-0.3034017008504252	0.33334195669297045	0.22221680843129663
-0.2993996998499249	0.33334159293195914	0.2222170367771582
-0.29539769884942463	0.33334124458179676	0.22221725541775614
-0.29139569784892433	0.33334091101373364	0.2222174647593509
-0.2873936968484242	0.3333405916160263	0.22221766519423497
-0.2833916958479239	0.3333402857960164	0.2222178571003101
-0.2793896948474236	0.3333399929813664	0.22221804084096014
-0.27538769384692346	0.33333971262068834	0.2222182167651348
-0.2713856928464233	0.3333394441837373	0.22221838520758
-0.2673836918459229	0.3333391871612976	0.22221854648916559
-0.26338169084542273	0.3333389410648536	0.2222187009172828
-0.25937968984492243	0.3333387054261137	0.22221884878628098
-0.25537768884442225	0.3333384797964368	0.22221899037792917
-0.2513756878439219	0.3333382637461965	0.22221912596189058
-0.2473736868434217	0.3333380568641103	0.22221925579619614
-0.2433716858429214	0.33333785875655136	0.22221938012771628
-0.23936968484242122	0.33333766904685685	0.22221949919262432
-0.23536768384192086	0.3333374873746421	0.2222196132168465
-0.23136568284142078	0.3333373133951265	0.22221972241649993
-0.22736368184092037	0.33333714677847714	0.22221982699831505
-0.22336168084042018	0.3333369872091713	0.22221992716004274
-0.21935967983991983	0.33333683438538025	0.22222002309084646
-0.21535767883941975	0.3333366880183766	0.222220114971676
-0.21135567783891934	0.3333365478319638	0.22222020297563025
-0.20735367683841915	0.3333364135619276	0.22222028726829998
-0.2033516758379189	0.33333628495551215	0.22222036800809888
-0.19934967483741872	0.333336161770917	0.2222204453465791
-0.1953476738369183	0.33333604377681575	0.22222051942873225
-0.19134567283641812	0.3333359307518956	0.22222059039328002
-0.18734367183591788	0.3333358224844177	0.2222206583729478
-0.1833416708354177	0.3333357187717959	0.22222072349472918
-0.17933966983491728	0.3333356194201948	0.2222207858801374
-0.1753376688344172	0.33333552424414553	0.22222084564544625
-0.17133566783391685	0.3333354330661786	0.2222209029019198
-0.16733366683341672	0.33333534571647255	0.2222209577560313
-0.16333166583291642	0.33333526203251945	0.222221010309674
-0.15932966483241623	0.3333351818588044	0.2222210606603606
-0.15532766383191599	0.3333351050464993	0.22222110890141542
-0.15132566283141569	0.333335031453171	0.22222115512215648
-0.1473236618309155	0.3333349609425012	0.22222119940807122
-0.1433216608304152	0.33333489338402056	0.22222124184098302
-0.13931965982991495	0.3333348286528532	0.22222128249921028
-0.13531765882941466	0.33333476662947265	0.22222132145771997
-0.13131565782891447	0.3333347071994697	0.22222135878827282
-0.12731365682841417	0.33333465025333	0.22222139455956202
-0.12331165582791392	0.3333345956862199	0.2222214288373475
-0.11930965482741374	0.3333345433977855	0.22222146168458212
-0.11530765382691344	0.33333449329195664	0.22222149316153375
-0.11130565282641314	0.33333444527676187	0.22222152332590125
-0.1073036518259129	0.33333439926415104	0.22222155223292614
-0.1033016508254127	0.3333343551698256	0.22222157993549796
-0.0992996498249124	0.33333431291307636	0.2222216064842563
-0.0952976488244121	0.3333342724166283	0.22222163192768815
-0.09129564782391192	0.33333423360649306	0.22222165631221988
-0.08729364682341167	0.33333419641182616	0.2222216796823067
-0.08329164582291138	0.33333416076479244	0.2222217020805174
-0.07928964482241108	0.33333412660043615	0.22222172354761485
-0.07528764382191089	0.333334093856557	0.22222174412263515
-0.07128564282141064	0.33333406247359176	0.22222176384295955
-0.06728364182091034	0.33333403239450116	0.22222178274438778
-0.06328164082041016	0.33333400356466114	0.22222180086120355
-0.05927963981990986	0.3333339759317598	0.22222181822624198
-0.05527763881940967	0.33333394944569783	0.2222218348709495
-0.05127563781890948	0.33333392405849394	0.22222185082544454
-0.04727363681840918	0.33333389972419436	0.22222186611857367
-0.04327163581790899	0.33333387639878564	0.22222188077796656
-0.03926963481740864	0.33333385404011234	0.22222189483008714
-0.03526763381690856	0.33333383260779714	0.22222190830028438
-0.03126563281640815	0.3333338120631652	0.22222192121283812
-0.027263631815907963	0.33333379236917143	0.22222193359100725
-0.023261630815407608	0.3333337734903312	0.22222194545707072
-0.01925962981490753	0.33333375539265364	0.22222195683237045
-0.01525762881440712	0.33333373804357813	0.22222196773735112
-0.011255627813906932	0.33333372141191336	0.22222197819159792
-0.007253626813406688	0.3333337054677795	0.2222219882138738
-0.0032516258129065	0.3333336901825517	0.2222219978221532
0.0007503751875937437	0.33333373460463767	0.22222204738037193
0.004752376188093932	0.3333340859810114	0.22222207363210572
0.008754377188594231	0.3333345384423703	0.22222211292793836
0.012756378189094475	0.3333351147440704	0.22222216871298173
0.01675837918959472	0.3333358421785199	0.2222222451778431
0.020760380190095018	0.3333367534124143	0.22222234740339183
0.024762381190595262	0.3333378874701566	0.2222224815316793
0.02876438219109556	0.3333392908879562	0.22222265496748578
0.032766383191595694	0.3333410190670764	0.22222287661571216
0.03676838419209599	0.33334313785930253	0.2222231571606833
0.04077038519259624	0.3333457254230335	0.2222235093944179
0.04477238619309648	0.33334887439455885	0.22222394860206277
0.04877438719359678	0.33335269442620175	0.22222449301400712
0.052776388194097024	0.3333573151512252	0.22222516433572034
0.05677838919459732	0.3333628896448734	0.22222598836810648
0.06078039019509757	0.3333695984618221	0.2222269957331965
0.06478239119559775	0.33337765434285976	0.222228222722317
0.068784392196098	0.33338730769800184	0.22222971228654226
0.07278639319659824	0.3333988529897217	0.22223151519227916
0.07678839419709854	0.3334126361587926	0.22223369136831522
0.08079039519759879	0.33342906325665345	0.22223631147460407
0.08479239619809908	0.33344861047249597	0.22223945872753936
0.08879439719859933	0.33347183577068523	0.22224323102149646
0.09279639819909963	0.3334993923848862	0.2222477433920577
0.09679839919959987	0.33353204444955253	0.22225313087258233
0.1008004002001	0.3335706850872895	0.22225955180265095
0.1048024012006003	0.3336163573119446	0.22226719165436282
0.10880440220110055	0.33367027815175215	0.222276267450398
0.11280640320160085	0.333733866443762	0.22228703285602794
0.11680840420210109	0.3338087747989099	0.2222997840355805
0.12081040520260139	0.3338969262844841	0.22231486637182912
0.12481240620310163	0.33400055641451276	0.22233268215376586
0.12881440720360193	0.3341222610744389	0.2223536993433337
0.13281640820410207	0.33426505102830667	0.2223784615336669
0.1368184092046023	0.33443241365608434	0.22240759920852785
0.1408204102051026	0.33462838253411736	0.22244184240252093
0.14482241120560285	0.334857615387509	0.2224820348412189
0.14882441220610315	0.3351254807889196	0.22252914960546386
0.1528264132066034	0.33543815372723695	0.2225843063094728
0.1568284142071037	0.3358027197879117	0.22264878970143434
0.16083041520760394	0.33622728713240935	0.2227240694798623
0.16483241620810407	0.336721104686362	0.22281182095946747
0.16883441720860437	0.3372946838855234	0.2229139460058047
0.17283641820910461	0.33795991992025715	0.2230325933768628
0.1768384192096049	0.3387302065965373	0.2231701772510311
0.18084042021010516	0.3396205366358244	0.22332939227618245
0.18484242121060546	0.34064757643254895	0.22351322294172532
0.1888444222111057	0.34182970098817383	0.22372494446343585
0.19284642321160594	0.3431869710376923	0.2239681117069217
0.19684842421210613	0.34474103049673455	0.2242465320141021
0.20085042521260638	0.3465148986848862	0.22456421722991682
0.20485242621310668	0.34853262896232523	0.22492530989239998
0.20885442721360692	0.3508188043791039	0.22533397864004936
0.21285642821410722	0.35339784290758747	0.225794278647224
0.21685842921460746	0.35629309128192627	0.22630997459124574
0.22086043021510748	0.35952569894886965	0.2268843265373551
0.22486243121560778	0.3631132834234934	0.22751984335874015
0.22886443221610792	0.3670684259419662	0.22821801384478213
0.23286643321660822	0.3713970707649435	0.22897903212080228
0.23686843421710846	0.3760969397368604	0.22980154060592964
0.24087043521760876	0.3811561101118207	0.2306824192153827
0.244872436218109	0.3865519301740678	0.23161665227655015
0.24887443721860925	0.3922504544626775	0.2325973030574111
0.25287643821910955	0.39820655998468546	0.2336156187480736
0.2568784392196098	0.40436485204357175	0.23466127605641823
0.26088044022011	0.4106613853515365	0.23572276057001568
0.2648824412206102	0.4170261234050183	0.2367878544484629
0.2688844422211105	0.42338595457301986	0.23784419054884995
0.27288644322161076	0.4296679984478021	0.23887982044591988
0.276888444222111	0.43580288989720245	0.23988374154058892
0.2808904452226113	0.44172773186879555	0.24084633512179027
0.28489244622311155	0.4473884604549798	0.24175968123832423
0.28889444722361185	0.45274145464841886	0.242617734287602
0.2928964482241121	0.4577543287324933	0.24341636147642867
0.2968984492246123	0.4624059460756512	0.24415326140864363
0.3009004502251125	0.4666857722276507	0.24482778994610055
0.30490245122561277	0.4705927333704782	0.24544072463601088
0.30890445222611307	0.4741337623189163	0.24599399813240297
0.3129064532266133	0.4773222037466134	0.2464904266422992
0.3169084542271136	0.48017622188816833	0.24693345317207302
0.32091045522761386	0.4827173168998261	0.24732691869164605
0.32491245622811415	0.4849690180904057	0.2476748682994918
0.3289144572286143	0.48695578862481154	0.24798139462221383
0.33291645822911453	0.48870214979298077	0.24825051719621835
0.33691845922961483	0.490232014229246	0.24848609437188912
0.3409204602301151	0.49156820591549083	0.24869176312855915
0.3449224612306154	0.49273213906299185	0.24887090182045624
0.3489244622311156	0.49374362649378095	0.24902661103168947
0.3529264632316159	0.49462078948823274	0.2491617081877288
0.35692846423211616	0.4953800440450421	0.24927873219042113
0.3609304652326163	0.49603614222891196	0.2493799550024422
0.3649324662331166	0.4966022511580968	0.24946739773601903
0.36893446723361684	0.49709005583750904	0.2495428493618895
0.37293646823411714	0.4975098752750944	0.2496078866317071
0.3769384692346174	0.497870784050353	0.24966389419825383
0.3809404702351177	0.4981807337304231	0.24971208422878385
0.3849424712356179	0.4984466702904562	0.2497535150474442
0.3889444722361182	0.49867464505127806	0.24978910852427025
0.39294647323661835	0.4988699176651714	0.24981966606177008
0.3969484742371186	0.4990370504245648	0.2498458831256095
0.4009504752376189	0.49917999369643773	0.24986836233198384
0.40495247623811914	0.4993021626469074	0.24988762514805998
0.40895447723861944	0.4994065056566351	0.24990412228912998
0.4129564782391197	0.49949556497114755	0.24991824291134412
0.41695847923962	0.4995715302066589	0.2499303227056005
0.4209604802401202	0.4996362853612424	0.24994065099898558
0.42496248124062036	0.4996914499782154	0.24994947696706188
0.42896448224112066	0.4997384150844388	0.24995701505474283
0.4329664832416209	0.4997783744890093	0.24996344969650636
0.4369684842421212	0.49981235198333407	0.24996893941902565
0.44097048524262145	0.49984122493590594	0.24997362040144358
0.4449724862431215	0.4998657447269945	0.2499776095608051
0.44897448724362177	0.49988655442178737	0.24998100722283795
0.452976488244122	0.4999042040363683	0.24998389943142602
0.4569784892446223	0.49991916370998224	0.2499863599438409
0.46098049024512244	0.49993183505959066	0.24998845195309866
0.46498249124562274	0.4999425609588641	0.2499902295736816
0.468984492246123	0.4999516339533999	0.24999173912229655
0.4729864932466233	0.4999593034969219	0.24999302022127723
0.47698849424712353	0.49996578216928594	0.2499941067486599
0.4809904952476238	0.49997125101602385	0.24999502765580753
0.48499249624812407	0.49997586413063105	0.2499958076706961
0.4889944972486243	0.4999797525846015	0.2499964679025622
0.4929964982491245	0.4999830277960504	0.2499970263615026
0.49699849924962475	0.4999857844154489	0.24999749840478339
0.501000500250125	0.4999881027962656	0.2499978971200226
0.5050025012506253	0.49999005110901634	0.24999823365402393
0.5090045022511256	0.49999168714915027	0.24999851749484278
0.5130065032516258	0.4999930598822223	0.24999875671362096
0.5170085042521261	0.49999421076375805	0.2499989581718332
0.5210105052526264	0.49999517486600015	0.2499991276988056
0.5250125062531266	0.4999959818392158	0.2499992702436947
0.5290145072536268	0.49999665673135657	0.249999390005536
0.533016508254127	0.4999972206865078	0.24999949054447024
0.5370185092546274	0.49999769153967455	0.24999957487681687
0.5410205102551275	0.49999808432296167	0.24999964555630022
0.5450225112556278	0.49999841169606346	0.24999970474340155
0.5490245122561281	0.49999868431213285	0.24999975426454174
0.5530265132566283	0.49999891112851524	0.24999979566255157
0.5570285142571285	0.49999909967047124	0.24999983023969105
0.5610305152576288	0.49999925625483693	0.2499998590942872
0.5650325162581291	0.4999993861795707	0.24999988315192256
0.5690345172586293	0.49999949388426623	0.24999990319196463
0.5730365182591296	0.4999995830859776	0.2499999198701147
0.5770385192596299	0.49999965689406217	0.2499999337375646
0.5810405202601301	0.4999997179072055	0.2499999452572551
0.5850425212606304	0.4999997682953265	0.24999995481766535
0.5890445222611306	0.49999980986866266	0.24999996274450284
0.5930465232616309	0.49999984413599163	0.2499999693105995
0.5970485242621311	0.4999998723536563	0.24999997474428906
0.6010505252626314	0.4999998955668108	0.24999997923648803
0.6050525262631317	0.4999999146440899	0.24999998294667825
0.6090545272636319	0.4999999303067257	0.2499999860079578
0.6130565282641322	0.4999999431529771	0.2499999885312993
0.6170585292646324	0.4999999536786103	0.24999999060913836
0.6210605302651326	0.4999999622940494	0.24999999231839573
0.6250625312656328	0.49999996933872753	0.24999999372301754
0.6290645322661331	0.4999999750930834	0.24999999487611158
0.6330665332666334	0.4999999797885783	0.24999999582173973
0.6370685342671336	0.4999999836160544	0.24999999659642136
0.6410705352676339	0.4999999867327002	0.24999999723039423
0.6450725362681342	0.4999999892678506	0.24999999774866805
0.6490745372686345	0.49999999132781064	0.24999999817190835
0.6530765382691348	0.4999999929998644	0.24999999851717156
0.6570785392696349	0.4999999943556018	0.24999999879852186
0.6610805402701352	0.4999999954536782	0.24999999902754255
0.6650825412706352	0.4999999963420989	0.24999999921376426
0.6690845422711355	0.49999999706011106	0.24999999936501993
0.6730865432716358	0.49999999763976627	0.24999999948773996
0.677088544272136	0.49999999810721096	0.24999999958719818
0.6810905452726363	0.4999999984837508	0.24999999966771458
0.6850925462731365	0.49999999878672813	0.24999999973282397
0.6890945472736367	0.4999999990302429	0.24999999978541557
0.693096548274137	0.4999999992257464	0.24999999982784815
0.6970985492746372	0.49999999938252837	0.24999999986204563
0.7011005502751375	0.49999999950811624	0.24999999988957491
0.7051025512756378	0.49999999960860264	0.24999999991171104
0.7091045522761381	0.4999999996889134	0.24999999992949015
0.7131065532766383	0.4999999997530261	0.24999999994375324
0.7171085542771386	0.4999999998041492	0.24999999995518282
0.7211105552776388	0.49999999984486754	0.249999999964331
0.725112556278139	0.4999999998772615	0.24999999997164452
0.7291145572786393	0.4999999999030029	0.24999999997748498
0.7331165582791396	0.49999999992343436	0.24999999998214292
0.7371185592796399	0.49999999993963223	0.24999999998585398
0.7411205602801401	0.49999999995245875	0.24999999998880695
0.7451225612806404	0.4999999999626037	0.24999999999115374
0.7491245622811407	0.4999999999706182	0.24999999999301684
0.7531265632816407	0.49999999997694217	0.24999999999449407
0.757128564282141	0.4999999999819264	0.2499999999956641
0.7611305652826413	0.49999999998584993	0.2499999999965894
0.7651325662831416	0.49999999998893485	0.24999999999732053
0.7691345672836418	0.49999999999135764	0.2499999999978973
0.7731365682841421	0.4999999999932579	0.24999999999835212
0.7771385692846424	0.49999999999474665	0.24999999999870987
0.7811405702851426	0.4999999999959117	0.2499999999989912
0.7851425712856428	0.49999999999682215	0.2499999999992124
0.7891445722861431	0.49999999999753286	0.24999999999938563
0.7931465732866434	0.49999999999808703	0.24999999999952124
0.7971485742871436	0.4999999999985185	0.2499999999996275
0.8011505752876439	0.4999999999988542	0.24999999999971045
0.8051525762881442	0.49999999999911493	0.24999999999977535
0.8091545772886444	0.49999999999931716	0.24999999999982583
0.8131565782891447	0.4999999999994739	0.2499999999998651
0.817158579289645	0.49999999999959516	0.2499999999998957
0.8211605802901452	0.49999999999968897	0.24999999999991948
0.8251625812906453	0.4999999999997614	0.24999999999993788
0.8291645822911456	0.4999999999998172	0.24999999999995198
0.833166583291646	0.4999999999998602	0.2499999999999631
0.8371685842921461	0.49999999999989325	0.24999999999997177
0.8411705852926464	0.4999999999999187	0.2499999999999782
0.8451725862931467	0.49999999999993816	0.24999999999998318
0.8491745872936469	0.49999999999995315	0.24999999999998704
0.8531765882941471	0.4999999999999646	0.24999999999999026
0.8571785892946474	0.49999999999997335	0.24999999999999256
0.8611805902951477	0.49999999999998	0.24999999999999428
0.8651825912956479	0.49999999999998507	0.2499999999999957
0.8691845922961482	0.49999999999998884	0.24999999999999664
0.8731865932966485	0.4999999999999918	0.24999999999999747
0.8771885942971488	0.49999999999999395	0.24999999999999814
0.881190595297649	0.4999999999999956	0.24999999999999858
0.8851925962981492	0.49999999999999684	0.24999999999999895
0.8891945972986492	0.49999999999999767	0.24999999999999914
0.8931965982991494	0.49999999999999833	0.24999999999999928
0.8971985992996497	0.4999999999999989	0.2499999999999995
0.90120060030015	0.49999999999999933	0.24999999999999958
0.9052026013006503	0.49999999999999956	0.24999999999999964
0.9092046023011505	0.4999999999999997	0.2499999999999998
0.9132066033016508	0.4999999999999999	0.2499999999999998
0.917208604302151	0.4999999999999999	0.2499999999999998
0.9212106053026512	0.4999999999999999	0.2499999999999998
0.9252126063031515	0.4999999999999999	0.2499999999999998
0.9292146073036518	0.4999999999999999	0.2499999999999998
0.9332166083041521	0.4999999999999999	0.2499999999999998
0.9372186093046523	0.4999999999999999	0.2499999999999998
0.9412206103051526	0.4999999999999999	0.2499999999999998
0.9452226113056529	0.4999999999999999	0.2499999999999998
0.949224612306153	0.4999999999999999	0.2499999999999998
0.9532266133066533	0.4999999999999999	0.2499999999999998
0.9572286143071536	0.4999999999999999	0.2499999999999998
0.9612306153076539	0.4999999999999999	0.2499999999999998
0.965232616308154	0.4999999999999999	0.2499999999999998
0.9692346173086543	0.4999999999999999	0.2499999999999998
0.9732366183091546	0.4999999999999999	0.2499999999999998
0.9772386193096548	0.4999999999999999	0.2499999999999998
0.981240620310155	0.4999999999999999	0.2499999999999998
0.9852426213106553	0.4999999999999999	0.2499999999999998
0.9892446223111556	0.4999999999999999	0.2499999999999998
0.9932466233116558	0.4999999999999999	0.2499999999999998
0.9972486243121561	0.4999999999999999	0.2499999999999998


==> input/lwr11_relaxation_4.dat <==
-0.9997498749374687	0.25	0.25
-0.9957478739369684	0.25	0.25
-0.9917458729364682	0.25	0.25
-0.9877438719359679	0.25	0.25
-0.9837418709354677	0.25	0.25
-0.9797398699349674	0.25	0.25
-0.9757378689344672	0.25	0.25
-0.9717358679339669	0.25	0.25
-0.9677338669334666	0.25	0.25
-0.9637318659329664	0.25	0.25
-0.9597298649324661	0.25	0.25
-0.955727863931966	0.25	0.25
-0.9517258629314657	0.25	0.25
-0.9477238619309655	0.25	0.25
-0.9437218609304652	0.25	0.25
-0.9397198599299649	0.25	0.25
-0.9357178589294647	0.25	0.25
-0.9317158579289644	0.25	0.25
-0.9277138569284642	0.25	0.25
-0.9237118559279639	0.25	0.25
-0.9197098549274637	0.25	0.25
-0.9157078539269634	0.25	0.25
-0.9117058529264631	0.25	0.25
-0.9077038519259629	0.25	0.25
-0.9037018509254626	0.25	0.25
-0.8996998499249624	0.25	0.25
-0.8956978489244621	0.25	0.25
-0.8916958479239621	0.25	0.25
-0.8876938469234616	0.25	0.25
-0.8836918459229615	0.25	0.25
-0.8796898449224613	0.25	0.25
-0.875687843921961	0.25	0.25
-0.8716858429214607	0.25	0.25
-0.8676838419209605	0.25	0.25
-0.8636818409204603	0.25	0.25
-0.85967983991996	0.25	0.25
-0.8556778389194597	0.25	0.25
-0.8516758379189595	0.25	0.25
-0.8476738369184592	0.25	0.25
-0.8436718359179589	0.25	0.25
-0.8396698349174587	0.25	0.25
-0.8356678339169585	0.25	0.25
-0.8316658329164582	0.25	0.25
-0.8276638319159579	0.25	0.25
-0.8236618309154577	0.25	0.25
-0.8196598299149574	0.25	0.25
-0.8156578289144572	0.25	0.25
-0.811655827913957	0.25	0.25
-0.8076538269134568	0.25	0.25
-0.8036518259129565	0.25	0.25
-0.7996498249124562	0.25	0.25
-0.795647823911956	0.25	0.25
-0.7916458229114557	0.25	0.25
-0.7876438219109554	0.25	0.25
-0.7836418209104552	0.25	0.25
-0.779639819909955	0.25	0.25
-0.7756378189094547	0.25	0.25
-0.7716358179089544	0.25	0.25
-0.7676338169084542	0.25	0.25
-0.7636318159079539	0.25	0.25
-0.7596298149074536	0.25	0.25
-0.7556278139069534	0.25	0.25
-0.7516258129064533	0.25	0.25
-0.747623811905953	0.25	0.25
-0.7436218109054527	0.25	0.25
-0.7396198099049524	0.25	0.25
-0.7356178089044522	0.25	0.25
-0.7316158079039519	0.25	0.25
-0.7276138069034517	0.25	0.25
-0.7236118059029515	0.25	0.25
-0.7196098049024512	0.25	0.25
-0.7156078039019509	0.25	0.25
-0.7116058029014506	0.25	0.25
-0.7076038019009504	0.25	0.25
-0.7036018009004501	0.25	0.25
-0.6995997998999499	0.25	0.25
-0.6955977988994497	0.25	0.25
-0.6915957978989494	0.25	0.25
-0.6875937968984492	0.25	0.25
-0.6835917958979488	0.25	0.25
-0.6795897948974488	0.25	0.25
-0.6755877938969483	0.25	0.25
-0.6715857928964482	0.25	0.25
-0.667583791895948	0.25	0.25
-0.6635817908954478	0.25	0.25
-0.6595797898949474	0.25	0.25
-0.6555777888944472	0.25	0.25
-0.6515757878939469	0.25	0.25
-0.6475737868934467	0.25	0.25
-0.6435717858929464	0.25	0.25
-0.6395697848924462	0.25	0.25
-0.635567783891946	0.25	0.25
-0.6315657828914457	0.25	0.25
-0.6275637818909454	0.25	0.25
-0.6235617808904452	0.25	0.25
-0.6195597798899449	0.25	0.25
-0.6155577788894446	0.25	0.25
-0.6115557778889444	0.25	0.25
-0.6075537768884443	0.25	0.25
-0.603551775887944	0.25	0.25
-0.5995497748874437	0.25	0.25
-0.5955477738869435	0.25	0.25
-0.5915457728864432	0.25000000000000033	0.2499999999999999
-0.5875437718859429	0.2500000000000027	0.24999999999999953
-0.5835417708854428	0.2500000000000139	0.24999999999999792
-0.5795397698849425	0.2500000000000646	0.2499999999999904
-0.5755377688844422	0.2500000000002954	0.24999999999995642
-0.5715357678839419	0.25000000000134565	0.24999999999980177
-0.5675337668834417	0.2500000000061244	0.24999999999909792
-0.5635317658829414	0.25000000002786765	0.24999999999589576
-0.5595297648824411	0.2500000001267994	0.24999999998132572
-0.5555277638819409	0.25000000057693755	0.24999999991503216
-0.5515257628814407	0.25000000262506256	0.249999999613397
-0.5475237618809404	0.25000001194401217	0.24999999824095948
-0.5435217608804401	0.25000005434512634	0.24999999199637965
-0.5395197598799399	0.25000024726928394	0.24999996358357374
-0.5355177588794396	0.2500011250612243	0.24999983430510653
-0.5315157578789393	0.2500051187727911	0.24999924607997245
-0.5275137568784393	0.2500232852790302	0.249996569470046
-0.523511755877939	0.250105842510053	0.24998438699976075
-0.5195097548774387	0.25047941445549804	0.24992887840579586
-0.5155077538769384	0.25213755715064073	0.24967492907461988
-0.5115057528764382	0.258912839691933	0.24850900004396845
-0.5075037518759379	0.27939970452774404	0.2437323659472724
-0.5035017508754376	0.30948197238556235	0.2333256886979778
-0.4994997498749376	0.3266764167093399	0.22557403624521502
-0.4954977488744372	0.33180407211077456	0.22300950803209785
-0.491495747873937	0.33299977539534825	0.22239482161804666
-0.4874937468734366	0.3332614280002756	0.22225947105965058
-0.4834917458729366	0.3333178721665146	0.22223023343267367
-0.4794897448724362	0.333330010683389	0.2222239439436054
-0.475487743871936	0.33333261937069586	0.222222592185449
-0.4714857428714357	0.33333317992285283	0.2222223017170788
-0.46748374187093555	0.33333330037001013	0.22222223930328136
-0.46348174087043514	0.33333332625058554	0.22222222589237411
-0.45947973986993496	0.3333333318115441	0.22222222301077474
-0.45547773886943466	0.3333333330064164	0.22222222239161293
-0.45147573786893447	0.3333333332631478	0.22222222225858065
-0.4474737368684341	0.3333333333183028	0.22222222223000176
-0.44347173586793404	0.33333333333014675	0.22222222222386576
-0.4394697348674336	0.33333333333268605	0.22222222222255086
-0.43546773386693344	0.33333333333322734	0.22222222222227112
-0.4314657328664331	0.3333333333333403	0.22222222222221316
-0.427463731865933	0.333333333333362	0.22222222222220234
-0.4234617308654326	0.33333333333336473	0.22222222222220128
-0.4194597298649324	0.33333333333336373	0.22222222222220206
-0.41545772886443216	0.33333333333336224	0.2222222222222031
-0.411455727863932	0.33333333333336107	0.2222222222222038
-0.40745372686343156	0.33333333333335996	0.22222222222220453
-0.4034517258629314	0.3333333333333588	0.22222222222220533
-0.39944972486243113	0.33333333333335763	0.22222222222220614
-0.39544772386193094	0.3333333333333566	0.22222222222220686
-0.39144572286143053	0.3333333333333555	0.22222222222220753
-0.3874437218609305	0.33333333333335474	0.22222222222220805
-0.38344172086043027	0.3333333333333544	0.2222222222222082
-0.37943971985992997	0.3333333333333544	0.2222222222222082
-0.37543771885942967	0.3333333333333544	0.2222222222222082
-0.3714357178589295	0.3333333333333544	0.2222222222222082
-0.36743371685842924	0.3333333333333544	0.2222222222222082
-0.36343171585792894	0.3333333333333544	0.2222222222222082
-0.35942971485742875	0.3333333333333544	0.2222222222222082
-0.35542771385692845	0.3333333333333544	0.2222222222222082
-0.3514257128564282	0.3333333333333544	0.2222222222222082
-0.3474237118559279	0.3333333333333544	0.2222222222222082
-0.3434217108554277	0.3333333333333544	0.2222222222222082
-0.3394197098549274	0.3333333333333544	0.2222222222222082
-0.3354177088544272	0.3333333333333544	0.2222222222222082
-0.331415707853927	0.3333333333333544	0.2222222222222082
-0.3274137068534267	0.3333333333333544	0.2222222222222082
-0.3234117058529264	0.3333333333333544	0.2222222222222082
-0.31940970485242615	0.3333333333333544	0.2222222222222082
-0.31540770385192596	0.3333333333333544	0.2222222222222082
-0.31140570285142566	0.3333333333333544	0.2222222222222082
-0.30740370185092536	0.3333333333333544	0.2222222222222082
-0.3034017008504252	0.3333333333333544	0.2222222222222082
-0.2993996998499249	0.3333333333333544	0.2222222222222082
-0.29539769884942463	0.3333333333333544	0.2222222222222082
-0.29139569784892433	0.3333333333333544	0.2222222222222082
-0.2873936968484242	0.3333333333333544	0.2222222222222082
-0.2833916958479239	0.3333333333333544	0.2222222222222082
-0.2793896948474236	0.3333333333333544	0.2222222222222082
-0.27538769384692346	0.3333333333333544	0.2222222222222082
-0.2713856928464233	0.3333333333333544	0.2222222222222082
-0.2673836918459229	0.3333333333333544	0.2222222222222082
-0.26338169084542273	0.3333333333333544	0.2222222222222082
-0.25937968984492243	0.3333333333333544	0.2222222222222082
-0.25537768884442225	0.3333333333333544	0.2222222222222082
-0.2513756878439219	0.3333333333333544	0.2222222222222082
-0.2473736868434217	0.3333333333333544	0.2222222222222082
-0.2433716858429214	0.3333333333333544	0.2222222222222082
-0.23936968484242122	0.3333333333333544	0.2222222222222082
-0.23536768384192086	0.3333333333333544	0.2222222222222082
-0.23136568284142078	0.3333333333333544	0.2222222222222082
-0.22736368184092037	0.3333333333333544	0.2222222222222082
-0.22336168084042018	0.3333333333333544	0.2222222222222082
-0.21935967983991983	0.3333333333333544	0.2222222222222082
-0.21535767883941975	0.3333333333333544	0.2222222222222082
-0.21135567783891934	0.3333333333333544	0.2222222222222082
-0.20735367683841915	0.3333333333333544	0.2222222222222082
-0.2033516758379189	0.3333333333333544	0.2222222222222082
-0.19934967483741872	0.3333333333333544	0.22222222222220822
-0.1953476738369183	0.33333333333335396	0.22222222222220855
-0.19134567283641812	0.3333333333333535	0.22222222222220883
-0.18734367183591788	0.3333333333333531	0.22222222222220914
-0.1833416708354177	0.33333333333335263	0.22222222222220944
-0.17933966983491728	0.3333333333333522	0.22222222222220972
-0.1753376688344172	0.33333333333335174	0.22222222222221003
-0.17133566783391685	0.3333333333333513	0.22222222222221033
-0.16733366683341672	0.33333333333335086	0.2222222222222106
-0.16333166583291642	0.3333333333333504	0.2222222222222109
-0.15932966483241623	0.33333333333334997	0.22222222222221122
-0.15532766383191599	0.3333333333333495	0.2222222222222115
-0.15132566283141569	0.33333333333334914	0.2222222222222117
-0.1473236618309155	0.3333333333333487	0.22222222222221205
-0.1433216608304152	0.33333333333334825	0.22222222222221227
-0.13931965982991495	0.33333333333334786	0.2222222222222126
-0.13531765882941466	0.3333333333333475	0.2222222222222128
-0.13131565782891447	0.33333333333334714	0.22222222222221305
-0.12731365682841417	0.33333333333334675	0.22222222222221338
-0.12331165582791392	0.3333333333333463	0.2222222222222136
-0.11930965482741374	0.333333333333346	0.22222222222221383
-0.11530765382691344	0.3333333333333456	0.22222222222221405
-0.11130565282641314	0.3333333333333452	0.22222222222221438
-0.1073036518259129	0.33333333333334475	0.2222222222222147
-0.1033016508254127	0.3333333333333443	0.22222222222221497
-0.0992996498249124	0.3333333333333439	0.2222222222222152
-0.0952976488244121	0.33333333333334353	0.22222222222221552
-0.09129564782391192	0.3333333333333431	0.2222222222222158
-0.08729364682341167	0.3333333333333427	0.222222222222216
-0.08329164582291138	0.33333333333334225	0.22222222222221627
-0.07928964482241108	0.33333333333334186	0.2222222222222166
-0.07528764382191089	0.3333333333333415	0.22222222222221683
-0.07128564282141064	0.33333333333334103	0.2222222222222171
-0.06728364182091034	0.33333333333334064	0.22222222222221744
-0.06328164082041016	0.3333333333333402	0.2222222222222177
-0.05927963981990986	0.3333333333333398	0.2222222222222179
-0.05527763881940967	0.33333333333333937	0.2222222222222182
-0.05127563781890948	0.3333333333333389	0.22222222222221846
-0.04727363681840918	0.33333333333333853	0.22222222222221882
-0.04327163581790899	0.33333333333333814	0.22222222222221902
-0.03926963481740864	0.3333333333333377	0.22222222222221932
-0.03526763381690856	0.3333333333333373	0.22222222222221963
-0.03126563281640815	0.33333333333333687	0.22222222222221996
-0.027263631815907963	0.3333333333333365	0.22222222222222016
-0.023261630815407608	0.3333333333333361	0.22222222222222046
-0.01925962981490753	0.33333333333333565	0.22222222222222077
-0.01525762881440712	0.3333333333333352	0.22222222222222104
-0.011255627813906932	0.3333333333333348	0.22222222222222127
-0.007253626813406688	0.33333333333333437	0.22222222222222154
-0.0032516258129065	0.3333333333333339	0.22222222222222185
0.0007503751875937437	0.33333333333333365	0.2222222222222222
0.004752376188093932	0.33333333333333454	0.22222222222222252
0.008754377188594231	0.3333333333333354	0.22222222222222282
0.012756378189094475	0.33333333333333626	0.2222222222222231
0.01675837918959472	0.33333333333333715	0.2222222222222234
0.020760380190095018	0.3333333333333377	0.22222222222222365
0.024762381190595262	0.3333333333333385	0.22222222222222385
0.02876438219109556	0.33333333333333914	0.22222222222222407
0.032766383191595694	0.33333333333334003	0.2222222222222244
0.03676838419209599	0.33333333333334053	0.2222222222222245
0.04077038519259624	0.33333333333334136	0.22222222222222482
0.04477238619309648	0.33333333333334203	0.22222222222222504
0.04877438719359678	0.3333333333333428	0.22222222222222535
0.052776388194097024	0.33333333333334336	0.22222222222222549
0.05677838919459732	0.33333333333334414	0.2222222222222258
0.06078039019509757	0.3333333333333449	0.22222222222222604
0.06478239119559775	0.3333333333333456	0.22222222222222632
0.068784392196098	0.3333333333333463	0.22222222222222646
0.07278639319659824	0.3333333333333472	0.22222222222222673
0.07678839419709854	0.3333333333333481	0.22222222222222704
0.08079039519759879	0.33333333333334897	0.22222222222222734
0.08479239619809908	0.33333333333335063	0.22222222222222773
0.08879439719859933	0.333333333333354	0.22222222222222862
0.09279639819909963	0.3333333333333618	0.22222222222223054
0.09679839919959987	0.3333333333333791	0.22222222222223503
0.1008004002001	0.3333333333334168	0.2222222222222447
0.1048024012006003	0.3333333333334976	0.22222222222226554
0.10880440220110055	0.33333333333367	0.2222222222223101
0.11280640320160085	0.3333333333340367	0.22222222222240492
0.11680840420210109	0.3333333333348152	0.2222222222226064
0.12081040520260139	0.3333333333364655	0.22222222222303373
0.12481240620310163	0.3333333333399611	0.22222222222393898
0.12881440720360193	0.33333333334736126	0.2222222222258558
0.13281640820410207	0.33333333336302007	0.22222222222991247
0.1368184092046023	0.3333333333961422	0.22222222223849447
0.1408204102051026	0.3333333334661824	0.22222222225664384
0.14482241120560285	0.33333333361425443	0.22222222229501654
0.14882441220610315	0.3333333339272325	0.22222222237612996
0.1528264132066034	0.3333333345886659	0.22222222254756085
0.1568284142071037	0.33333333598632986	0.22222222290982452
0.16083041520760394	0.3333333389394079	0.22222222367526648
0.16483241620810407	0.33333334517835816	0.22222222529245683
0.16883441720860437	0.33333335835849265	0.22222222870893849
0.17283641820910461	0.3333333862008388	0.22222223592620358
0.1768384192096049	0.3333334450139594	0.22222225117188749
0.18084042021010516	0.3333335692446076	0.22222228337559638
0.18484242121060546	0.3333338316496648	0.2222223513980895
0.1888444222111057	0.33333438590056524	0.22222249507557795
0.19284642321160594	0.3333355565639208	0.22222279854492166
0.19684842421210613	0.3333380291298904	0.2222234395019036
0.20085042521260638	0.3333432512823768	0.22222479320861896
0.20485242621310668	0.33335428002655815	0.2222276520291242
0.20885442721360692	0.333377569148785	0.22223368849461905
0.21285642821410722	0.3334267366885837	0.22224643060150512
0.21685842921460746	0.33353048742552505	0.22227330954492408
0.22086043021510748	0.33374919147198845	0.22232993063707773
0.22486243121560778	0.33420921673250453	0.2224488551775899
0.22886443221610792	0.3351724490681428	0.222697107377719
0.23286643321660822	0.33717026556394547	0.22320872081476859
0.23686843421710846	0.34123349870817743	0.22423560145304894
0.24087043521760876	0.349178022894868	0.22619046981654034
0.244872436218109	0.36358064605463797	0.22955588396138488
0.24887443721860925	0.3864444330384287	0.23442546706088105
0.25287643821910955	0.4160796081565229	0.23987313320356546
0.2568784392196098	0.4458461570059503	0.24436211473326647
0.26088044022011	0.469002415967726	0.24717249830447244
0.2648824412206102	0.4836909960408551	0.24864576078002676
0.2688844422211105	0.4918378929260199	0.24935929043131494
0.27288644322161076	0.4960228199291007	0.24969707167460126
0.276888444222111	0.4980879237900298	0.2498565634691866
0.2808904452226113	0.4990867706417479	0.24993200120867093
0.28489244622311155	0.4995652098412541	0.24996774148508402
0.28889444722361185	0.4997933088007286	0.24998469112167793
0.2928964482241121	0.4999018138175917	0.249992733607109
0.2968984492246123	0.4999533739593314	0.24999655070158647
0.3009004502251125	0.49997786222237606	0.2499983625831083
0.30490245122561277	0.49998948998699394	0.24999922268941724
0.30890445222611307	0.4999950105462495	0.24999963099548939
0.3129064532266133	0.4999976314064783	0.2499998248267919
0.3169084542271136	0.49999887560619594	0.24999991684264958
0.32091045522761386	0.49999946625127084	0.24999996052438958
0.32491245622811415	0.49999974663625685	0.24999998126082176
0.3289144572286143	0.4999998797350778	0.2499999911046377
0.33291645822911453	0.4999999429156307	0.24999999577753884
0.33691845922961483	0.49999997290587544	0.24999999799574238
0.3409204602301151	0.49999998714098415	0.2499999990486868
0.3449224612306154	0.49999999389748345	0.24999999954848623
0.3489244622311156	0.4999999971041802	0.24999999978571566
0.3529264632316159	0.49999999862600003	0.2499999998983107
0.35692846423211616	0.4999999993481553	0.24999999995174785
0.3609304652326163	0.4999999996908057	0.24999999997710673
0.3649324662331166	0.4999999998533662	0.2499999999891399
0.36893446723361684	0.49999999993047606	0.24999999999484912
0.37293646823411714	0.49999999996704575	0.24999999999755745
0.3769384692346174	0.49999999998438516	0.24999999999884204
0.3809404702351177	0.49999999999260447	0.2499999999994512
0.3849424712356179	0.4999999999964993	0.24999999999973999
0.3889444722361182	0.49999999999834416	0.24999999999987682
0.39294647323661835	0.4999999999992177	0.24999999999994169
0.3969484742371186	0.4999999999996311	0.24999999999997244
0.4009504752376189	0.4999999999998266	0.24999999999998695
0.40495247623811914	0.49999999999991895	0.24999999999999387
0.40895447723861944	0.49999999999996264	0.24999999999999706
0.4129564782391197	0.4999999999999833	0.24999999999999856
0.41695847923962	0.49999999999999295	0.24999999999999936
0.4209604802401202	0.49999999999999745	0.2499999999999997
0.42496248124062036	0.49999999999999933	0.24999999999999986
0.42896448224112066	0.49999999999999994	0.24999999999999994
0.4329664832416209	0.49999999999999994	0.24999999999999994
0.4369684842421212	0.49999999999999994	0.24999999999999994
0.44097048524262145	0.49999999999999994	0.24999999999999994
0.4449724862431215	0.49999999999999994	0.24999999999999994
0.44897448724362177	0.49999999999999994	0.24999999999999994
0.452976488244122	0.49999999999999994	0.24999999999999994
0.4569784892446223	0.49999999999999994	0.24999999999999994
0.46098049024512244	0.49999999999999994	0.24999999999999994
0.46498249124562274	0.49999999999999994	0.24999999999999994
0.468984492246123	0.49999999999999994	0.24999999999999994
0.4729864932466233	0.49999999999999994	0.24999999999999994
0.47698849424712353	0.49999999999999994	0.24999999999999994
0.4809904952476238	0.49999999999999994	0.24999999999999994
0.48499249624812407	0.49999999999999994	0.24999999999999994
0.4889944972486243	0.49999999999999994	0.24999999999999994
0.4929964982491245	0.49999999999999994	0.24999999999999994
0.49699849924962475	0.49999999999999994	0.24999999999999994
0.501000500250125	0.49999999999999994	0.24999999999999994
0.5050025012506253	0.49999999999999994	0.24999999999999994
0.5090045022511256	0.49999999999999994	0.24999999999999994
0.5130065032516258	0.49999999999999994	0.24999999999999994
0.5170085042521261	0.49999999999999994	0.24999999999999994
0.5210105052526264	0.49999999999999994	0.24999999999999994
0.5250125062531266	0.49999999999999994	0.24999999999999994
0.5290145072536268	0.49999999999999994	0.24999999999999994
0.533016508254127	0.49999999999999994	0.24999999999999994
0.5370185092546274	0.49999999999999994	0.24999999999999994
0.5410205102551275	0.49999999999999994	0.24999999999999994
0.5450225112556278	0.49999999999999994	0.24999999999999994
0.5490245122561281	0.49999999999999994	0.24999999999999994
0.5530265132566283	0.49999999999999994	0.24999999999999994
0.5570285142571285	0.49999999999999994	0.24999999999999994
0.5610305152576288	0.49999999999999994	0.24999999999999994
0.5650325162581291	0.49999999999999994	0.24999999999999994
0.5690345172586293	0.49999999999999994	0.24999999999999994
0.5730365182591296	0.49999999999999994	0.24999999999999994
0.5770385192596299	0.49999999999999994	0.24999999999999994
0.5810405202601301	0.49999999999999994	0.24999999999999994
0.5850425212606304	0.49999999999999994	0.24999999999999994
0.5890445222611306	0.49999999999999994	0.24999999999999994
0.5930465232616309	0.49999999999999994	0.24999999999999994
0.5970485242621311	0.49999999999999994	0.24999999999999994
0.6010505252626314	0.49999999999999994	0.24999999999999994
0.6050525262631317	0.49999999999999994	0.24999999999999994
0.6090545272636319	0.49999999999999994	0.24999999999999994
0.6130565282641322	0.49999999999999994	0.24999999999999994
0.6170585292646324	0.49999999999999994	0.24999999999999994
0.6210605302651326	0.49999999999999994	0.24999999999999994
0.6250625312656328	0.49999999999999994	0.24999999999999994
0.6290645322661331	0.49999999999999994	0.24999999999999994
0.6330665332666334	0.49999999999999994	0.24999999999999994
0.6370685342671336	0.49999999999999994	0.24999999999999994
0.6410705352676339	0.49999999999999994	0.24999999999999994
0.6450725362681342	0.49999999999999994	0.24999999999999994
0.6490745372686345	0.49999999999999994	0.24999999999999994
0.6530765382691348	0.49999999999999994	0.24999999999999994
0.6570785392696349	0.49999999999999994	0.24999999999999994
0.6610805402701352	0.49999999999999994	0.24999999999999994
0.6650825412706352	0.49999999999999994	0.24999999999999994
0.6690845422711355	0.49999999999999994	0.24999999999999994
0.6730865432716358	0.49999999999999994	0.24999999999999994
0.677088544272136	0.49999999999999994	0.24999999999999994
0.6810905452726363	0.49999999999999994	0.24999999999999994
0.6850925462731365	0.49999999999999994	0.24999999999999994
0.6890945472736367	0.49999999999999994	0.24999999999999994
0.693096548274137	0.49999999999999994	0.24999999999999994
0.6970985492746372	0.49999999999999994	0.24999999999999994
0.7011005502751375	0.49999999999999994	0.24999999999999994
0.7051025512756378	0.49999999999999994	0.24999999999999994
0.7091045522761381	0.49999999999999994	0.24999999999999994
0.7131065532766383	0.49999999999999994	0.24999999999999994
0.7171085542771386	0.49999999999999994	0.24999999999999994
0.7211105552776388	0.49999999999999994	0.24999999999999994
0.725112556278139	0.49999999999999994	0.24999999999999994
0.7291145572786393	0.49999999999999994	0.24999999999999994
0.7331165582791396	0.49999999999999994	0.24999999999999994
0.7371185592796399	0.49999999999999994	0.24999999999999994
0.7411205602801401	0.49999999999999994	0.24999999999999994
0.7451225612806404	0.49999999999999994	0.24999999999999994
0.7491245622811407	0.49999999999999994	0.24999999999999994
0.7531265632816407	0.49999999999999994	0.24999999999999994
0.757128564282141	0.49999999999999994	0.24999999999999994
0.7611305652826413	0.49999999999999994	0.24999999999999994
0.7651325662831416	0.49999999999999994	0.24999999999999994
0.7691345672836418	0.49999999999999994	0.24999999999999994
0.7731365682841421	0.49999999999999994	0.24999999999999994
0.7771385692846424	0.49999999999999994	0.24999999999999994
0.7811405702851426	0.49999999999999994	0.24999999999999994
0.7851425712856428	0.49999999999999994	0.24999999999999994
0.7891445722861431	0.49999999999999994	0.24999999999999994
0.7931465732866434	0.49999999999999994	0.24999999999999994
0.7971485742871436	0.49999999999999994	0.24999999999999994
0.8011505752876439	0.49999999999999994	0.24999999999999994
0.8051525762881442	0.49999999999999994	0.24999999999999994
0.8091545772886444	0.49999999999999994	0.24999999999999994
0.8131565782891447	0.49999999999999994	0.24999999999999994
0.817158579289645	0.49999999999999994	0.24999999999999994
0.8211605802901452	0.49999999999999994	0.24999999999999994
0.8251625812906453	0.49999999999999994	0.24999999999999994
0.8291645822911456	0.49999999999999994	0.24999999999999994
0.833166583291646	0.49999999999999994	0.24999999999999994
0.8371685842921461	0.49999999999999994	0.24999999999999994
0.8411705852926464	0.49999999999999994	0.24999999999999994
0.8451725862931467	0.49999999999999994	0.24999999999999994
0.8491745872936469	0.49999999999999994	0.24999999999999994
0.8531765882941471	0.49999999999999994	0.24999999999999994
0.8571785892946474	0.49999999999999994	0.24999999999999994
0.8611805902951477	0.49999999999999994	0.24999999999999994
0.8651825912956479	0.49999999999999994	0.24999999999999994
0.8691845922961482	0.49999999999999994	0.24999999999999994
0.8731865932966485	0.49999999999999994	0.24999999999999994
0.8771885942971488	0.49999999999999994	0.24999999999999994
0.881190595297649	0.49999999999999994	0.24999999999999994
0.8851925962981492	0.49999999999999994	0.24999999999999994
0.8891945972986492	0.49999999999999994	0.24999999999999994
0.8931965982991494	0.49999999999999994	0.24999999999999994
0.8971985992996497	0.49999999999999994	0.24999999999999994
0.90120060030015	0.49999999999999994	0.24999999999999994
0.9052026013006503	0.49999999999999994	0.24999999999999994
0.9092046023011505	0.49999999999999994	0.24999999999999994
0.9132066033016508	0.49999999999999994	0.24999999999999994
0.917208604302151	0.49999999999999994	0.24999999999999994
0.9212106053026512	0.49999999999999994	0.24999999999999994
0.9252126063031515	0.49999999999999994	0.24999999999999994
0.9292146073036518	0.49999999999999994	0.24999999999999994
0.9332166083041521	0.49999999999999994	0.24999999999999994
0.9372186093046523	0.49999999999999994	0.24999999999999994
0.9412206103051526	0.49999999999999994	0.24999999999999994
0.9452226113056529	0.49999999999999994	0.24999999999999994
0.949224612306153	0.49999999999999994	0.24999999999999994
0.9532266133066533	0.49999999999999994	0.24999999999999994
0.9572286143071536	0.49999999999999994	0.24999999999999994
0.9612306153076539	0.49999999999999994	0.24999999999999994
0.965232616308154	0.49999999999999994	0.24999999999999994
0.9692346173086543	0.49999999999999994	0.24999999999999994
0.9732366183091546	0.49999999999999994	0.24999999999999994
0.9772386193096548	0.49999999999999994	0.24999999999999994
0.981240620310155	0.49999999999999994	0.24999999999999994
0.9852426213106553	0.49999999999999994	0.24999999999999994
0.9892446223111556	0.49999999999999994	0.24999999999999994
0.9932466233116558	0.49999999999999994	0.24999999999999994
0.9972486243121561	0.49999999999999994	0.24999999999999994

